Hierarchical Preemptive Holistic Collaborative Systems for Embodied Multi-Agent Systems: Framework, Hybrid Stability, and Scalability Analysis

The coordination of Embodied Multi-Agent Systems in constrained physical environments requires a rigorous balance between safety, scalability, and efficiency. Traditional decentralized approaches, e.g., reactive collision avoidance, are prone to local minima or reciprocal yielding standoffs due to the lack of future intent awareness. In contrast, centralized planning suffers from intractable computational complexity and single-point-of-failure vulnerabilities. To address these limitations, we propose the Hierarchical Preemptive Holistic Collaborative (Prollect) framework, which generalizes the Preemptive Holistic Collaborative System (PHCS) by decomposing the global coordination problem into topologically connected subspace optimizations. We formalize the system as a Hybrid Automaton and introduce a three-stage receding horizon mechanism (frozen execution, preliminary planning, proactive look-ahead windows) with explicit padding to prevent races between coordination dissemination and intent updates. Notably, we design a robust timing protocol with a mandatory Idle Buffer that acts as a dwell-time constraint to eliminate Zeno behaviors and ensure computational stability under jitter. Furthermore, we formalize a Shadow Agent protocol to guarantee seamless trajectory consistency across subspace boundaries, which we treat as an Input-to-State Stability (ISS) problem.

==> sim/results/ablation_summary.csv <==
scenario,alpha,preempt,seed,n_agents,completed,completion_time,min_distance,collision,runtime_us_per_call,avg_dv,preempt_rate,proj_rate
intersection,1,True,0,20,True,69.249999999998209,1.2158008930835131,False,1.640718989169675,0.065817780593756273,0.062851985559566781,0
intersection,1,True,1,20,True,68.599999999998246,1.1905334363492459,False,1.7159985422740525,0.064233028214888507,0.065233236151603494,0
intersection,1,True,2,20,True,68.599999999998246,1.1905334363492459,False,1.734438775510204,0.064233028214888507,0.065233236151603494,0
intersection,1,True,3,20,True,68.599999999998246,1.1905334363492459,False,1.9895635932944606,0.064233028214888507,0.065233236151603494,0
intersection,1,True,4,20,True,68.599999999998246,1.1905334363492459,False,2.5093051384839651,0.064233028214888507,0.065233236151603494,0
intersection,1,True,5,20,True,68.599999999998246,1.1905334363492459,False,2.2094797740524781,0.064233028214888507,0.065233236151603494,0
intersection,1,True,6,20,True,69.249999999998209,1.2158008930835131,False,1.8144404332129964,0.065817780593756273,0.062851985559566781,0
intersection,1,True,7,20,True,69.699999999998184,1.2294997200563926,False,2.2960216284074604,0.076761896829150064,0.058464849354375896,0
intersection,1,True,8,20,True,70.099999999998161,1.1904900345310021,False,2.4707308131241086,0.083078043353227479,0.063266761768901572,0
intersection,1,True,9,20,True,69.249999999998209,1.2158008930835131,False,1.9116516245487365,0.065817780593756273,0.062851985559566781,0
intersection,1,False,0,20,False,90.049999999997027,1.1521805030209356,False,2.3855658800666295,0.43726117843844625,0,0
intersection,1,False,1,20,False,90.049999999997027,1.1897078989151846,False,2.2091419211549139,0.97535564525723562,0,0
intersection,1,False,2,20,False,90.049999999997027,1.1521805030209356,False,2.4750300666296501,0.43726117843844625,0,0
intersection,1,False,3,20,False,90.049999999997027,1.1897078989151846,False,6.2536889228206549,0.97535564525723562,0,0
intersection,1,False,4,20,False,90.049999999997027,1.1897078989151846,False,2.3989033870072181,0.97535564525723562,0,0
intersection,1,False,5,20,False,90.049999999997027,1.1953683217090589,False,3.2765708772903941,1.0785071265948869,0,0
intersection,1,False,6,20,False,90.049999999997027,1.1953683217090589,False,3.3082916990560798,1.0785071265948869,0,0
intersection,1,False,7,20,False,90.049999999997027,1.1897078989151846,False,2.1371147973348141,0.97535564525723562,0,0
intersection,1,False,8,20,False,90.049999999997027,1.1897078989151846,False,2.6835242087729041,0.97535564525723562,0,0
intersection,1,False,9,20,False,90.049999999997027,1.1897078989151846,False,2.9391622709605776,0.97535564525723562,0,0
intersection,2,True,0,20,True,69.249999999998209,1.2158008930835131,False,1.640718989169675,0.065817780593756273,0.062851985559566781,0
intersection,2,True,1,20,True,68.599999999998246,1.1905334363492459,False,1.7159985422740525,0.064233028214888507,0.065233236151603494,0
intersection,2,True,2,20,True,68.599999999998246,1.1905334363492459,False,1.734438775510204,0.064233028214888507,0.065233236151603494,0
intersection,2,True,3,20,True,68.599999999998246,1.1905334363492459,False,1.9895635932944606,0.064233028214888507,0.065233236151603494,0
intersection,2,True,4,20,True,68.599999999998246,1.1905334363492459,False,2.5093051384839651,0.064233028214888507,0.065233236151603494,0
intersection,2,True,5,20,True,68.599999999998246,1.1905334363492459,False,2.2094797740524781,0.064233028214888507,0.065233236151603494,0
intersection,2,True,6,20,True,69.249999999998209,1.2158008930835131,False,1.8144404332129964,0.065817780593756273,0.062851985559566781,0
intersection,2,True,7,20,True,69.699999999998184,1.2294997200563926,False,2.2960216284074604,0.076761896829150064,0.058464849354375896,0
intersection,2,True,8,20,True,70.099999999998161,1.1904900345310021,False,2.4707308131241086,0.083078043353227479,0.063266761768901572,0
intersection,2,True,9,20,True,69.249999999998209,1.2158008930835131,False,1.9116516245487365,0.065817780593756273,0.062851985559566781,0
intersection,2,False,0,20,False,90.049999999997027,1.1521805030209356,False,2.3855658800666295,0.43726117843844625,0,0
intersection,2,False,1,20,False,90.049999999997027,1.1897078989151846,False,2.2091419211549139,0.97535564525723562,0,0
intersection,2,False,2,20,False,90.049999999997027,1.1521805030209356,False,2.4750300666296501,0.43726117843844625,0,0
intersection,2,False,3,20,False,90.049999999997027,1.1897078989151846,False,6.2536889228206549,0.97535564525723562,0,0
intersection,2,False,4,20,False,90.049999999997027,1.1897078989151846,False,2.3989033870072181,0.97535564525723562,0,0
intersection,2,False,5,20,False,90.049999999997027,1.1953683217090589,False,3.2765708772903941,1.0785071265948869,0,0
intersection,2,False,6,20,False,90.049999999997027,1.1953683217090589,False,3.3082916990560798,1.0785071265948869,0,0
intersection,2,False,7,20,False,90.049999999997027,1.1897078989151846,False,2.1371147973348141,0.97535564525723562,0,0
intersection,2,False,8,20,False,90.049999999997027,1.1897078989151846,False,2.6835242087729041,0.97535564525723562,0,0
intersection,2,False,9,20,False,90.049999999997027,1.1897078989151846,False,2.9391622709605776,0.97535564525723562,0,0
intersection,3,True,0,20,True,69.249999999998209,1.2158008930835131,False,1.640718989169675,0.065817780593756273,0.062851985559566781,0
intersection,3,True,1,20,True,68.599999999998246,1.1905334363492459,False,1.7159985422740525,0.064233028214888507,0.065233236151603494,0
intersection,3,True,2,20,True,68.599999999998246,1.1905334363492459,False,1.734438775510204,0.064233028214888507,0.065233236151603494,0
intersection,3,True,3,20,True,68.599999999998246,1.1905334363492459,False,1.9895635932944606,0.064233028214888507,0.065233236151603494,0
intersection,3,True,4,20,True,68.599999999998246,1.1905334363492459,False,2.5093051384839651,0.064233028214888507,0.065233236151603494,0
intersection,3,True,5,20,True,68.599999999998246,1.1905334363492459,False,2.2094797740524781,0.064233028214888507,0.065233236151603494,0
intersection,3,True,6,20,True,69.249999999998209,1.2158008930835131,False,1.8144404332129964,0.065817780593756273,0.062851985559566781,0
intersection,3,True,7,20,True,69.699999999998184,1.2294997200563926,False,2.2960216284074604,0.076761896829150064,0.058464849354375896,0
intersection,3,True,8,20,True,70.099999999998161,1.1904900345310021,False,2.4707308131241086,0.083078043353227479,0.063266761768901572,0
intersection,3,True,9,20,True,69.249999999998209,1.2158008930835131,False,1.9116516245487365,0.065817780593756273,0.062851985559566781,0
intersection,3,False,0,20,False,90.049999999997027,1.1521805030209356,False,2.3855658800666295,0.43726117843844625,0,0
intersection,3,False,1,20,False,90.049999999997027,1.1897078989151846,False,2.2091419211549139,0.97535564525723562,0,0
intersection,3,False,2,20,False,90.049999999997027,1.1521805030209356,False,2.4750300666296501,0.43726117843844625,0,0
intersection,3,False,3,20,False,90.049999999997027,1.1897078989151846,False,6.2536889228206549,0.97535564525723562,0,0
intersection,3,False,4,20,False,90.049999999997027,1.1897078989151846,False,2.3989033870072181,0.97535564525723562,0,0
intersection,3,False,5,20,False,90.049999999997027,1.1953683217090589,False,3.2765708772903941,1.0785071265948869,0,0
intersection,3,False,6,20,False,90.049999999997027,1.1953683217090589,False,3.3082916990560798,1.0785071265948869,0,0
intersection,3,False,7,20,False,90.049999999997027,1.1897078989151846,False,2.1371147973348141,0.97535564525723562,0,0
intersection,3,False,8,20,False,90.049999999997027,1.1897078989151846,False,2.6835242087729041,0.97535564525723562,0,0
intersection,3,False,9,20,False,90.049999999997027,1.1897078989151846,False,2.9391622709605776,0.97535564525723562,0,0
intersection,5,True,0,20,True,69.249999999998209,1.2158008930835131,False,1.640718989169675,0.065817780593756273,0.062851985559566781,0
intersection,5,True,1,20,True,68.599999999998246,1.1905334363492459,False,1.7159985422740525,0.064233028214888507,0.065233236151603494,0
intersection,5,True,2,20,True,68.599999999998246,1.1905334363492459,False,1.734438775510204,0.064233028214888507,0.065233236151603494,0
intersection,5,True,3,20,True,68.599999999998246,1.1905334363492459,False,1.9895635932944606,0.064233028214888507,0.065233236151603494,0
intersection,5,True,4,20,True,68.599999999998246,1.1905334363492459,False,2.5093051384839651,0.064233028214888507,0.065233236151603494,0
intersection,5,True,5,20,True,68.599999999998246,1.1905334363492459,False,2.2094797740524781,0.064233028214888507,0.065233236151603494,0
intersection,5,True,6,20,True,69.249999999998209,1.2158008930835131,False,1.8144404332129964,0.065817780593756273,0.062851985559566781,0
intersection,5,True,7,20,True,69.699999999998184,1.2294997200563926,False,2.2960216284074604,0.076761896829150064,0.058464849354375896,0
intersection,5,True,8,20,True,70.099999999998161,1.1904900345310021,False,2.4707308131241086,0.083078043353227479,0.063266761768901572,0
intersection,5,True,9,20,True,69.249999999998209,1.2158008930835131,False,1.9116516245487365,0.065817780593756273,0.062851985559566781,0
intersection,5,False,0,20,False,90.049999999997027,1.1521805030209356,False,2.3855658800666295,0.43726117843844625,0,0
intersection,5,False,1,20,False,90.049999999997027,1.1897078989151846,False,2.2091419211549139,0.97535564525723562,0,0
intersection,5,False,2,20,False,90.049999999997027,1.1521805030209356,False,2.4750300666296501,0.43726117843844625,0,0
intersection,5,False,3,20,False,90.049999999997027,1.1897078989151846,False,6.2536889228206549,0.97535564525723562,0,0
intersection,5,False,4,20,False,90.049999999997027,1.1897078989151846,False,2.3989033870072181,0.97535564525723562,0,0
intersection,5,False,5,20,False,90.049999999997027,1.1953683217090589,False,3.2765708772903941,1.0785071265948869,0,0
intersection,5,False,6,20,False,90.049999999997027,1.1953683217090589,False,3.3082916990560798,1.0785071265948869,0,0
intersection,5,False,7,20,False,90.049999999997027,1.1897078989151846,False,2.1371147973348141,0.97535564525723562,0,0
intersection,5,False,8,20,False,90.049999999997027,1.1897078989151846,False,2.6835242087729041,0.97535564525723562,0,0
intersection,5,False,9,20,False,90.049999999997027,1.1897078989151846,False,2.9391622709605776,0.97535564525723562,0,0
random,1,True,0,20,True,51.449999999999214,1.2401195366028546,False,1.8935394557823131,0.059683311408218011,0.040330417881438291,0
random,1,True,1,20,True,52.74999999999914,1.227109805588807,False,2.347958151658768,0.094737857792576208,0.064312796208530809,0
random,1,True,2,20,True,47.849999999999419,1.2571950861607799,False,1.9808777429467084,0.23811392146552152,0.030616509926854753,0
random,1,True,3,20,True,48.249999999999396,1.2418408548278812,False,1.902651139896373,0.019566662905571797,0.026839378238341968,0
random,1,True,4,20,True,51.34999999999922,1.2798275857248584,False,1.9365607594936709,0.011295101336432592,0.026290165530671861,0
random,1,True,5,20,True,57.299999999998882,1.2449515324894314,False,1.6634253054101225,0.27644904424883954,0.023472949389179754,0
random,1,True,6,20,True,47.849999999999419,1.2514086058311495,False,1.9353905433646812,0.025356318778086171,0.056060606060606061,0
random,1,True,7,20,True,54.499999999999041,1.2389429926042923,False,1.7728401834862388,0.26205476411927847,0.039266055045871558,0
random,1,True,8,20,True,50.899999999999245,1.2530260966478708,False,2.3909319744597251,0.30320670780501441,0.020923379174852652,0
random,1,True,9,20,True,51.949999999999186,1.2387293658005623,False,1.9684331568816169,0.0086886283436818038,0.028681424446583254,0
random,1,False,0,20,True,50.949999999999243,1.2401195366028546,False,1.679444700686948,0.053750894707280186,0,0
random,1,False,1,20,True,52.74999999999914,1.227109805588807,False,2.074012654028436,0.322778117286875,0,0
random,1,False,2,20,True,48.449999999999385,1.2412823649231763,False,2.0751892156862746,0.045564861642816583,0,0
random,1,False,3,20,True,53.549999999999095,1.2365688562659496,False,1.9913943043884219,0.03509429831262835,0,0
random,1,False,4,20,True,51.34999999999922,1.2377767429320821,False,1.6612037487828628,0.013204752394395707,0,0
random,1,False,5,20,True,58.149999999998833,1.2510841075719281,False,1.6565043852106622,0.0076284702524492057,0,0
random,1,False,6,20,True,47.849999999999419,1.2262846481220033,False,1.9715342737722046,0.24049832596561532,0,0
random,1,False,7,20,True,54.499999999999041,1.2355519618410595,False,1.8918176605504586,0.028186735502697079,0,0
random,1,False,8,20,True,50.899999999999245,1.2391946016933704,False,1.6786304518664046,0.30133638058686468,0,0
random,1,False,9,20,True,51.999999999999183,1.2387293658005623,False,1.5548237019230771,0.17966795515326961,0,0
random,2,True,0,20,True,51.449999999999214,1.2401195366028546,False,1.8935394557823131,0.059683311408218011,0.040330417881438291,0
random,2,True,1,20,True,52.74999999999914,1.227109805588807,False,2.347958151658768,0.094737857792576208,0.064312796208530809,0
random,2,True,2,20,True,47.849999999999419,1.2571950861607799,False,1.9808777429467084,0.23811392146552152,0.030616509926854753,0
random,2,True,3,20,True,48.249999999999396,1.2418408548278812,False,1.902651139896373,0.019566662905571797,0.026839378238341968,0
random,2,True,4,20,True,51.34999999999922,1.2798275857248584,False,1.9365607594936709,0.011295101336432592,0.026290165530671861,0
random,2,True,5,20,True,57.299999999998882,1.2449515324894314,False,1.6634253054101225,0.27644904424883954,0.023472949389179754,0
random,2,True,6,20,True,47.849999999999419,1.2514086058311495,False,1.9353905433646812,0.025356318778086171,0.056060606060606061,0
random,2,True,7,20,True,54.499999999999041,1.2389429926042923,False,1.7728401834862388,0.26205476411927847,0.039266055045871558,0
random,2,True,8,20,True,50.899999999999245,1.2530260966478708,False,2.3909319744597251,0.30320670780501441,0.020923379174852652,0
random,2,True,9,20,True,51.949999999999186,1.2387293658005623,False,1.9684331568816169,0.0086886283436818038,0.028681424446583254,0
random,2,False,0,20,True,50.949999999999243,1.2401195366028546,False,1.679444700686948,0.053750894707280186,0,0
random,2,False,1,20,True,52.74999999999914,1.227109805588807,False,2.074012654028436,0.322778117286875,0,0
random,2,False,2,20,True,48.449999999999385,1.2412823649231763,False,2.0751892156862746,0.045564861642816583,0,0
random,2,False,3,20,True,53.549999999999095,1.2365688562659496,False,1.9913943043884219,0.03509429831262835,0,0
random,2,False,4,20,True,51.34999999999922,1.2377767429320821,False,1.6612037487828628,0.013204752394395707,0,0
random,2,False,5,20,True,58.149999999998833,1.2510841075719281,False,1.6565043852106622,0.0076284702524492057,0,0
random,2,False,6,20,True,47.849999999999419,1.2262846481220033,False,1.9715342737722046,0.24049832596561532,0,0
random,2,False,7,20,True,54.499999999999041,1.2355519618410595,False,1.8918176605504586,0.028186735502697079,0,0
random,2,False,8,20,True,50.899999999999245,1.2391946016933704,False,1.6786304518664046,0.30133638058686468,0,0
random,2,False,9,20,True,51.999999999999183,1.2387293658005623,False,1.5548237019230771,0.17966795515326961,0,0
random,3,True,0,20,True,51.449999999999214,1.2401195366028546,False,1.8935394557823131,0.059683311408218011,0.040330417881438291,0
random,3,True,1,20,True,52.74999999999914,1.227109805588807,False,2.347958151658768,0.094737857792576208,0.064312796208530809,0
random,3,True,2,20,True,47.849999999999419,1.2571950861607799,False,1.9808777429467084,0.23811392146552152,0.030616509926854753,0
random,3,True,3,20,True,48.249999999999396,1.2418408548278812,False,1.902651139896373,0.019566662905571797,0.026839378238341968,0
random,3,True,4,20,True,51.34999999999922,1.2798275857248584,False,1.9365607594936709,0.011295101336432592,0.026290165530671861,0
random,3,True,5,20,True,57.299999999998882,1.2449515324894314,False,1.6634253054101225,0.27644904424883954,0.023472949389179754,0
random,3,True,6,20,True,47.849999999999419,1.2514086058311495,False,1.9353905433646812,0.025356318778086171,0.056060606060606061,0
random,3,True,7,20,True,54.499999999999041,1.2389429926042923,False,1.7728401834862388,0.26205476411927847,0.039266055045871558,0
random,3,True,8,20,True,50.899999999999245,1.2530260966478708,False,2.3909319744597251,0.30320670780501441,0.020923379174852652,0
random,3,True,9,20,True,51.949999999999186,1.2387293658005623,False,1.9684331568816169,0.0086886283436818038,0.028681424446583254,0
random,3,False,0,20,True,50.949999999999243,1.2401195366028546,False,1.679444700686948,0.053750894707280186,0,0
random,3,False,1,20,True,52.74999999999914,1.227109805588807,False,2.074012654028436,0.322778117286875,0,0
random,3,False,2,20,True,48.449999999999385,1.2412823649231763,False,2.0751892156862746,0.045564861642816583,0,0
random,3,False,3,20,True,53.549999999999095,1.2365688562659496,False,1.9913943043884219,0.03509429831262835,0,0
random,3,False,4,20,True,51.34999999999922,1.2377767429320821,False,1.6612037487828628,0.013204752394395707,0,0
random,3,False,5,20,True,58.149999999998833,1.2510841075719281,False,1.6565043852106622,0.0076284702524492057,0,0
random,3,False,6,20,True,47.849999999999419,1.2262846481220033,False,1.9715342737722046,0.24049832596561532,0,0
random,3,False,7,20,True,54.499999999999041,1.2355519618410595,False,1.8918176605504586,0.028186735502697079,0,0
random,3,False,8,20,True,50.899999999999245,1.2391946016933704,False,1.6786304518664046,0.30133638058686468,0,0
random,3,False,9,20,True,51.999999999999183,1.2387293658005623,False,1.5548237019230771,0.17966795515326961,0,0
random,5,True,0,20,True,51.449999999999214,1.2401195366028546,False,1.8935394557823131,0.059683311408218011,0.040330417881438291,0
random,5,True,1,20,True,52.74999999999914,1.227109805588807,False,2.347958151658768,0.094737857792576208,0.064312796208530809,0
random,5,True,2,20,True,47.849999999999419,1.2571950861607799,False,1.9808777429467084,0.23811392146552152,0.030616509926854753,0
random,5,True,3,20,True,48.249999999999396,1.2418408548278812,False,1.902651139896373,0.019566662905571797,0.026839378238341968,0
random,5,True,4,20,True,51.34999999999922,1.2798275857248584,False,1.9365607594936709,0.011295101336432592,0.026290165530671861,0
random,5,True,5,20,True,57.299999999998882,1.2449515324894314,False,1.6634253054101225,0.27644904424883954,0.023472949389179754,0
random,5,True,6,20,True,47.849999999999419,1.2514086058311495,False,1.9353905433646812,0.025356318778086171,0.056060606060606061,0
random,5,True,7,20,True,54.499999999999041,1.2389429926042923,False,1.7728401834862388,0.26205476411927847,0.039266055045871558,0
random,5,True,8,20,True,50.899999999999245,1.2530260966478708,False,2.3909319744597251,0.30320670780501441,0.020923379174852652,0
random,5,True,9,20,True,51.949999999999186,1.2387293658005623,False,1.9684331568816169,0.0086886283436818038,0.028681424446583254,0
random,5,False,0,20,True,50.949999999999243,1.2401195366028546,False,1.679444700686948,0.053750894707280186,0,0
random,5,False,1,20,True,52.74999999999914,1.227109805588807,False,2.074012654028436,0.322778117286875,0,0
random,5,False,2,20,True,48.449999999999385,1.2412823649231763,False,2.0751892156862746,0.045564861642816583,0,0
random,5,False,3,20,True,53.549999999999095,1.2365688562659496,False,1.9913943043884219,0.03509429831262835,0,0
random,5,False,4,20,True,51.34999999999922,1.2377767429320821,False,1.6612037487828628,0.013204752394395707,0,0
random,5,False,5,20,True,58.149999999998833,1.2510841075719281,False,1.6565043852106622,0.0076284702524492057,0,0
random,5,False,6,20,True,47.849999999999419,1.2262846481220033,False,1.9715342737722046,0.24049832596561532,0,0
random,5,False,7,20,True,54.499999999999041,1.2355519618410595,False,1.8918176605504586,0.028186735502697079,0,0
random,5,False,8,20,True,50.899999999999245,1.2391946016933704,False,1.6786304518664046,0.30133638058686468,0,0
random,5,False,9,20,True,51.999999999999183,1.2387293658005623,False,1.5548237019230771,0.17966795515326961,0,0


==> sim/results/comm_plot_data/delay_p02_alpha1.csv <==
delay_steps,completion_rate_pct,collision_rate_pct,completion_time_med
0,40,0,89.175
1,23.3333,6.66667,88.4


==> sim/results/comm_plot_data/delay_p02_alpha3.csv <==
delay_steps,completion_rate_pct,collision_rate_pct,completion_time_med
0,100,0,71.175
1,100,0,69.775


==> sim/results/comm_plot_data/delay_p02_alpha5.csv <==
delay_steps,completion_rate_pct,collision_rate_pct,completion_time_med
0,100,0,70.275
1,100,0,69.8


==> sim/results/comm_plot_data/dropout_delay1_alpha1.csv <==
p_drop,completion_rate_pct,collision_rate_pct,completion_time_med
0,100,0,68.6
0.1,96.6667,3.33333,79.15
0.2,23.3333,6.66667,88.4
0.3,0,10,0
0.4,0,20,0
0.5,0,10,0


==> sim/results/comm_plot_data/dropout_delay1_alpha3.csv <==
p_drop,completion_rate_pct,collision_rate_pct,completion_time_med
0,100,0,68.55
0.1,100,0,68.85
0.2,100,0,69.775
0.3,100,0,72.625
0.4,100,0,74.75
0.5,96.6667,0,81.45


==> sim/results/comm_plot_data/dropout_delay1_alpha5.csv <==
p_drop,completion_rate_pct,collision_rate_pct,completion_time_med
0,100,0,69.1
0.1,100,0,69.35
0.2,100,0,69.8
0.3,100,0,70.3
0.4,100,0,71.45
0.5,100,0,72.925


==> sim/results/comm_sweep.csv <==
scenario,seed,alpha,delay_steps,p_drop,completed,collision,completion_time,min_distance
intersection,0,1,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,1,1,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,2,1,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,3,1,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,4,1,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,5,1,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,6,1,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,7,1,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,8,1,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,9,1,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,10,1,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,11,1,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,12,1,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,13,1,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,14,1,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,15,1,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,16,1,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,17,1,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,18,1,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,19,1,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,20,1,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,21,1,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,22,1,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,23,1,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,24,1,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,25,1,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,26,1,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,27,1,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,28,1,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,29,1,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,0,1,0,0.10000000000000001,True,False,79.899999999997604,1.2398788820222748
intersection,1,1,0,0.10000000000000001,True,False,79.399999999997632,1.2389431763185508
intersection,2,1,0,0.10000000000000001,True,False,82.549999999997453,1.2267952926977379
intersection,3,1,0,0.10000000000000001,True,False,78.899999999997661,1.2269386818346799
intersection,4,1,0,0.10000000000000001,True,False,82.899999999997434,1.2428886465615097
intersection,5,1,0,0.10000000000000001,True,False,77.399999999997746,1.2347437379403192
intersection,6,1,0,0.10000000000000001,True,False,80.199999999997587,1.2373807458563197
intersection,7,1,0,0.10000000000000001,True,False,77.199999999997758,1.2347437379403192
intersection,8,1,0,0.10000000000000001,True,False,78.849999999997664,1.2163883540044265
intersection,9,1,0,0.10000000000000001,True,False,81.299999999997524,1.2394186586531615
intersection,10,1,0,0.10000000000000001,True,False,81.799999999997496,1.2428886465615097
intersection,11,1,0,0.10000000000000001,True,False,80.449999999997573,1.2280329478821892
intersection,12,1,0,0.10000000000000001,True,False,81.149999999997533,1.2286721426249596
intersection,13,1,0,0.10000000000000001,True,False,81.349999999997522,1.23711552410334
intersection,14,1,0,0.10000000000000001,True,False,80.299999999997581,1.2428886465615097
intersection,15,1,0,0.10000000000000001,True,False,80.449999999997573,1.2276862465096334
intersection,16,1,0,0.10000000000000001,True,False,81.749999999997499,1.2428886465615097
intersection,17,1,0,0.10000000000000001,True,False,79.899999999997604,1.2302446780509897
intersection,18,1,0,0.10000000000000001,True,False,78.949999999997658,1.2347437379403192
intersection,19,1,0,0.10000000000000001,True,False,75.499999999997854,1.2428886465615097
intersection,20,1,0,0.10000000000000001,True,False,79.949999999997601,1.2428886465615097
intersection,21,1,0,0.10000000000000001,True,False,82.049999999997482,1.2307959763971228
intersection,22,1,0,0.10000000000000001,True,False,80.899999999997547,1.2394186586531615
intersection,23,1,0,0.10000000000000001,True,False,79.049999999997652,1.2387053484593165
intersection,24,1,0,0.10000000000000001,True,False,80.049999999997596,1.2275917167402703
intersection,25,1,0,0.10000000000000001,True,False,84.399999999997348,1.2337573656938869
intersection,26,1,0,0.10000000000000001,True,False,79.899999999997604,1.2306935360373705
intersection,27,1,0,0.10000000000000001,True,False,82.099999999997479,1.2348052493878492
intersection,28,1,0,0.10000000000000001,True,False,80.699999999997559,1.2345206243887845
intersection,29,1,0,0.10000000000000001,True,False,79.899999999997604,1.2428886465615097
intersection,0,1,0,0.20000000000000001,True,False,88.149999999997135,1.2334845822955947
intersection,1,1,0,0.20000000000000001,False,False,90,1.2347437379403192
intersection,2,1,0,0.20000000000000001,True,False,88.94999999999709,1.2260278884998135
intersection,3,1,0,0.20000000000000001,False,False,90,1.2428886465615097
intersection,4,1,0,0.20000000000000001,False,False,90,1.2168936847867111
intersection,5,1,0,0.20000000000000001,False,False,90,1.2102604175041698
intersection,6,1,0,0.20000000000000001,False,False,90,1.2269675069870871
intersection,7,1,0,0.20000000000000001,False,False,90,1.223167766445618
intersection,8,1,0,0.20000000000000001,True,False,87.599999999997166,1.2309782636260935
intersection,9,1,0,0.20000000000000001,True,False,89.64999999999705,1.2428886465615097
intersection,10,1,0,0.20000000000000001,True,False,88.799999999997098,1.235257485911327
intersection,11,1,0,0.20000000000000001,False,False,90,1.2353309422454957
intersection,12,1,0,0.20000000000000001,False,False,90,1.2245815598982921
intersection,13,1,0,0.20000000000000001,False,False,90,1.239458307703206
intersection,14,1,0,0.20000000000000001,True,False,89.899999999997036,1.2039120873426625
intersection,15,1,0,0.20000000000000001,True,False,88.449999999997118,1.235257485911327
intersection,16,1,0,0.20000000000000001,True,False,85.399999999997291,1.2428886465615097
intersection,17,1,0,0.20000000000000001,False,False,90,1.2132327570065857
intersection,18,1,0,0.20000000000000001,False,False,90,1.235257485911327
intersection,19,1,0,0.20000000000000001,False,False,90,1.2354441505239027
intersection,20,1,0,0.20000000000000001,True,False,89.449999999997061,1.2391730678748014
intersection,21,1,0,0.20000000000000001,False,False,90,1.2196652952274878
intersection,22,1,0,0.20000000000000001,False,False,90,1.2348767950437225
intersection,23,1,0,0.20000000000000001,True,False,89.599999999997053,1.230800039784701
intersection,24,1,0,0.20000000000000001,False,False,90,1.2428886465615097
intersection,25,1,0,0.20000000000000001,True,False,89.549999999997056,1.2428886465615097
intersection,26,1,0,0.20000000000000001,False,False,90,1.1912919203333605
intersection,27,1,0,0.20000000000000001,False,False,90,1.2081225074879571
intersection,28,1,0,0.20000000000000001,False,False,90,1.235257485911327
intersection,29,1,0,0.20000000000000001,True,False,89.399999999997064,1.2342732030345529
intersection,0,1,0,0.29999999999999999,False,False,90,1.2373378427818968
intersection,1,1,0,0.29999999999999999,False,False,90,1.1958884289797473
intersection,2,1,0,0.29999999999999999,False,False,90,1.1418711930837406
intersection,3,1,0,0.29999999999999999,False,False,90,1.2307556681499692
intersection,4,1,0,0.29999999999999999,False,False,90,1.2374842401064403
intersection,5,1,0,0.29999999999999999,False,False,90,1.2241819720823766
intersection,6,1,0,0.29999999999999999,False,False,90,1.2347437379403192
intersection,7,1,0,0.29999999999999999,False,False,90,1.2198257397744614
intersection,8,1,0,0.29999999999999999,False,False,90,1.2329448643494549
intersection,9,1,0,0.29999999999999999,False,False,90,1.235257485911327
intersection,10,1,0,0.29999999999999999,False,False,90,1.2119056671309951
intersection,11,1,0,0.29999999999999999,False,False,90,1.233077408162397
intersection,12,1,0,0.29999999999999999,False,False,90,1.2428886465615097
intersection,13,1,0,0.29999999999999999,False,False,90,1.235257485911327
intersection,14,1,0,0.29999999999999999,False,False,90,1.2253615891549574
intersection,15,1,0,0.29999999999999999,False,False,90,1.2428886465615097
intersection,16,1,0,0.29999999999999999,False,False,90,1.2216315955781756
intersection,17,1,0,0.29999999999999999,False,False,90,1.2347437379403192
intersection,18,1,0,0.29999999999999999,False,False,90,1.2104019817653053
intersection,19,1,0,0.29999999999999999,False,False,90,1.184709066589801
intersection,20,1,0,0.29999999999999999,False,False,90,1.1786646000357486
intersection,21,1,0,0.29999999999999999,False,False,90,1.1991550745034245
intersection,22,1,0,0.29999999999999999,False,False,90,1.2240022077607071
intersection,23,1,0,0.29999999999999999,False,False,90,1.2329924836787829
intersection,24,1,0,0.29999999999999999,False,False,90,1.2121186499724605
intersection,25,1,0,0.29999999999999999,False,False,90,1.2157860527221269
intersection,26,1,0,0.29999999999999999,False,False,90,1.2304023287373502
intersection,27,1,0,0.29999999999999999,False,False,90,1.2351599051429651
intersection,28,1,0,0.29999999999999999,False,False,90,1.1895901672045766
intersection,29,1,0,0.29999999999999999,False,False,90,1.2347437379403192
intersection,0,1,0,0.40000000000000002,False,False,90,1.218318056868527
intersection,1,1,0,0.40000000000000002,False,False,90,1.2092014343133817
intersection,2,1,0,0.40000000000000002,False,False,90,1.235257485911327
intersection,3,1,0,0.40000000000000002,False,False,90,1.2233017121126979
intersection,4,1,0,0.40000000000000002,False,False,90,1.2068321568782758
intersection,5,1,0,0.40000000000000002,False,False,90,1.2226831787177763
intersection,6,1,0,0.40000000000000002,False,False,90,1.212253063719315
intersection,7,1,0,0.40000000000000002,False,False,90,1.244155112881618
intersection,8,1,0,0.40000000000000002,False,False,90,1.1263928403273835
intersection,9,1,0,0.40000000000000002,False,False,90,1.244155112881618
intersection,10,1,0,0.40000000000000002,False,False,90,1.2212359688482852
intersection,11,1,0,0.40000000000000002,False,False,90,1.2108647496966365
intersection,12,1,0,0.40000000000000002,False,False,90,1.2101892640812308
intersection,13,1,0,0.40000000000000002,False,False,90,1.1858043026296365
intersection,14,1,0,0.40000000000000002,False,False,90,1.2303516497819247
intersection,15,1,0,0.40000000000000002,False,False,90,1.2004235561244456
intersection,16,1,0,0.40000000000000002,False,False,90,1.2292299292498183
intersection,17,1,0,0.40000000000000002,False,False,90,1.2341938405155468
intersection,18,1,0,0.40000000000000002,False,False,90,1.2224998909990328
intersection,19,1,0,0.40000000000000002,False,False,90,1.226585469378884
intersection,20,1,0,0.40000000000000002,False,False,90,1.1809112389820497
intersection,21,1,0,0.40000000000000002,False,False,90,1.2195164817475768
intersection,22,1,0,0.40000000000000002,False,False,90,1.236019128099525
intersection,23,1,0,0.40000000000000002,False,False,90,1.2296418874025181
intersection,24,1,0,0.40000000000000002,False,False,90,1.244155112881618
intersection,25,1,0,0.40000000000000002,False,False,90,1.2261713702754182
intersection,26,1,0,0.40000000000000002,False,False,90,1.2265591374844378
intersection,27,1,0,0.40000000000000002,False,False,90,1.2423512916430357
intersection,28,1,0,0.40000000000000002,False,False,90,1.2187431769102846
intersection,29,1,0,0.40000000000000002,False,False,90,1.2171122589709982
intersection,0,1,0,0.5,False,False,90,1.2327105944417873
intersection,1,1,0,0.5,False,False,90,1.2190022054144629
intersection,2,1,0,0.5,False,False,90,1.1168005249799016
intersection,3,1,0,0.5,False,False,90,1.2261835008788715
intersection,4,1,0,0.5,False,False,90,1.1968193389510964
intersection,5,1,0,0.5,False,False,90,1.2111540889751009
intersection,6,1,0,0.5,False,False,90,1.2089811333466309
intersection,7,1,0,0.5,False,False,90,1.2144287464823411
intersection,8,1,0,0.5,False,False,90,1.2401356316121031
intersection,9,1,0,0.5,False,False,90,1.1500832429117336
intersection,10,1,0,0.5,False,False,90,1.1967788383721265
intersection,11,1,0,0.5,False,False,90,1.2420285286067396
intersection,12,1,0,0.5,False,False,90,1.2347437379403192
intersection,13,1,0,0.5,False,False,90,1.2359547292987532
intersection,14,1,0,0.5,False,False,90,1.2263011916758899
intersection,15,1,0,0.5,False,False,90,1.2144108675629719
intersection,16,1,0,0.5,False,False,90,1.2109370246403279
intersection,17,1,0,0.5,False,False,90,1.1998129549625074
intersection,18,1,0,0.5,False,False,90,1.2062985837293858
intersection,19,1,0,0.5,False,False,90,1.2292021331181016
intersection,20,1,0,0.5,False,False,90,1.2183807746168001
intersection,21,1,0,0.5,False,False,90,1.2301259258070159
intersection,22,1,0,0.5,False,False,90,1.2189110393261566
intersection,23,1,0,0.5,False,False,90,1.2250157479494277
intersection,24,1,0,0.5,False,False,90,1.1915857676828314
intersection,25,1,0,0.5,False,False,90,1.235257485911327
intersection,26,1,0,0.5,False,False,90,1.2057404367635554
intersection,27,1,0,0.5,False,False,90,1.2023800073509598
intersection,28,1,0,0.5,False,False,90,1.1958798336733036
intersection,29,1,0,0.5,False,False,90,1.2232772801763223
intersection,0,1,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,1,1,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,2,1,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,3,1,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,4,1,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,5,1,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,6,1,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,7,1,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,8,1,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,9,1,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,10,1,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,11,1,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,12,1,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,13,1,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,14,1,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,15,1,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,16,1,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,17,1,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,18,1,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,19,1,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,20,1,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,21,1,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,22,1,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,23,1,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,24,1,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,25,1,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,26,1,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,27,1,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,28,1,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,29,1,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,0,1,1,0.10000000000000001,True,False,85.749999999997272,1.0708247751511197
intersection,1,1,1,0.10000000000000001,True,False,77.749999999997726,1.1627400209046395
intersection,2,1,1,0.10000000000000001,True,False,78.399999999997689,1.2115016133772578
intersection,3,1,1,0.10000000000000001,True,True,82.399999999997462,0.99235386309512408
intersection,4,1,1,0.10000000000000001,True,False,79.149999999997647,1.0265764909804413
intersection,5,1,1,0.10000000000000001,True,False,80.099999999997593,1.1362588206334785
intersection,6,1,1,0.10000000000000001,True,False,76.749999999997783,1.0839817910117051
intersection,7,1,1,0.10000000000000001,True,False,76.199999999997814,1.031874805060035
intersection,8,1,1,0.10000000000000001,True,False,78.949999999997658,1.1876360810038171
intersection,9,1,1,0.10000000000000001,True,False,83.549999999997397,1.2046571630448144
intersection,10,1,1,0.10000000000000001,True,False,78.749999999997669,1.1037365433127193
intersection,11,1,1,0.10000000000000001,True,False,83.299999999997411,1.1509943454486098
intersection,12,1,1,0.10000000000000001,True,False,76.899999999997775,1.0750775634143663
intersection,13,1,1,0.10000000000000001,True,False,76.09999999999782,1.1757517834134015
intersection,14,1,1,0.10000000000000001,True,False,75.699999999997843,1.0943262810538219
intersection,15,1,1,0.10000000000000001,True,False,76.4499999999978,1.1360784772300043
intersection,16,1,1,0.10000000000000001,True,False,80.049999999997596,1.1489423183651672
intersection,17,1,1,0.10000000000000001,True,False,82.599999999997451,1.1150063987596703
intersection,18,1,1,0.10000000000000001,True,False,81.299999999997524,1.0459262955439128
intersection,19,1,1,0.10000000000000001,True,False,78.199999999997701,1.1540170543429971
intersection,20,1,1,0.10000000000000001,True,False,77.049999999997766,1.1150203372828504
intersection,21,1,1,0.10000000000000001,True,False,85.449999999997289,1.1493149321314331
intersection,22,1,1,0.10000000000000001,True,False,83.399999999997405,1.1966629223305962
intersection,23,1,1,0.10000000000000001,False,False,90,1.1381193360082658
intersection,24,1,1,0.10000000000000001,True,False,78.549999999997681,1.1131666346711047
intersection,25,1,1,0.10000000000000001,True,False,85.399999999997291,1.0198518999994473
intersection,26,1,1,0.10000000000000001,True,False,80.299999999997581,1.1813658450812698
intersection,27,1,1,0.10000000000000001,True,False,84.19999999999736,1.108868293157504
intersection,28,1,1,0.10000000000000001,True,False,80.84999999999755,1.1306105184909905
intersection,29,1,1,0.10000000000000001,True,False,77.799999999997723,1.1167219107107416
intersection,0,1,1,0.20000000000000001,True,False,88.59999999999711,1.1403396970047739
intersection,1,1,1,0.20000000000000001,False,False,90,1.1067905319533033
intersection,2,1,1,0.20000000000000001,False,False,90,1.0633508926758612
intersection,3,1,1,0.20000000000000001,False,False,90,1.1056472783973021
intersection,4,1,1,0.20000000000000001,False,False,90,1.0959835970896952
intersection,5,1,1,0.20000000000000001,False,True,90,0.94083639984102441
intersection,6,1,1,0.20000000000000001,False,False,90,1.1245877990604749
intersection,7,1,1,0.20000000000000001,False,False,90,1.1637826881198325
intersection,8,1,1,0.20000000000000001,False,False,90,1.1429773271397918
intersection,9,1,1,0.20000000000000001,False,False,90,1.204160445680716
intersection,10,1,1,0.20000000000000001,False,False,90,1.1225758703233537
intersection,11,1,1,0.20000000000000001,False,False,90,1.1543270520846829
intersection,12,1,1,0.20000000000000001,True,False,87.949999999997146,1.1525121110405532
intersection,13,1,1,0.20000000000000001,False,False,90,1.0558665355912491
intersection,14,1,1,0.20000000000000001,True,False,85.199999999997303,1.1225094537737728
intersection,15,1,1,0.20000000000000001,False,False,90,1.0892000742258658
intersection,16,1,1,0.20000000000000001,True,False,88.149999999997135,1.1378770778497471
intersection,17,1,1,0.20000000000000001,False,False,90,1.1029144994277968
intersection,18,1,1,0.20000000000000001,False,False,90,1.1244265767489274
intersection,19,1,1,0.20000000000000001,True,False,88.399999999997121,1.07961391334333
intersection,20,1,1,0.20000000000000001,True,False,88.799999999997098,1.1907673614084915
intersection,21,1,1,0.20000000000000001,True,False,88.699999999997104,1.1623108396460611
intersection,22,1,1,0.20000000000000001,False,False,90,1.0830667601323678
intersection,23,1,1,0.20000000000000001,False,True,90,0.90624024320274454
intersection,24,1,1,0.20000000000000001,False,False,90,1.0586637648895818
intersection,25,1,1,0.20000000000000001,False,False,90,1.0302431297906005
intersection,26,1,1,0.20000000000000001,False,False,90,1.0837930193272063
intersection,27,1,1,0.20000000000000001,False,False,90,1.0470469828358557
intersection,28,1,1,0.20000000000000001,False,False,90,1.1235016016217292
intersection,29,1,1,0.20000000000000001,False,False,90,1.127871943450788
intersection,0,1,1,0.29999999999999999,False,False,90,1.0527623327611269
intersection,1,1,1,0.29999999999999999,False,True,90,0.87585379097737337
intersection,2,1,1,0.29999999999999999,False,False,90,1.0369372375613986
intersection,3,1,1,0.29999999999999999,False,False,90,1.1656732991337944
intersection,4,1,1,0.29999999999999999,False,False,90,1.1523067929700337
intersection,5,1,1,0.29999999999999999,False,False,90,1.1593274805322418
intersection,6,1,1,0.29999999999999999,False,False,90,1.1484535340855482
intersection,7,1,1,0.29999999999999999,False,False,90,1.1331157881999583
intersection,8,1,1,0.29999999999999999,False,False,90,1.1162067657257915
intersection,9,1,1,0.29999999999999999,False,False,90,1.0165526664707241
intersection,10,1,1,0.29999999999999999,False,False,90,1.0913207446555981
intersection,11,1,1,0.29999999999999999,False,False,90,1.1685369111485213
intersection,12,1,1,0.29999999999999999,False,False,90,1.0402662587753375
intersection,13,1,1,0.29999999999999999,False,False,90,1.0186309807065108
intersection,14,1,1,0.29999999999999999,False,False,90,1.0080501673517432
intersection,15,1,1,0.29999999999999999,False,False,90,1.1511202493268748
intersection,16,1,1,0.29999999999999999,False,True,90,0.89394355871073528
intersection,17,1,1,0.29999999999999999,False,False,90,1.0769715406354898
intersection,18,1,1,0.29999999999999999,False,False,90,1.196506221508419
intersection,19,1,1,0.29999999999999999,False,False,90,1.1088545487177606
intersection,20,1,1,0.29999999999999999,False,False,90,1.1647572248390836
intersection,21,1,1,0.29999999999999999,False,False,90,1.1114291192828398
intersection,22,1,1,0.29999999999999999,False,False,90,1.1900180921284238
intersection,23,1,1,0.29999999999999999,False,False,90,1.1577102996014546
intersection,24,1,1,0.29999999999999999,False,False,90,1.0696726583224963
intersection,25,1,1,0.29999999999999999,False,False,90,1.1171058356608776
intersection,26,1,1,0.29999999999999999,False,False,90,1.0210722046646448
intersection,27,1,1,0.29999999999999999,False,False,90,1.0564302744434475
intersection,28,1,1,0.29999999999999999,False,True,90,0.99824499488250706
intersection,29,1,1,0.29999999999999999,False,False,90,1.1174526306007198
intersection,0,1,1,0.40000000000000002,False,False,90,1.0083870663500343
intersection,1,1,1,0.40000000000000002,False,False,90,1.0839283990672388
intersection,2,1,1,0.40000000000000002,False,True,90,0.83235393755980414
intersection,3,1,1,0.40000000000000002,False,False,90,1.1502195100550623
intersection,4,1,1,0.40000000000000002,False,True,90,0.92505417856920757
intersection,5,1,1,0.40000000000000002,False,False,90,1.0998811271780371
intersection,6,1,1,0.40000000000000002,False,True,90,0.97225454176217152
intersection,7,1,1,0.40000000000000002,False,False,90,1.0980127789893546
intersection,8,1,1,0.40000000000000002,False,False,90,1.1057908106202854
intersection,9,1,1,0.40000000000000002,False,False,90,1.0990663539077388
intersection,10,1,1,0.40000000000000002,False,False,90,1.0440200080828761
intersection,11,1,1,0.40000000000000002,False,False,90,1.0020325205273675
intersection,12,1,1,0.40000000000000002,False,False,90,1.0657333960230693
intersection,13,1,1,0.40000000000000002,False,False,90,1.14194393211198
intersection,14,1,1,0.40000000000000002,False,False,90,1.1417434001811682
intersection,15,1,1,0.40000000000000002,False,False,90,1.1137492069448482
intersection,16,1,1,0.40000000000000002,False,False,90,1.0631767563770829
intersection,17,1,1,0.40000000000000002,False,False,90,1.0637330462883614
intersection,18,1,1,0.40000000000000002,False,True,90,0.93124491979927193
intersection,19,1,1,0.40000000000000002,False,False,90,1.0062861880423637
intersection,20,1,1,0.40000000000000002,False,False,90,1.1037826532119202
intersection,21,1,1,0.40000000000000002,False,False,90,1.0668607949707378
intersection,22,1,1,0.40000000000000002,False,False,90,1.0894090139587482
intersection,23,1,1,0.40000000000000002,False,False,90,1.0644210496542319
intersection,24,1,1,0.40000000000000002,False,False,90,1.0955043255062002
intersection,25,1,1,0.40000000000000002,False,True,90,0.90235572392676322
intersection,26,1,1,0.40000000000000002,False,False,90,1.0194477107302096
intersection,27,1,1,0.40000000000000002,False,False,90,1.0360407290882943
intersection,28,1,1,0.40000000000000002,False,True,90,0.99374252485301107
intersection,29,1,1,0.40000000000000002,False,False,90,1.0716411923709455
intersection,0,1,1,0.5,False,False,90,1.1633008457910883
intersection,1,1,1,0.5,False,False,90,1.1241079637148461
intersection,2,1,1,0.5,False,False,90,1.027462643809401
intersection,3,1,1,0.5,False,False,90,1.0492801212827907
intersection,4,1,1,0.5,False,False,90,1.1070044777780637
intersection,5,1,1,0.5,False,True,90,0.88149953367538381
intersection,6,1,1,0.5,False,False,90,1.0936443611507225
intersection,7,1,1,0.5,False,False,90,1.1421813782889585
intersection,8,1,1,0.5,False,False,90,1.0810397885414518
intersection,9,1,1,0.5,False,False,90,1.1215707112781101
intersection,10,1,1,0.5,False,False,90,1.1113174642280443
intersection,11,1,1,0.5,False,False,90,1.067405933891852
intersection,12,1,1,0.5,False,False,90,1.1213349520214646
intersection,13,1,1,0.5,False,False,90,1.1325178470987247
intersection,14,1,1,0.5,False,True,90,0.9908381219464707
intersection,15,1,1,0.5,False,False,90,1.1089815853874183
intersection,16,1,1,0.5,False,False,90,1.0556946950722037
intersection,17,1,1,0.5,False,False,90,1.1681701560809552
intersection,18,1,1,0.5,False,False,90,1.1036990775434576
intersection,19,1,1,0.5,False,False,90,1.1083930421480852
intersection,20,1,1,0.5,False,False,90,1.0680165666890329
intersection,21,1,1,0.5,False,True,90,0.95032121975714334
intersection,22,1,1,0.5,False,False,90,1.0994145818588077
intersection,23,1,1,0.5,False,False,90,1.0917173522491785
intersection,24,1,1,0.5,False,False,90,1.0280635333350139
intersection,25,1,1,0.5,False,False,90,1.1012454662536264
intersection,26,1,1,0.5,False,False,90,1.0543386676974671
intersection,27,1,1,0.5,False,False,90,1.0458102456303702
intersection,28,1,1,0.5,False,False,90,1.0382941191499928
intersection,29,1,1,0.5,False,False,90,1.1320302422617188
intersection,0,3,0,0,True,False,71.849999999998062,1.2157023338434139
intersection,1,3,0,0,True,False,71.849999999998062,1.2157023338434139
intersection,2,3,0,0,True,False,71.849999999998062,1.2157023338434139
intersection,3,3,0,0,True,False,71.849999999998062,1.2157023338434139
intersection,4,3,0,0,True,False,71.849999999998062,1.2157023338434139
intersection,5,3,0,0,True,False,71.849999999998062,1.2157023338434139
intersection,6,3,0,0,True,False,71.849999999998062,1.2157023338434139
intersection,7,3,0,0,True,False,71.849999999998062,1.2157023338434139
intersection,8,3,0,0,True,False,71.849999999998062,1.2157023338434139
intersection,9,3,0,0,True,False,71.849999999998062,1.2157023338434139
intersection,10,3,0,0,True,False,71.849999999998062,1.2157023338434139
intersection,11,3,0,0,True,False,71.849999999998062,1.2157023338434139
intersection,12,3,0,0,True,False,71.849999999998062,1.2157023338434139
intersection,13,3,0,0,True,False,71.849999999998062,1.2157023338434139
intersection,14,3,0,0,True,False,71.849999999998062,1.2157023338434139
intersection,15,3,0,0,True,False,71.849999999998062,1.2157023338434139
intersection,16,3,0,0,True,False,71.849999999998062,1.2157023338434139
intersection,17,3,0,0,True,False,71.849999999998062,1.2157023338434139
intersection,18,3,0,0,True,False,71.849999999998062,1.2157023338434139
intersection,19,3,0,0,True,False,71.849999999998062,1.2157023338434139
intersection,20,3,0,0,True,False,71.849999999998062,1.2157023338434139
intersection,21,3,0,0,True,False,71.849999999998062,1.2157023338434139
intersection,22,3,0,0,True,False,71.849999999998062,1.2157023338434139
intersection,23,3,0,0,True,False,71.849999999998062,1.2157023338434139
intersection,24,3,0,0,True,False,71.849999999998062,1.2157023338434139
intersection,25,3,0,0,True,False,71.849999999998062,1.2157023338434139
intersection,26,3,0,0,True,False,71.849999999998062,1.2157023338434139
intersection,27,3,0,0,True,False,71.849999999998062,1.2157023338434139
intersection,28,3,0,0,True,False,71.849999999998062,1.2157023338434139
intersection,29,3,0,0,True,False,71.849999999998062,1.2157023338434139
intersection,0,3,0,0.10000000000000001,True,False,68.849999999998232,1.2115016133772578
intersection,1,3,0,0.10000000000000001,True,False,71.899999999998059,1.2157023338434139
intersection,2,3,0,0.10000000000000001,True,False,70.949999999998113,1.2142394874210127
intersection,3,3,0,0.10000000000000001,True,False,70.199999999998155,1.2157023338434139
intersection,4,3,0,0.10000000000000001,True,False,71.499999999998082,1.2157026976140408
intersection,5,3,0,0.10000000000000001,True,False,70.499999999998138,1.2157023338434139
intersection,6,3,0,0.10000000000000001,True,False,70.699999999998127,1.2157023338434139
intersection,7,3,0,0.10000000000000001,True,False,70.499999999998138,1.2157023338434139
intersection,8,3,0,0.10000000000000001,True,False,72.199999999998042,1.2157023338434139
intersection,9,3,0,0.10000000000000001,True,False,70.799999999998121,1.2157023338434139
intersection,10,3,0,0.10000000000000001,True,False,73.449999999997971,1.2115016133772578
intersection,11,3,0,0.10000000000000001,True,False,68.999999999998224,1.2191604300656649
intersection,12,3,0,0.10000000000000001,True,False,71.449999999998084,1.2157026976140408
intersection,13,3,0,0.10000000000000001,True,False,74.599999999997905,1.1783249484523448
intersection,14,3,0,0.10000000000000001,True,False,71.999999999998053,1.2157023338434139
intersection,15,3,0,0.10000000000000001,True,False,70.449999999998141,1.2157023338434139
intersection,16,3,0,0.10000000000000001,True,False,70.749999999998124,1.2157023338434139
intersection,17,3,0,0.10000000000000001,True,False,70.699999999998127,1.2243053263051833
intersection,18,3,0,0.10000000000000001,True,False,68.899999999998229,1.232543097297649
intersection,19,3,0,0.10000000000000001,True,False,70.899999999998116,1.2157023338434139
intersection,20,3,0,0.10000000000000001,True,False,71.549999999998079,1.2157023338434139
intersection,21,3,0,0.10000000000000001,True,False,71.749999999998067,1.2275385487890291
intersection,22,3,0,0.10000000000000001,True,False,71.849999999998062,1.2315831984461727
intersection,23,3,0,0.10000000000000001,True,False,70.799999999998121,1.2157023338434139
intersection,24,3,0,0.10000000000000001,True,False,71.69999999999807,1.2157023338434139
intersection,25,3,0,0.10000000000000001,True,False,69.449999999998198,1.2115016133772578
intersection,26,3,0,0.10000000000000001,True,False,69.999999999998167,1.2157023338434139
intersection,27,3,0,0.10000000000000001,True,False,71.899999999998059,1.2157023338434139
intersection,28,3,0,0.10000000000000001,True,False,72.199999999998042,1.1970814365849571
intersection,29,3,0,0.10000000000000001,True,False,70.699999999998127,1.2157023338434139
intersection,0,3,0,0.20000000000000001,True,False,69.449999999998198,1.2115016133772578
intersection,1,3,0,0.20000000000000001,True,False,71.399999999998087,1.2118166245825861
intersection,2,3,0,0.20000000000000001,True,False,71.049999999998107,1.211768430355993
intersection,3,3,0,0.20000000000000001,True,False,70.949999999998113,1.2156697486742478
intersection,4,3,0,0.20000000000000001,True,False,69.799999999998178,1.224323746875446
intersection,5,3,0,0.20000000000000001,True,False,69.799999999998178,1.224323746875446
intersection,6,3,0,0.20000000000000001,True,False,71.599999999998076,1.1970814365849571
intersection,7,3,0,0.20000000000000001,True,False,70.599999999998133,1.2007833356491375
intersection,8,3,0,0.20000000000000001,True,False,71.099999999998104,1.2346138987209287
intersection,9,3,0,0.20000000000000001,True,False,70.399999999998144,1.2157023338434139
intersection,10,3,0,0.20000000000000001,True,False,71.449999999998084,1.2157026976140408
intersection,11,3,0,0.20000000000000001,True,False,72.74999999999801,1.2100562740154817
intersection,12,3,0,0.20000000000000001,True,False,71.399999999998087,1.1970833014174431
intersection,13,3,0,0.20000000000000001,True,False,77.399999999997746,1.2157026976140408
intersection,14,3,0,0.20000000000000001,True,False,70.549999999998136,1.2118175368767954
intersection,15,3,0,0.20000000000000001,True,False,68.999999999998224,1.2308515355011753
intersection,16,3,0,0.20000000000000001,True,False,70.99999999999811,1.2157023338434139
intersection,17,3,0,0.20000000000000001,True,False,71.399999999998087,1.2157023338434139
intersection,18,3,0,0.20000000000000001,True,False,68.749999999998238,1.241891289919542
intersection,19,3,0,0.20000000000000001,True,False,72.899999999998002,1.2289246596572951
intersection,20,3,0,0.20000000000000001,True,False,69.099999999998218,1.2320677709672652
intersection,21,3,0,0.20000000000000001,True,False,72.599999999998019,1.231662287291164
intersection,22,3,0,0.20000000000000001,True,False,71.899999999998059,1.2346138987209287
intersection,23,3,0,0.20000000000000001,True,False,69.249999999998209,1.2115016133772578
intersection,24,3,0,0.20000000000000001,True,False,71.599999999998076,1.2346138987209287
intersection,25,3,0,0.20000000000000001,True,False,70.449999999998141,1.2115016133772578
intersection,26,3,0,0.20000000000000001,True,False,71.599999999998076,1.2118166245825861
intersection,27,3,0,0.20000000000000001,True,False,71.249999999998096,1.1970814365849571
intersection,28,3,0,0.20000000000000001,True,False,72.199999999998042,1.1970814365849571
intersection,29,3,0,0.20000000000000001,True,False,71.749999999998067,1.2157026976140408
intersection,0,3,0,0.29999999999999999,True,False,70.499999999998138,1.224323746875446
intersection,1,3,0,0.29999999999999999,True,False,70.849999999998118,1.2156697486742478
intersection,2,3,0,0.29999999999999999,True,False,72.249999999998039,1.2181607602533002
intersection,3,3,0,0.29999999999999999,True,False,71.499999999998082,1.2433059285202093
intersection,4,3,0,0.29999999999999999,True,False,71.499999999998082,1.2115016133772578
intersection,5,3,0,0.29999999999999999,True,False,71.499999999998082,1.1970814365849571
intersection,6,3,0,0.29999999999999999,True,False,72.249999999998039,1.2157026976140408
intersection,7,3,0,0.29999999999999999,True,False,72.349999999998033,1.2460848168557046
intersection,8,3,0,0.29999999999999999,True,False,73.699999999997956,1.2256106142051417
intersection,9,3,0,0.29999999999999999,True,False,70.199999999998155,1.2070374261611041
intersection,10,3,0,0.29999999999999999,True,False,72.099999999998047,1.224323746875446
intersection,11,3,0,0.29999999999999999,True,False,75.099999999997877,1.2271582504583596
intersection,12,3,0,0.29999999999999999,True,False,75.04999999999788,1.2317757219262124
intersection,13,3,0,0.29999999999999999,True,False,71.549999999998079,1.2115016133772578
intersection,14,3,0,0.29999999999999999,True,False,70.849999999998118,1.2398312505871374
intersection,15,3,0,0.29999999999999999,True,False,70.249999999998153,1.2030602856659192
intersection,16,3,0,0.29999999999999999,True,False,72.249999999998039,1.1970814365849571
intersection,17,3,0,0.29999999999999999,True,False,72.499999999998025,1.2007833356491375
intersection,18,3,0,0.29999999999999999,True,False,70.349999999998147,1.2115016133772578
intersection,19,3,0,0.29999999999999999,True,False,71.199999999998099,1.2313226626602252
intersection,20,3,0,0.29999999999999999,True,False,74.399999999997917,1.2115016133772578
intersection,21,3,0,0.29999999999999999,True,False,71.899999999998059,1.1970698760240583
intersection,22,3,0,0.29999999999999999,True,False,70.799999999998121,1.2378084871712389
intersection,23,3,0,0.29999999999999999,True,False,71.399999999998087,1.2142640774796984
intersection,24,3,0,0.29999999999999999,True,False,73.399999999997974,1.1995629809931601
intersection,25,3,0,0.29999999999999999,True,False,72.199999999998042,1.211768430355993
intersection,26,3,0,0.29999999999999999,True,False,74.999999999997883,1.2115016133772578
intersection,27,3,0,0.29999999999999999,True,False,69.59999999999819,1.2284932392228323
intersection,28,3,0,0.29999999999999999,True,False,72.699999999998013,1.2030602856659192
intersection,29,3,0,0.29999999999999999,True,False,71.34999999999809,1.2115016133772578
intersection,0,3,0,0.40000000000000002,True,False,78.549999999997681,1.2007833356491375
intersection,1,3,0,0.40000000000000002,True,False,74.849999999997891,1.2115016133772578
intersection,2,3,0,0.40000000000000002,True,False,73.899999999997945,1.2284931316414234
intersection,3,3,0,0.40000000000000002,True,False,76.4499999999978,1.2011262079104559
intersection,4,3,0,0.40000000000000002,True,False,73.499999999997968,1.237962145621635
intersection,5,3,0,0.40000000000000002,True,False,72.699999999998013,1.2386372637885106
intersection,6,3,0,0.40000000000000002,True,False,75.349999999997863,1.1998576712593014
intersection,7,3,0,0.40000000000000002,True,False,73.649999999997959,1.2115016133772578
intersection,8,3,0,0.40000000000000002,True,False,75.299999999997866,1.1970668053963069
intersection,9,3,0,0.40000000000000002,True,False,78.849999999997664,1.1976716960523643
intersection,10,3,0,0.40000000000000002,True,False,76.349999999997806,1.2094442590501318
intersection,11,3,0,0.40000000000000002,True,False,75.349999999997863,1.1970814365849571
intersection,12,3,0,0.40000000000000002,True,False,74.849999999997891,1.2349345181376667
intersection,13,3,0,0.40000000000000002,True,False,75.74999999999784,1.2283355624341377
intersection,14,3,0,0.40000000000000002,True,False,75.449999999997857,1.2317757219262124
intersection,15,3,0,0.40000000000000002,True,False,75.849999999997834,1.1996100315167095
intersection,16,3,0,0.40000000000000002,True,False,73.049999999997993,1.2008115796003995
intersection,17,3,0,0.40000000000000002,True,False,78.899999999997661,1.218216955077225
intersection,18,3,0,0.40000000000000002,True,False,73.249999999997982,1.2115016133772578
intersection,19,3,0,0.40000000000000002,True,False,73.349999999997976,1.2308665676723221
intersection,20,3,0,0.40000000000000002,True,False,73.899999999997945,1.2206780377428743
intersection,21,3,0,0.40000000000000002,True,False,73.599999999997962,1.2380962594813394
intersection,22,3,0,0.40000000000000002,True,False,75.999999999997826,1.2295772163608349
intersection,23,3,0,0.40000000000000002,True,False,74.299999999997922,1.24387733153392
intersection,24,3,0,0.40000000000000002,True,False,76.699999999997786,1.2172455032403593
intersection,25,3,0,0.40000000000000002,True,False,73.849999999997948,1.238129873579308
intersection,26,3,0,0.40000000000000002,True,False,75.599999999997848,1.2115016133772578
intersection,27,3,0,0.40000000000000002,True,False,75.949999999997829,1.207151153831582
intersection,28,3,0,0.40000000000000002,True,False,73.199999999997985,1.2118057998397249
intersection,29,3,0,0.40000000000000002,True,False,74.799999999997894,1.2115016133772578
intersection,0,3,0,0.5,True,False,78.199999999997701,1.241891289919542
intersection,1,3,0,0.5,True,False,82.099999999997479,1.2186804505213189
intersection,2,3,0,0.5,True,False,79.349999999997635,1.1762267810631035
intersection,3,3,0,0.5,True,False,79.949999999997601,1.2115016133772578
intersection,4,3,0,0.5,True,False,78.749999999997669,1.230734087924555
intersection,5,3,0,0.5,True,False,79.049999999997652,1.2309018543027375
intersection,6,3,0,0.5,True,False,77.899999999997718,1.2227735878376507
intersection,7,3,0,0.5,True,False,78.849999999997664,1.1987584852357229
intersection,8,3,0,0.5,True,False,78.199999999997701,1.1850391448180269
intersection,9,3,0,0.5,True,False,76.599999999997792,1.2142035146208574
intersection,10,3,0,0.5,True,False,83.099999999997422,1.2030602856659192
intersection,11,3,0,0.5,True,False,78.149999999997704,1.2115016133772578
intersection,12,3,0,0.5,True,False,80.349999999997578,1.1968522829059201
intersection,13,3,0,0.5,True,False,82.649999999997448,1.2030602856659192
intersection,14,3,0,0.5,True,False,78.149999999997704,1.2115016133772578
intersection,15,3,0,0.5,True,False,77.099999999997763,1.2439128849993928
intersection,16,3,0,0.5,True,False,76.349999999997806,1.240670616397342
intersection,17,3,0,0.5,True,False,83.249999999997414,1.2210180630215761
intersection,18,3,0,0.5,True,False,78.049999999997709,1.2030602856659192
intersection,19,3,0,0.5,True,False,80.199999999997587,1.1944309547541758
intersection,20,3,0,0.5,True,False,79.79999999999761,1.2030602856659192
intersection,21,3,0,0.5,True,False,80.249999999997584,1.2030602856659192
intersection,22,3,0,0.5,True,False,78.899999999997661,1.1911758350861761
intersection,23,3,0,0.5,True,False,84.649999999997334,1.2329566436957624
intersection,24,3,0,0.5,True,False,80.349999999997578,1.2115016133772578
intersection,25,3,0,0.5,True,False,78.349999999997692,1.2308414248930526
intersection,26,3,0,0.5,True,False,82.299999999997468,1.2065905786669104
intersection,27,3,0,0.5,True,False,81.999999999997485,1.2027500462952525
intersection,28,3,0,0.5,True,False,76.79999999999778,1.2115016133772578
intersection,29,3,0,0.5,True,False,84.54999999999734,1.2030602856659192
intersection,0,3,1,0,True,False,68.549999999998249,1.1768481899740015
intersection,1,3,1,0,True,False,68.549999999998249,1.1768481899740015
intersection,2,3,1,0,True,False,68.549999999998249,1.1768481899740015
intersection,3,3,1,0,True,False,68.549999999998249,1.1768481899740015
intersection,4,3,1,0,True,False,68.549999999998249,1.1768481899740015
intersection,5,3,1,0,True,False,68.549999999998249,1.1768481899740015
intersection,6,3,1,0,True,False,68.549999999998249,1.1768481899740015
intersection,7,3,1,0,True,False,68.549999999998249,1.1768481899740015
intersection,8,3,1,0,True,False,68.549999999998249,1.1768481899740015
intersection,9,3,1,0,True,False,68.549999999998249,1.1768481899740015
intersection,10,3,1,0,True,False,68.549999999998249,1.1768481899740015
intersection,11,3,1,0,True,False,68.549999999998249,1.1768481899740015
intersection,12,3,1,0,True,False,68.549999999998249,1.1768481899740015
intersection,13,3,1,0,True,False,68.549999999998249,1.1768481899740015
intersection,14,3,1,0,True,False,68.549999999998249,1.1768481899740015
intersection,15,3,1,0,True,False,68.549999999998249,1.1768481899740015
intersection,16,3,1,0,True,False,68.549999999998249,1.1768481899740015
intersection,17,3,1,0,True,False,68.549999999998249,1.1768481899740015
intersection,18,3,1,0,True,False,68.549999999998249,1.1768481899740015
intersection,19,3,1,0,True,False,68.549999999998249,1.1768481899740015
intersection,20,3,1,0,True,False,68.549999999998249,1.1768481899740015
intersection,21,3,1,0,True,False,68.549999999998249,1.1768481899740015
intersection,22,3,1,0,True,False,68.549999999998249,1.1768481899740015
intersection,23,3,1,0,True,False,68.549999999998249,1.1768481899740015
intersection,24,3,1,0,True,False,68.549999999998249,1.1768481899740015
intersection,25,3,1,0,True,False,68.549999999998249,1.1768481899740015
intersection,26,3,1,0,True,False,68.549999999998249,1.1768481899740015
intersection,27,3,1,0,True,False,68.549999999998249,1.1768481899740015
intersection,28,3,1,0,True,False,68.549999999998249,1.1768481899740015
intersection,29,3,1,0,True,False,68.549999999998249,1.1768481899740015
intersection,0,3,1,0.10000000000000001,True,False,68.899999999998229,1.2093087598677468
intersection,1,3,1,0.10000000000000001,True,False,68.449999999998255,1.1932700407363792
intersection,2,3,1,0.10000000000000001,True,False,69.249999999998209,1.2064268994571055
intersection,3,3,1,0.10000000000000001,True,False,69.399999999998201,1.0645670921856589
intersection,4,3,1,0.10000000000000001,True,False,68.649999999998244,1.2096058396644307
intersection,5,3,1,0.10000000000000001,True,False,68.949999999998226,1.2038113101970362
intersection,6,3,1,0.10000000000000001,True,False,68.799999999998235,1.16189748794208
intersection,7,3,1,0.10000000000000001,True,False,69.299999999998207,1.1389316071259914
intersection,8,3,1,0.10000000000000001,True,False,69.099999999998218,1.1768481899740015
intersection,9,3,1,0.10000000000000001,True,False,68.599999999998246,1.1960823119872896
intersection,10,3,1,0.10000000000000001,True,False,69.59999999999819,1.1783694094827197
intersection,11,3,1,0.10000000000000001,True,False,68.799999999998235,1.1580339711649941
intersection,12,3,1,0.10000000000000001,True,False,69.249999999998209,1.1964368559358458
intersection,13,3,1,0.10000000000000001,True,False,68.599999999998246,1.1768481899740015
intersection,14,3,1,0.10000000000000001,True,False,75.149999999997874,1.1945166861922301
intersection,15,3,1,0.10000000000000001,True,False,68.849999999998232,1.2038113101970362
intersection,16,3,1,0.10000000000000001,True,False,68.399999999998258,1.1768481899740015
intersection,17,3,1,0.10000000000000001,True,False,69.94999999999817,1.1336566656925202
intersection,18,3,1,0.10000000000000001,True,False,68.549999999998249,1.205353418114008
intersection,19,3,1,0.10000000000000001,True,False,68.849999999998232,1.1655640543776298
intersection,20,3,1,0.10000000000000001,True,False,68.849999999998232,1.124940839364154
intersection,21,3,1,0.10000000000000001,True,False,69.049999999998221,1.1250255526050403
intersection,22,3,1,0.10000000000000001,True,False,68.749999999998238,1.1326950341716919
intersection,23,3,1,0.10000000000000001,True,False,69.049999999998221,1.1371779739200232
intersection,24,3,1,0.10000000000000001,True,False,68.799999999998235,1.184577681716918
intersection,25,3,1,0.10000000000000001,True,False,68.799999999998235,1.1617369265248652
intersection,26,3,1,0.10000000000000001,True,False,68.749999999998238,1.1953858909825632
intersection,27,3,1,0.10000000000000001,True,False,68.849999999998232,1.1926899161681943
intersection,28,3,1,0.10000000000000001,True,False,69.799999999998178,1.1671088984638598
intersection,29,3,1,0.10000000000000001,True,False,68.599999999998246,1.1944837155651598
intersection,0,3,1,0.20000000000000001,True,False,68.749999999998238,1.1785759249205088
intersection,1,3,1,0.20000000000000001,True,False,69.299999999998207,1.1792782008250762
intersection,2,3,1,0.20000000000000001,True,False,69.349999999998204,1.20218688282219
intersection,3,3,1,0.20000000000000001,True,False,69.049999999998221,1.1979286554345614
intersection,4,3,1,0.20000000000000001,True,False,69.59999999999819,1.1931572417639413
intersection,5,3,1,0.20000000000000001,True,False,69.399999999998201,1.1215131420411188
intersection,6,3,1,0.20000000000000001,True,False,69.799999999998178,1.2115016133772578
intersection,7,3,1,0.20000000000000001,True,False,73.299999999997979,1.2115016133772578
intersection,8,3,1,0.20000000000000001,True,False,70.349999999998147,1.1250255526050403
intersection,9,3,1,0.20000000000000001,True,False,72.39999999999803,1.1958109610400807
intersection,10,3,1,0.20000000000000001,True,False,69.399999999998201,1.1713340877365848
intersection,11,3,1,0.20000000000000001,True,False,77.049999999997766,1.0584801640351618
intersection,12,3,1,0.20000000000000001,True,False,70.949999999998113,1.1107044696612298
intersection,13,3,1,0.20000000000000001,True,False,69.999999999998167,1.2068994077901265
intersection,14,3,1,0.20000000000000001,True,False,69.799999999998178,1.1945166861922301
intersection,15,3,1,0.20000000000000001,True,False,72.349999999998033,1.18212680693247
intersection,16,3,1,0.20000000000000001,True,False,68.599999999998246,1.1768481899740015
intersection,17,3,1,0.20000000000000001,True,False,69.349999999998204,1.1604466909480982
intersection,18,3,1,0.20000000000000001,True,False,68.999999999998224,1.1648642207642794
intersection,19,3,1,0.20000000000000001,True,False,69.699999999998184,1.2115016133772578
intersection,20,3,1,0.20000000000000001,True,False,69.449999999998198,1.2115016133772578
intersection,21,3,1,0.20000000000000001,True,False,69.649999999998187,1.1718127506455802
intersection,22,3,1,0.20000000000000001,True,False,70.449999999998141,1.1598120016274664
intersection,23,3,1,0.20000000000000001,True,False,71.549999999998079,1.1792282421266442
intersection,24,3,1,0.20000000000000001,True,False,69.349999999998204,1.2115016133772578
intersection,25,3,1,0.20000000000000001,True,False,69.849999999998175,1.2236830229705067
intersection,26,3,1,0.20000000000000001,True,False,69.749999999998181,1.1232300981697039
intersection,27,3,1,0.20000000000000001,True,False,70.29999999999815,1.2115016133772578
intersection,28,3,1,0.20000000000000001,True,False,70.149999999998158,1.1340859528038725
intersection,29,3,1,0.20000000000000001,True,False,70.249999999998153,1.0696589402700745
intersection,0,3,1,0.29999999999999999,True,False,71.549999999998079,1.2056236296223297
intersection,1,3,1,0.29999999999999999,True,False,74.449999999997914,1.2115016133772578
intersection,2,3,1,0.29999999999999999,True,False,70.549999999998136,1.1553897745044031
intersection,3,3,1,0.29999999999999999,True,False,73.199999999997985,1.162088237654114
intersection,4,3,1,0.29999999999999999,True,False,70.799999999998121,1.1757829487215357
intersection,5,3,1,0.29999999999999999,True,False,74.249999999997925,1.2115016133772578
intersection,6,3,1,0.29999999999999999,True,False,73.499999999997968,1.2115016133772578
intersection,7,3,1,0.29999999999999999,True,False,72.449999999998028,1.1552432725655761
intersection,8,3,1,0.29999999999999999,True,False,70.499999999998138,1.2053639669174812
intersection,9,3,1,0.29999999999999999,True,False,70.149999999998158,1.1798176271513601
intersection,10,3,1,0.29999999999999999,True,False,76.749999999997783,1.1939880417542943
intersection,11,3,1,0.29999999999999999,True,False,74.249999999997925,1.1557116792524389
intersection,12,3,1,0.29999999999999999,True,False,72.699999999998013,1.2115016133772578
intersection,13,3,1,0.29999999999999999,True,False,72.699999999998013,1.1280719265969075
intersection,14,3,1,0.29999999999999999,True,False,70.749999999998124,1.2115016133772578
intersection,15,3,1,0.29999999999999999,True,False,74.049999999997937,1.0846138221611366
intersection,16,3,1,0.29999999999999999,True,False,70.449999999998141,1.1988964409783165
intersection,17,3,1,0.29999999999999999,True,False,71.499999999998082,1.2115016133772578
intersection,18,3,1,0.29999999999999999,True,False,71.499999999998082,1.212762374369819
intersection,19,3,1,0.29999999999999999,True,False,72.599999999998019,1.1574728125475211
intersection,20,3,1,0.29999999999999999,True,False,74.099999999997934,1.1799982665617827
intersection,21,3,1,0.29999999999999999,True,False,73.599999999997962,1.0423886875695336
intersection,22,3,1,0.29999999999999999,True,False,70.449999999998141,1.2115016133772578
intersection,23,3,1,0.29999999999999999,True,False,75.099999999997877,1.2028736932726014
intersection,24,3,1,0.29999999999999999,True,False,73.799999999997951,1.1235342223716025
intersection,25,3,1,0.29999999999999999,True,False,72.649999999998016,1.0495222892830167
intersection,26,3,1,0.29999999999999999,True,False,72.699999999998013,1.0923797664153696
intersection,27,3,1,0.29999999999999999,True,False,70.199999999998155,1.0719821843675066
intersection,28,3,1,0.29999999999999999,True,False,71.249999999998096,1.1684448811182138
intersection,29,3,1,0.29999999999999999,True,False,71.449999999998084,1.2345950305298574
intersection,0,3,1,0.40000000000000002,True,False,78.249999999997698,1.2018287407608499
intersection,1,3,1,0.40000000000000002,True,False,73.549999999997965,1.2342527888166956
intersection,2,3,1,0.40000000000000002,True,False,74.599999999997905,1.1499740081493839
intersection,3,3,1,0.40000000000000002,True,False,75.449999999997857,1.0973628243343641
intersection,4,3,1,0.40000000000000002,True,False,73.449999999997971,1.1399924923435356
intersection,5,3,1,0.40000000000000002,True,False,76.199999999997814,1.1666627287463616
intersection,6,3,1,0.40000000000000002,True,False,73.149999999997988,1.1566527321778313
intersection,7,3,1,0.40000000000000002,True,False,76.549999999997794,1.1328399291926547
intersection,8,3,1,0.40000000000000002,True,False,75.349999999997863,1.0979031855842853
intersection,9,3,1,0.40000000000000002,True,False,75.74999999999784,1.1961778547702195
intersection,10,3,1,0.40000000000000002,True,False,79.049999999997652,1.14038167266146
intersection,11,3,1,0.40000000000000002,True,False,74.999999999997883,1.1455102971335107
intersection,12,3,1,0.40000000000000002,True,False,74.399999999997917,1.1638524208248797
intersection,13,3,1,0.40000000000000002,True,False,75.999999999997826,1.1089541660027336
intersection,14,3,1,0.40000000000000002,True,False,74.899999999997888,1.2084155080822914
intersection,15,3,1,0.40000000000000002,True,False,73.849999999997948,1.1276306690781306
intersection,16,3,1,0.40000000000000002,True,False,73.099999999997991,1.1810259610478204
intersection,17,3,1,0.40000000000000002,True,False,81.749999999997499,1.1636536972900102
intersection,18,3,1,0.40000000000000002,True,False,73.599999999997962,1.0461722706447132
intersection,19,3,1,0.40000000000000002,True,False,78.999999999997655,1.1379527719415918
intersection,20,3,1,0.40000000000000002,True,False,73.049999999997993,1.1376418471979677
intersection,21,3,1,0.40000000000000002,True,False,74.249999999997925,1.0845398296879327
intersection,22,3,1,0.40000000000000002,True,False,72.849999999998005,1.0518914052375592
intersection,23,3,1,0.40000000000000002,True,False,71.049999999998107,1.2085309840324234
intersection,24,3,1,0.40000000000000002,True,False,76.049999999997823,1.1323062062310276
intersection,25,3,1,0.40000000000000002,True,False,73.249999999997982,1.1472347202154081
intersection,26,3,1,0.40000000000000002,True,False,76.949999999997772,1.0477472821946823
intersection,27,3,1,0.40000000000000002,True,False,74.499999999997911,1.0499050112873294
intersection,28,3,1,0.40000000000000002,True,False,75.74999999999784,1.2044218112633047
intersection,29,3,1,0.40000000000000002,True,False,74.449999999997914,1.2030602856659192
intersection,0,3,1,0.5,True,False,81.499999999997513,1.2115016133772578
intersection,1,3,1,0.5,True,False,84.449999999997345,1.1483266272389014
intersection,2,3,1,0.5,True,False,84.54999999999734,1.1594934356746742
intersection,3,3,1,0.5,True,False,85.699999999997274,1.0474910492550791
intersection,4,3,1,0.5,True,False,78.499999999997684,1.0918611114785208
intersection,5,3,1,0.5,True,False,77.649999999997732,1.0870569218109265
intersection,6,3,1,0.5,True,False,79.249999999997641,1.1150147679636522
intersection,7,3,1,0.5,True,False,81.399999999997519,1.1738435860511329
intersection,8,3,1,0.5,True,False,76.999999999997769,1.1444422457652632
intersection,9,3,1,0.5,True,False,79.599999999997621,1.1503507983968706
intersection,10,3,1,0.5,False,False,90,1.0951877522789688
intersection,11,3,1,0.5,True,False,81.449999999997516,1.2116510090990531
intersection,12,3,1,0.5,True,False,82.399999999997462,1.1600566714560099
intersection,13,3,1,0.5,True,False,83.099999999997422,1.1752370969203045
intersection,14,3,1,0.5,True,False,80.549999999997567,1.2380443276813382
intersection,15,3,1,0.5,True,False,78.499999999997684,1.1344225983128882
intersection,16,3,1,0.5,True,False,76.749999999997783,1.1433912847050842
intersection,17,3,1,0.5,True,False,82.099999999997479,1.1548509333607402
intersection,18,3,1,0.5,True,False,79.049999999997652,1.098850185014641
intersection,19,3,1,0.5,True,False,78.199999999997701,1.1278606070355093
intersection,20,3,1,0.5,True,False,82.049999999997482,1.1504402628807411
intersection,21,3,1,0.5,True,False,83.949999999997374,1.1448125259268176
intersection,22,3,1,0.5,True,False,77.999999999997712,1.1510166937979829
intersection,23,3,1,0.5,True,False,78.999999999997655,1.0768284064840921
intersection,24,3,1,0.5,True,False,82.149999999997476,1.1267295472607541
intersection,25,3,1,0.5,True,False,81.89999999999749,1.2049904482788731
intersection,26,3,1,0.5,True,False,82.849999999997436,1.1528730386500174
intersection,27,3,1,0.5,True,False,85.149999999997306,1.0419867841558084
intersection,28,3,1,0.5,True,False,76.199999999997814,1.167423923847219
intersection,29,3,1,0.5,True,False,83.899999999997377,1.1290644521425208
intersection,0,5,0,0,True,False,72.249999999998039,1.2180503353618088
intersection,1,5,0,0,True,False,72.249999999998039,1.2180503353618088
intersection,2,5,0,0,True,False,72.249999999998039,1.2180503353618088
intersection,3,5,0,0,True,False,72.249999999998039,1.2180503353618088
intersection,4,5,0,0,True,False,72.249999999998039,1.2180503353618088
intersection,5,5,0,0,True,False,72.249999999998039,1.2180503353618088
intersection,6,5,0,0,True,False,72.249999999998039,1.2180503353618088
intersection,7,5,0,0,True,False,72.249999999998039,1.2180503353618088
intersection,8,5,0,0,True,False,72.249999999998039,1.2180503353618088
intersection,9,5,0,0,True,False,72.249999999998039,1.2180503353618088
intersection,10,5,0,0,True,False,72.249999999998039,1.2180503353618088
intersection,11,5,0,0,True,False,72.249999999998039,1.2180503353618088
intersection,12,5,0,0,True,False,72.249999999998039,1.2180503353618088
intersection,13,5,0,0,True,False,72.249999999998039,1.2180503353618088
intersection,14,5,0,0,True,False,72.249999999998039,1.2180503353618088
intersection,15,5,0,0,True,False,72.249999999998039,1.2180503353618088
intersection,16,5,0,0,True,False,72.249999999998039,1.2180503353618088
intersection,17,5,0,0,True,False,72.249999999998039,1.2180503353618088
intersection,18,5,0,0,True,False,72.249999999998039,1.2180503353618088
intersection,19,5,0,0,True,False,72.249999999998039,1.2180503353618088
intersection,20,5,0,0,True,False,72.249999999998039,1.2180503353618088
intersection,21,5,0,0,True,False,72.249999999998039,1.2180503353618088
intersection,22,5,0,0,True,False,72.249999999998039,1.2180503353618088
intersection,23,5,0,0,True,False,72.249999999998039,1.2180503353618088
intersection,24,5,0,0,True,False,72.249999999998039,1.2180503353618088
intersection,25,5,0,0,True,False,72.249999999998039,1.2180503353618088
intersection,26,5,0,0,True,False,72.249999999998039,1.2180503353618088
intersection,27,5,0,0,True,False,72.249999999998039,1.2180503353618088
intersection,28,5,0,0,True,False,72.249999999998039,1.2180503353618088
intersection,29,5,0,0,True,False,72.249999999998039,1.2180503353618088
intersection,0,5,0,0.10000000000000001,True,False,71.199999999998099,1.1965126396555532
intersection,1,5,0,0.10000000000000001,True,False,71.849999999998062,1.2178482250704779
intersection,2,5,0,0.10000000000000001,True,False,69.299999999998207,1.2115016133772578
intersection,3,5,0,0.10000000000000001,True,False,70.099999999998161,1.2158367375391548
intersection,4,5,0,0.10000000000000001,True,False,69.199999999998212,1.2404834899880139
intersection,5,5,0,0.10000000000000001,True,False,71.34999999999809,1.2115016133772578
intersection,6,5,0,0.10000000000000001,True,False,69.149999999998215,1.2503186968319409
intersection,7,5,0,0.10000000000000001,True,False,69.299999999998207,1.2403898735517744
intersection,8,5,0,0.10000000000000001,True,False,74.549999999997908,1.2180503353618088
intersection,9,5,0,0.10000000000000001,True,False,70.949999999998113,1.2243053263051833
intersection,10,5,0,0.10000000000000001,True,False,70.249999999998153,1.2181656867017103
intersection,11,5,0,0.10000000000000001,True,False,70.29999999999815,1.2191089768250432
intersection,12,5,0,0.10000000000000001,True,False,69.999999999998167,1.2147430995595556
intersection,13,5,0,0.10000000000000001,True,False,72.199999999998042,1.2180503353618088
intersection,14,5,0,0.10000000000000001,True,False,69.94999999999817,1.2180503353618088
intersection,15,5,0,0.10000000000000001,True,False,69.94999999999817,1.2115016133772578
intersection,16,5,0,0.10000000000000001,True,False,70.849999999998118,1.2172790930550379
intersection,17,5,0,0.10000000000000001,True,False,70.64999999999813,1.2115016133772578
intersection,18,5,0,0.10000000000000001,True,False,69.649999999998187,1.2346138987209287
intersection,19,5,0,0.10000000000000001,True,False,70.449999999998141,1.2271171148764162
intersection,20,5,0,0.10000000000000001,True,False,72.199999999998042,1.2181799293481381
intersection,21,5,0,0.10000000000000001,True,False,72.249999999998039,1.2180629224489947
intersection,22,5,0,0.10000000000000001,True,False,70.249999999998153,1.2176090040712355
intersection,23,5,0,0.10000000000000001,True,False,70.049999999998164,1.2164109716875315
intersection,24,5,0,0.10000000000000001,True,False,72.499999999998025,1.2206768893803239
intersection,25,5,0,0.10000000000000001,True,False,70.599999999998133,1.2008115796003995
intersection,26,5,0,0.10000000000000001,True,False,70.549999999998136,1.2179308025487616
intersection,27,5,0,0.10000000000000001,True,False,70.099999999998161,1.215675925746325
intersection,28,5,0,0.10000000000000001,True,False,72.599999999998019,1.1827672812777723
intersection,29,5,0,0.10000000000000001,True,False,71.849999999998062,1.2243053263051833
intersection,0,5,0,0.20000000000000001,True,False,71.299999999998093,1.1968170211116285
intersection,1,5,0,0.20000000000000001,True,False,70.499999999998138,1.2146397055442764
intersection,2,5,0,0.20000000000000001,True,False,69.199999999998212,1.2115016133772578
intersection,3,5,0,0.20000000000000001,True,False,71.049999999998107,1.2088912996734196
intersection,4,5,0,0.20000000000000001,True,False,69.049999999998221,1.2404834899880139
intersection,5,5,0,0.20000000000000001,True,False,68.899999999998229,1.2115016133772578
intersection,6,5,0,0.20000000000000001,True,False,68.799999999998235,1.2479397968962087
intersection,7,5,0,0.20000000000000001,True,False,71.549999999998079,1.2288683113599927
intersection,8,5,0,0.20000000000000001,True,False,70.149999999998158,1.2180629224489947
intersection,9,5,0,0.20000000000000001,True,False,71.449999999998084,1.2008115796003995
intersection,10,5,0,0.20000000000000001,True,False,69.899999999998172,1.2325557347371003
intersection,11,5,0,0.20000000000000001,True,False,70.499999999998138,1.2167897627990154
intersection,12,5,0,0.20000000000000001,True,False,71.399999999998087,1.207558686156146
intersection,13,5,0,0.20000000000000001,True,False,73.399999999997974,1.2003942523959878
intersection,14,5,0,0.20000000000000001,True,False,70.099999999998161,1.2173719458796011
intersection,15,5,0,0.20000000000000001,True,False,69.749999999998181,1.2115016133772578
intersection,16,5,0,0.20000000000000001,True,False,70.199999999998155,1.2173719423070113
intersection,17,5,0,0.20000000000000001,True,False,71.599999999998076,1.2115016133772578
intersection,18,5,0,0.20000000000000001,True,False,69.649999999998187,1.2346138987209287
intersection,19,5,0,0.20000000000000001,True,False,68.649999999998244,1.2369339132863364
intersection,20,5,0,0.20000000000000001,True,False,72.549999999998022,1.2151326463509566
intersection,21,5,0,0.20000000000000001,True,False,70.499999999998138,1.2191484632509935
intersection,22,5,0,0.20000000000000001,True,False,70.399999999998144,1.2115016133772578
intersection,23,5,0,0.20000000000000001,True,False,69.749999999998181,1.2120149019345441
intersection,24,5,0,0.20000000000000001,True,False,69.799999999998178,1.2070709723688091
intersection,25,5,0,0.20000000000000001,True,False,70.399999999998144,1.2007831548899346
intersection,26,5,0,0.20000000000000001,True,False,71.099999999998104,1.2163935487047006
intersection,27,5,0,0.20000000000000001,True,False,70.349999999998147,1.2164901728453033
intersection,28,5,0,0.20000000000000001,True,False,68.549999999998249,1.2154745659751713
intersection,29,5,0,0.20000000000000001,True,False,69.299999999998207,1.224323746875446
intersection,0,5,0,0.29999999999999999,True,False,69.899999999998172,1.1968170211116285
intersection,1,5,0,0.29999999999999999,True,False,70.949999999998113,1.2105285402775536
intersection,2,5,0,0.29999999999999999,True,False,69.249999999998209,1.2115016133772578
intersection,3,5,0,0.29999999999999999,True,False,70.749999999998124,1.197108611421932
intersection,4,5,0,0.29999999999999999,True,False,68.999999999998224,1.2030602856659192
intersection,5,5,0,0.29999999999999999,True,False,71.099999999998104,1.2115016133772578
intersection,6,5,0,0.29999999999999999,True,False,70.349999999998147,1.2402293848547392
intersection,7,5,0,0.29999999999999999,True,False,69.799999999998178,1.2409865384269816
intersection,8,5,0,0.29999999999999999,True,False,70.149999999998158,1.2180364614682755
intersection,9,5,0,0.29999999999999999,True,False,70.049999999998164,1.2007833356491375
intersection,10,5,0,0.29999999999999999,True,False,69.699999999998184,1.2000141396142825
intersection,11,5,0,0.29999999999999999,True,False,70.549999999998136,1.1998568479578333
intersection,12,5,0,0.29999999999999999,True,False,69.099999999998218,1.2007572051055782
intersection,13,5,0,0.29999999999999999,True,False,70.849999999998118,1.2389889275011348
intersection,14,5,0,0.29999999999999999,True,False,70.799999999998121,1.2148917630769496
intersection,15,5,0,0.29999999999999999,True,False,71.199999999998099,1.2030602856659192
intersection,16,5,0,0.29999999999999999,True,False,70.249999999998153,1.2226597994859052
intersection,17,5,0,0.29999999999999999,True,False,69.299999999998207,1.1963936834766096
intersection,18,5,0,0.29999999999999999,True,False,69.94999999999817,1.2346138987209287
intersection,19,5,0,0.29999999999999999,True,False,68.949999999998226,1.195685868253255
intersection,20,5,0,0.29999999999999999,True,False,69.849999999998175,1.2151326463509566
intersection,21,5,0,0.29999999999999999,True,False,68.849999999998232,1.2401378288216915
intersection,22,5,0,0.29999999999999999,True,False,68.449999999998255,1.2030602856659192
intersection,23,5,0,0.29999999999999999,True,False,69.099999999998218,1.2322028571460175
intersection,24,5,0,0.29999999999999999,True,False,69.549999999998192,1.2030602856659192
intersection,25,5,0,0.29999999999999999,True,False,70.599999999998133,1.2007831548899346
intersection,26,5,0,0.29999999999999999,True,False,71.449999999998084,1.2108046987903334
intersection,27,5,0,0.29999999999999999,True,False,71.049999999998107,1.2189982457405804
intersection,28,5,0,0.29999999999999999,True,False,69.099999999998218,1.2105322845150155
intersection,29,5,0,0.29999999999999999,True,False,72.449999999998028,1.224323746875446
intersection,0,5,0,0.40000000000000002,True,False,70.699999999998127,1.1968170211116285
intersection,1,5,0,0.40000000000000002,True,False,70.899999999998116,1.211442510987774
intersection,2,5,0,0.40000000000000002,True,False,71.299999999998093,1.2237639170724743
intersection,3,5,0,0.40000000000000002,True,False,70.899999999998116,1.1971011345506861
intersection,4,5,0,0.40000000000000002,True,False,69.649999999998187,1.2030602856659192
intersection,5,5,0,0.40000000000000002,True,False,69.699999999998184,1.2005643860903672
intersection,6,5,0,0.40000000000000002,True,False,69.149999999998215,1.2030602856659192
intersection,7,5,0,0.40000000000000002,True,False,70.049999999998164,1.2269029923226906
intersection,8,5,0,0.40000000000000002,True,False,70.249999999998153,1.2180364614682755
intersection,9,5,0,0.40000000000000002,True,False,70.899999999998116,1.232303516787844
intersection,10,5,0,0.40000000000000002,True,False,70.449999999998141,1.199997841219645
intersection,11,5,0,0.40000000000000002,True,False,70.499999999998138,1.2248024959796435
intersection,12,5,0,0.40000000000000002,True,False,70.149999999998158,1.2030602856659192
intersection,13,5,0,0.40000000000000002,True,False,72.299999999998036,1.2007966810261492
intersection,14,5,0,0.40000000000000002,True,False,70.499999999998138,1.2115016133772578
intersection,15,5,0,0.40000000000000002,True,False,72.04999999999805,1.2030602856659192
intersection,16,5,0,0.40000000000000002,True,False,69.59999999999819,1.2427815872100021
intersection,17,5,0,0.40000000000000002,True,False,72.249999999998039,1.2030602856659192
intersection,18,5,0,0.40000000000000002,True,False,71.899999999998059,1.2007831548899346
intersection,19,5,0,0.40000000000000002,True,False,69.299999999998207,1.195685868253255
intersection,20,5,0,0.40000000000000002,True,False,69.899999999998172,1.1999328942836291
intersection,21,5,0,0.40000000000000002,True,False,70.549999999998136,1.2396567152098614
intersection,22,5,0,0.40000000000000002,True,False,68.549999999998249,1.2030602856659192
intersection,23,5,0,0.40000000000000002,True,False,69.399999999998201,1.2030602856659192
intersection,24,5,0,0.40000000000000002,True,False,69.899999999998172,1.2015623793361252
intersection,25,5,0,0.40000000000000002,True,False,72.39999999999803,1.1936642928748866
intersection,26,5,0,0.40000000000000002,True,False,72.649999999998016,1.230733923482014
intersection,27,5,0,0.40000000000000002,True,False,71.899999999998059,1.2105930508315155
intersection,28,5,0,0.40000000000000002,True,False,69.299999999998207,1.1999164538209366
intersection,29,5,0,0.40000000000000002,True,False,69.499999999998195,1.2235581063341188
intersection,0,5,0,0.5,True,False,73.649999999997959,1.2438446589153422
intersection,1,5,0,0.5,True,False,74.599999999997905,1.1986969568712336
intersection,2,5,0,0.5,True,False,70.599999999998133,1.1953629871563194
intersection,3,5,0,0.5,True,False,71.449999999998084,1.2338814226798782
intersection,4,5,0,0.5,True,False,72.549999999998022,1.2006957087406747
intersection,5,5,0,0.5,True,False,74.449999999997914,1.2243115172301435
intersection,6,5,0,0.5,True,False,71.599999999998076,1.2408310778768845
intersection,7,5,0,0.5,True,False,74.899999999997888,1.2137258784136287
intersection,8,5,0,0.5,True,False,73.149999999997988,1.1915128361037581
intersection,9,5,0,0.5,True,False,70.99999999999811,1.195685868253255
intersection,10,5,0,0.5,True,False,71.899999999998059,1.2030602856659192
intersection,11,5,0,0.5,True,False,71.749999999998067,1.2115016133772578
intersection,12,5,0,0.5,True,False,74.799999999997894,1.1944835784144603
intersection,13,5,0,0.5,True,False,72.699999999998013,1.2115016133772578
intersection,14,5,0,0.5,True,False,70.849999999998118,1.1678170749292847
intersection,15,5,0,0.5,True,False,71.749999999998067,1.2288498625534234
intersection,16,5,0,0.5,True,False,71.149999999998101,1.1942014892129387
intersection,17,5,0,0.5,True,False,74.849999999997891,1.2115016133772578
intersection,18,5,0,0.5,True,False,73.599999999997962,1.2115016133772578
intersection,19,5,0,0.5,True,False,72.39999999999803,1.2115016133772578
intersection,20,5,0,0.5,True,False,71.399999999998087,1.2115016133772578
intersection,21,5,0,0.5,True,False,70.749999999998124,1.1997381885426168
intersection,22,5,0,0.5,True,False,69.399999999998201,1.2115016133772578
intersection,23,5,0,0.5,True,False,72.299999999998036,1.2468600174312496
intersection,24,5,0,0.5,True,False,73.499999999997968,1.22111465538615
intersection,25,5,0,0.5,True,False,71.949999999998056,1.246413443927787
intersection,26,5,0,0.5,True,False,72.349999999998033,1.248013156185487
intersection,27,5,0,0.5,True,False,75.249999999997868,1.2294384919020054
intersection,28,5,0,0.5,True,False,69.94999999999817,1.1984447099474549
intersection,29,5,0,0.5,True,False,74.999999999997883,1.2306713571073999
intersection,0,5,1,0,True,False,69.099999999998218,1.1729064904388513
intersection,1,5,1,0,True,False,69.099999999998218,1.1729064904388513
intersection,2,5,1,0,True,False,69.099999999998218,1.1729064904388513
intersection,3,5,1,0,True,False,69.099999999998218,1.1729064904388513
intersection,4,5,1,0,True,False,69.099999999998218,1.1729064904388513
intersection,5,5,1,0,True,False,69.099999999998218,1.1729064904388513
intersection,6,5,1,0,True,False,69.099999999998218,1.1729064904388513
intersection,7,5,1,0,True,False,69.099999999998218,1.1729064904388513
intersection,8,5,1,0,True,False,69.099999999998218,1.1729064904388513
intersection,9,5,1,0,True,False,69.099999999998218,1.1729064904388513
intersection,10,5,1,0,True,False,69.099999999998218,1.1729064904388513
intersection,11,5,1,0,True,False,69.099999999998218,1.1729064904388513
intersection,12,5,1,0,True,False,69.099999999998218,1.1729064904388513
intersection,13,5,1,0,True,False,69.099999999998218,1.1729064904388513
intersection,14,5,1,0,True,False,69.099999999998218,1.1729064904388513
intersection,15,5,1,0,True,False,69.099999999998218,1.1729064904388513
intersection,16,5,1,0,True,False,69.099999999998218,1.1729064904388513
intersection,17,5,1,0,True,False,69.099999999998218,1.1729064904388513
intersection,18,5,1,0,True,False,69.099999999998218,1.1729064904388513
intersection,19,5,1,0,True,False,69.099999999998218,1.1729064904388513
intersection,20,5,1,0,True,False,69.099999999998218,1.1729064904388513
intersection,21,5,1,0,True,False,69.099999999998218,1.1729064904388513
intersection,22,5,1,0,True,False,69.099999999998218,1.1729064904388513
intersection,23,5,1,0,True,False,69.099999999998218,1.1729064904388513
intersection,24,5,1,0,True,False,69.099999999998218,1.1729064904388513
intersection,25,5,1,0,True,False,69.099999999998218,1.1729064904388513
intersection,26,5,1,0,True,False,69.099999999998218,1.1729064904388513
intersection,27,5,1,0,True,False,69.099999999998218,1.1729064904388513
intersection,28,5,1,0,True,False,69.099999999998218,1.1729064904388513
intersection,29,5,1,0,True,False,69.099999999998218,1.1729064904388513
intersection,0,5,1,0.10000000000000001,True,False,74.049999999997937,1.0922923369581501
intersection,1,5,1,0.10000000000000001,True,False,69.449999999998198,1.1716257135266595
intersection,2,5,1,0.10000000000000001,True,False,69.149999999998215,1.2002912419301963
intersection,3,5,1,0.10000000000000001,True,False,69.449999999998198,1.1004559944179553
intersection,4,5,1,0.10000000000000001,True,False,70.449999999998141,1.1097684142867952
intersection,5,5,1,0.10000000000000001,True,False,68.949999999998226,1.1849654193080013
intersection,6,5,1,0.10000000000000001,True,False,68.899999999998229,1.1316285299027011
intersection,7,5,1,0.10000000000000001,True,False,68.799999999998235,1.1552088512168923
intersection,8,5,1,0.10000000000000001,True,False,68.949999999998226,1.1729064904388513
intersection,9,5,1,0.10000000000000001,True,False,69.149999999998215,1.1176690612110163
intersection,10,5,1,0.10000000000000001,True,False,69.899999999998172,1.1637165109720589
intersection,11,5,1,0.10000000000000001,True,False,70.799999999998121,1.2049532132455767
intersection,12,5,1,0.10000000000000001,True,False,71.449999999998084,1.1620161139167524
intersection,13,5,1,0.10000000000000001,True,False,69.099999999998218,1.1729064904388513
intersection,14,5,1,0.10000000000000001,True,False,69.149999999998215,1.1868172579662657
intersection,15,5,1,0.10000000000000001,True,False,69.449999999998198,1.1849654193080013
intersection,16,5,1,0.10000000000000001,True,False,69.399999999998201,1.157500352617995
intersection,17,5,1,0.10000000000000001,True,False,69.349999999998204,1.1157524909284291
intersection,18,5,1,0.10000000000000001,True,False,68.799999999998235,1.1855637493647382
intersection,19,5,1,0.10000000000000001,True,False,70.599999999998133,1.1476456845668688
intersection,20,5,1,0.10000000000000001,True,False,74.949999999997885,1.1698356523656834
intersection,21,5,1,0.10000000000000001,True,False,69.249999999998209,1.1014767761579558
intersection,22,5,1,0.10000000000000001,True,False,70.499999999998138,1.1144842016984515
intersection,23,5,1,0.10000000000000001,True,False,71.549999999998079,1.165178361973483
intersection,24,5,1,0.10000000000000001,True,False,70.849999999998118,1.1458806532594903
intersection,25,5,1,0.10000000000000001,True,False,69.349999999998204,1.1766952754981872
intersection,26,5,1,0.10000000000000001,True,False,69.199999999998212,1.1897988918195987
intersection,27,5,1,0.10000000000000001,True,False,68.999999999998224,1.1895051914517585
intersection,28,5,1,0.10000000000000001,True,False,68.999999999998224,1.2115016133772578
intersection,29,5,1,0.10000000000000001,True,False,69.249999999998209,1.1063827072392016
intersection,0,5,1,0.20000000000000001,True,False,69.249999999998209,1.1133157959261031
intersection,1,5,1,0.20000000000000001,True,False,71.549999999998079,1.0907286246134309
intersection,2,5,1,0.20000000000000001,True,False,69.299999999998207,1.1855836238768676
intersection,3,5,1,0.20000000000000001,True,False,69.999999999998167,1.1454674572154959
intersection,4,5,1,0.20000000000000001,True,False,70.349999999998147,1.2031642282463901
intersection,5,5,1,0.20000000000000001,True,False,68.849999999998232,1.1886666901772149
intersection,6,5,1,0.20000000000000001,True,False,70.249999999998153,1.1353767540210342
intersection,7,5,1,0.20000000000000001,True,False,68.849999999998232,1.2115016133772578
intersection,8,5,1,0.20000000000000001,True,False,71.799999999998064,1.1014767761579558
intersection,9,5,1,0.20000000000000001,True,False,69.399999999998201,1.1246318516804459
intersection,10,5,1,0.20000000000000001,True,False,69.149999999998215,1.1731030699904921
intersection,11,5,1,0.20000000000000001,True,False,71.69999999999807,1.1621125554532745
intersection,12,5,1,0.20000000000000001,True,False,70.799999999998121,1.1411074054274424
intersection,13,5,1,0.20000000000000001,True,False,69.749999999998181,1.1714343075575646
intersection,14,5,1,0.20000000000000001,True,False,68.949999999998226,1.1620161139167524
intersection,15,5,1,0.20000000000000001,True,False,69.149999999998215,1.1460004346746711
intersection,16,5,1,0.20000000000000001,True,False,69.499999999998195,1.157500352617995
intersection,17,5,1,0.20000000000000001,True,False,69.499999999998195,1.1214353038372957
intersection,18,5,1,0.20000000000000001,True,False,69.099999999998218,1.2115016133772578
intersection,19,5,1,0.20000000000000001,True,False,69.849999999998175,1.0893593568753421
intersection,20,5,1,0.20000000000000001,True,False,71.149999999998101,1.159424779250974
intersection,21,5,1,0.20000000000000001,True,False,69.999999999998167,1.172514160082947
intersection,22,5,1,0.20000000000000001,True,False,68.999999999998224,1.2338064473639758
intersection,23,5,1,0.20000000000000001,True,False,70.099999999998161,1.2115016133772578
intersection,24,5,1,0.20000000000000001,True,False,70.149999999998158,1.1629985595925012
intersection,25,5,1,0.20000000000000001,True,False,72.549999999998022,1.1766622691640256
intersection,26,5,1,0.20000000000000001,True,False,69.049999999998221,1.1784216234431384
intersection,27,5,1,0.20000000000000001,True,False,71.299999999998093,1.1332811814624433
intersection,28,5,1,0.20000000000000001,True,False,70.399999999998144,1.2014488968881774
intersection,29,5,1,0.20000000000000001,True,False,68.449999999998255,1.2115016133772578
intersection,0,5,1,0.29999999999999999,True,False,71.299999999998093,1.1011543603999594
intersection,1,5,1,0.29999999999999999,True,False,69.799999999998178,1.165939557951946
intersection,2,5,1,0.29999999999999999,True,False,70.599999999998133,1.1855836238768676
intersection,3,5,1,0.29999999999999999,True,False,74.199999999997928,1.1794338756100304
intersection,4,5,1,0.29999999999999999,True,False,69.049999999998221,1.1542798875690989
intersection,5,5,1,0.29999999999999999,True,False,68.849999999998232,1.1889192502242851
intersection,6,5,1,0.29999999999999999,True,False,69.649999999998187,1.1135327960430432
intersection,7,5,1,0.29999999999999999,True,False,71.599999999998076,1.2115016133772578
intersection,8,5,1,0.29999999999999999,True,False,72.249999999998039,1.0507757358095597
intersection,9,5,1,0.29999999999999999,True,False,68.899999999998229,1.2115016133772578
intersection,10,5,1,0.29999999999999999,True,False,69.649999999998187,1.2190341756096177
intersection,11,5,1,0.29999999999999999,True,False,71.899999999998059,1.1958979247731674
intersection,12,5,1,0.29999999999999999,True,False,69.299999999998207,1.2030663269448698
intersection,13,5,1,0.29999999999999999,True,False,71.849999999998062,1.2017008529988793
intersection,14,5,1,0.29999999999999999,True,False,69.849999999998175,1.0784778347390365
intersection,15,5,1,0.29999999999999999,True,False,69.499999999998195,1.1288303675737676
intersection,16,5,1,0.29999999999999999,True,False,69.649999999998187,1.1711073130559182
intersection,17,5,1,0.29999999999999999,True,False,71.749999999998067,1.1557611121593214
intersection,18,5,1,0.29999999999999999,True,False,69.149999999998215,1.2115016133772578
intersection,19,5,1,0.29999999999999999,True,False,71.299999999998093,1.1621771906107174
intersection,20,5,1,0.29999999999999999,True,False,71.549999999998079,1.159424779250974
intersection,21,5,1,0.29999999999999999,True,False,69.149999999998215,1.2019481265632002
intersection,22,5,1,0.29999999999999999,True,False,71.199999999998099,1.144616306103466
intersection,23,5,1,0.29999999999999999,True,False,73.899999999997945,1.1916643209951741
intersection,24,5,1,0.29999999999999999,True,False,70.699999999998127,1.1570256552008447
intersection,25,5,1,0.29999999999999999,True,False,69.199999999998212,1.1766622691640256
intersection,26,5,1,0.29999999999999999,True,False,71.149999999998101,1.2012887162687578
intersection,27,5,1,0.29999999999999999,True,False,70.449999999998141,1.1402065794299887
intersection,28,5,1,0.29999999999999999,True,False,70.149999999998158,1.1203615532490354
intersection,29,5,1,0.29999999999999999,True,False,68.549999999998249,1.2115016133772578
intersection,0,5,1,0.40000000000000002,True,False,73.399999999997974,1.183667291802899
intersection,1,5,1,0.40000000000000002,True,False,72.249999999998039,1.1753657821219572
intersection,2,5,1,0.40000000000000002,True,False,69.749999999998181,1.1841878764835434
intersection,3,5,1,0.40000000000000002,True,False,72.299999999998036,1.1752501826712016
intersection,4,5,1,0.40000000000000002,True,False,69.899999999998172,1.1501597357084572
intersection,5,5,1,0.40000000000000002,True,False,69.94999999999817,1.1368123856927772
intersection,6,5,1,0.40000000000000002,True,False,73.199999999997985,1.2294819267952135
intersection,7,5,1,0.40000000000000002,True,False,70.199999999998155,1.2115016133772578
intersection,8,5,1,0.40000000000000002,True,False,71.599999999998076,1.2115016133772578
intersection,9,5,1,0.40000000000000002,True,False,72.599999999998019,1.1857593532519568
intersection,10,5,1,0.40000000000000002,True,False,70.499999999998138,1.1786938245347092
intersection,11,5,1,0.40000000000000002,True,False,72.449999999998028,1.1716472197830696
intersection,12,5,1,0.40000000000000002,True,False,70.499999999998138,1.1605531224208137
intersection,13,5,1,0.40000000000000002,True,False,72.899999999998002,1.2075723770124867
intersection,14,5,1,0.40000000000000002,True,False,70.64999999999813,1.1611117882224007
intersection,15,5,1,0.40000000000000002,True,False,71.999999999998053,1.1794255219946508
intersection,16,5,1,0.40000000000000002,True,False,68.949999999998226,1.1990299325699978
intersection,17,5,1,0.40000000000000002,True,False,72.099999999998047,1.1751124213693616
intersection,18,5,1,0.40000000000000002,True,False,70.149999999998158,1.2115016133772578
intersection,19,5,1,0.40000000000000002,True,False,70.799999999998121,1.1660640921723937
intersection,20,5,1,0.40000000000000002,True,False,73.749999999997954,1.1103426885204792
intersection,21,5,1,0.40000000000000002,True,False,70.399999999998144,1.1631856451065847
intersection,22,5,1,0.40000000000000002,True,False,69.549999999998192,1.2208105834684273
intersection,23,5,1,0.40000000000000002,True,False,71.599999999998076,1.2152915277104044
intersection,24,5,1,0.40000000000000002,True,False,74.099999999997934,1.155593645274503
intersection,25,5,1,0.40000000000000002,True,False,71.299999999998093,1.1989506710180866
intersection,26,5,1,0.40000000000000002,True,False,71.599999999998076,1.2023972148347659
intersection,27,5,1,0.40000000000000002,True,False,72.74999999999801,1.1863874428243713
intersection,28,5,1,0.40000000000000002,True,False,69.349999999998204,1.2084045020948964
intersection,29,5,1,0.40000000000000002,True,False,68.999999999998224,1.2115016133772578
intersection,0,5,1,0.5,True,False,75.549999999997851,1.2068968690126491
intersection,1,5,1,0.5,True,False,74.499999999997911,1.1575465318792808
intersection,2,5,1,0.5,True,False,72.899999999998002,1.2345371567589778
intersection,3,5,1,0.5,True,False,70.849999999998118,1.090732696632337
intersection,4,5,1,0.5,True,False,73.449999999997971,1.2115016133772578
intersection,5,5,1,0.5,True,False,74.299999999997922,1.1572534066148135
intersection,6,5,1,0.5,True,False,74.199999999997928,1.2050543370721294
intersection,7,5,1,0.5,True,False,72.199999999998042,1.2115016133772578
intersection,8,5,1,0.5,True,False,70.349999999998147,1.2115016133772578
intersection,9,5,1,0.5,True,False,76.199999999997814,1.200771661873572
intersection,10,5,1,0.5,True,False,71.69999999999807,1.0728750585827711
intersection,11,5,1,0.5,True,False,73.449999999997971,1.0930422309678753
intersection,12,5,1,0.5,True,False,73.599999999997962,1.2115016133772578
intersection,13,5,1,0.5,True,False,78.949999999997658,1.0928165533601213
intersection,14,5,1,0.5,True,False,71.199999999998099,1.1853203575295417
intersection,15,5,1,0.5,True,False,72.799999999998008,1.0949954848424701
intersection,16,5,1,0.5,True,False,72.199999999998042,1.1993606315725758
intersection,17,5,1,0.5,True,False,73.599999999997962,1.1895047317520842
intersection,18,5,1,0.5,True,False,72.149999999998045,1.1696251673152775
intersection,19,5,1,0.5,True,False,70.949999999998113,1.1527136872419368
intersection,20,5,1,0.5,True,False,73.349999999997976,1.0486542207778906
intersection,21,5,1,0.5,True,False,73.199999999997985,1.188541657095173
intersection,22,5,1,0.5,True,False,72.349999999998033,1.1657911585294061
intersection,23,5,1,0.5,True,False,72.599999999998019,1.1849194797747513
intersection,24,5,1,0.5,True,False,71.799999999998064,1.1784789238620632
intersection,25,5,1,0.5,True,False,72.649999999998016,1.042222774247161
intersection,26,5,1,0.5,True,False,72.449999999998028,1.2115016133772578
intersection,27,5,1,0.5,True,False,75.149999999997874,1.0294605792927629
intersection,28,5,1,0.5,True,False,74.799999999997894,1.1839689026749129
intersection,29,5,1,0.5,True,False,72.949999999997999,1.1939636075074671


==> sim/results/scaling_plot_data/bottleneck_dmpc.csv <==
n_agents,completion_rate_pct,runtime_us_med,avg_dv_med,preempt_rate_med
16,100,120.95652005354694,0.046896355714680711,0
32,90,230.29977163260992,0.088393292231413678,0
64,60,427.8356602394191,0.19662050705177969,0


==> sim/results/scaling_plot_data/bottleneck_orca.csv <==
n_agents,completion_rate_pct,runtime_us_med,avg_dv_med,preempt_rate_med
16,10,2.975691317323709,0.49351628073820009,0
32,0,4.4212886677540251,0.6477814905329915,0
64,0,7.9678057936563018,0.71061888782794258,0


==> sim/results/scaling_plot_data/bottleneck_prollect.csv <==
n_agents,completion_rate_pct,runtime_us_med,avg_dv_med,preempt_rate_med
16,100,2.4943082370260266,0.020698580106031001,0.072532836686594437
32,100,4.424423246414575,0.080786023367242249,0.34605225585379784
64,100,7.2844918501086697,0.23013213336584448,0.57440701849030729


==> sim/results/scaling_plot_data/bottleneck_vo.csv <==
n_agents,completion_rate_pct,runtime_us_med,avg_dv_med,preempt_rate_med
16,100,2.3163621088049124,0.020442717578739118,0
32,100,4.4026623539679326,0.053852157061734338,0
64,60,6.9886366462204341,0.19379998858331454,0


==> sim/results/scaling_plot_data/intersection_dmpc.csv <==
n_agents,completion_rate_pct,runtime_us_med,avg_dv_med,preempt_rate_med
20,100,109.27644716149507,0.1210993301262001,0
40,100,183.71437187286398,0.16793297463960219,0
80,100,218.08255910504491,0.14654280389821478,0


==> sim/results/scaling_plot_data/intersection_orca.csv <==
n_agents,completion_rate_pct,runtime_us_med,avg_dv_med,preempt_rate_med
20,0,1.9934972515269296,0.21056511303314968,0
40,0,3.5302300249861189,0.27259276559917034,0
80,0,5.1558503400888398,0.33074676097289757,0


==> sim/results/scaling_plot_data/intersection_prollect.csv <==
n_agents,completion_rate_pct,runtime_us_med,avg_dv_med,preempt_rate_med
20,100,2.3242366064981947,0.065817780593756273,0.062851985559566781
40,100,4.6607687589798852,0.068272852933824305,0.076616379310344832
80,100,5.096938176895307,0.064914821741708553,0.06324909747292419


==> sim/results/scaling_plot_data/intersection_vo.csv <==
n_agents,completion_rate_pct,runtime_us_med,avg_dv_med,preempt_rate_med
20,0,2.4284014575235977,0.97535564525723562,0
40,0,3.8033326346474179,0.52161767351918242,0
80,0,6.8441939096335362,0.7475187256132888,0


==> sim/results/scaling_plot_data/random_dmpc.csv <==
n_agents,completion_rate_pct,runtime_us_med,avg_dv_med,preempt_rate_med
20,100,72.154204123773638,0.48012296397044824,0
40,100,144.18874185220216,0.56418923254211872,0
80,100,288.80408989352782,0.66903226082464284,0


==> sim/results/scaling_plot_data/random_orca.csv <==
n_agents,completion_rate_pct,runtime_us_med,avg_dv_med,preempt_rate_med
20,90,1.8421201109201049,0.12400806158328193,0
40,60,3.3755262082811672,0.26723466363139359,0
80,0,6.5228987368128815,0.56366143031288329,0


==> sim/results/scaling_plot_data/random_prollect.csv <==
n_agents,completion_rate_pct,runtime_us_med,avg_dv_med,preempt_rate_med
20,100,1.8656974918568188,0.020716463992845241,0.0318759672560497
40,100,3.2386716785222864,0.042022289993099073,0.071541545855591651
80,60,6.0390369054266717,0.093907223790959088,0.12127233239885499


==> sim/results/scaling_plot_data/random_vo.csv <==
n_agents,completion_rate_pct,runtime_us_med,avg_dv_med,preempt_rate_med
20,100,1.5919361753573296,0.029858227061744312,0
40,100,2.9427622539352516,0.042184899917409702,0
80,50,5.4636825672441418,0.077053942897451627,0


==> sim/results/scaling_summary.csv <==
scenario,method,seed,n_agents,completed,completion_time,min_distance,deadlock,collision,runtime_ms,ctrl_calls,runtime_us_per_call,avg_speed,avg_dv,preempt_rate,proj_rate
bottleneck,dmpc,0,16,True,53.049999999999123,1.2645786901158758,False,False,1904.9278750000001,16976,112.212999234213,1.4910142813650831,0.021218414333936536,0,0.0044180018850141379
bottleneck,dmpc,1,16,True,53.049999999999123,1.2769192599526762,False,False,2215.8839170000001,16976,130.53039096371347,1.4870774570271246,0.015811261995034229,0,0.0012959472196041471
bottleneck,dmpc,2,16,True,53.4499999999991,1.2626303677271327,False,False,2200.453125,17104,128.65137540926099,1.4949984296145229,0.018265617642798933,0,0.012628624883068288
bottleneck,dmpc,3,16,True,53.349999999999106,1.2710695614703096,False,False,1903.506541,17072,111.49874302952202,1.4936446631498741,0.01575958611458449,0,0.0059746954076850987
bottleneck,dmpc,4,16,True,55.39999999999899,1.2749641365872328,False,False,2262.9521669999999,17728,127.64847512409747,1.441772483014659,0.087252718196564175,0,0.034521660649819493
bottleneck,dmpc,5,16,True,53.999999999999069,1.2710344626546941,False,False,2210.1509999999998,17280,127.90225694444445,1.4832090073582016,0.041416019117111721,0,0.0077546296296296295
bottleneck,dmpc,6,16,True,54.799999999999024,1.2685888924528901,False,False,2001.3769159999999,17536,114.12961427919709,1.4578711776914042,0.053841916015304157,0,0.0031934306569343066
bottleneck,dmpc,7,16,True,54.549999999999038,1.2637096138819108,False,False,2062.3023330000001,17456,118.14289258707608,1.4680267579366464,0.055738606003679469,0,0.0093950504124656279
bottleneck,dmpc,8,16,True,56.199999999998944,1.2498546236334525,False,False,2225.882333,17984,123.7701475200178,1.4312286737399451,0.11236499749775841,0,0.035309163701067618
bottleneck,dmpc,9,16,True,54.449999999999044,1.2737894273761512,False,False,2048.7496660000002,17424,117.58205153810837,1.4648359943035025,0.052376692312249701,0,0.0054522497704315885
bottleneck,orca,0,16,False,90.049999999997027,1.3222852702803618,False,False,85.476500000000001,28816,2.966286091060522,1.4960779783126639,0.58950832854265389,0,0
bottleneck,orca,1,16,False,90.049999999997027,1.2728050069731882,False,False,80.014667000000003,28816,2.7767444128262078,1.4964902081559432,0.54560575020702651,0,0.0011799000555247085
bottleneck,orca,2,16,True,72.649999999998016,1.2991809629001996,False,False,77.803667000000004,23248,3.3466821662078461,1.4940622418385439,0.29896413697336921,0,0.0052907777013076395
bottleneck,orca,3,16,False,90.049999999997027,1.2958540547210995,False,False,79.963667000000001,28816,2.7749745627429205,1.4891104735476552,0.48377568281767092,0,0.0095780122154358691
bottleneck,orca,4,16,False,90.049999999997027,1.2720474520034808,False,False,97.881665999999996,28816,3.396781857301499,1.4896973513105727,0.52611765405415134,0,0.0084328151027207102
bottleneck,orca,5,16,False,90.049999999997027,1.2927424465071355,False,False,80.370834000000002,28816,2.7891044558578568,1.4981987553852707,0.48962232848401877,0,0.00024292059966685175
bottleneck,orca,6,16,False,90.049999999997027,1.285982190716112,False,False,90.137583000000006,28816,3.1280393878400892,1.4983990581757511,0.51631072055795069,0,0.014401721265963353
bottleneck,orca,7,16,False,90.049999999997027,1.2557422971747534,False,False,186.0855,28816,6.4577144641865631,1.4924618544513937,0.46596749030847823,0,0.0053095502498611878
bottleneck,orca,8,16,False,90.049999999997027,1.2966839652626116,False,False,86.018541999999997,28816,2.9850965435868964,1.4959502238641063,0.49741023299238135,0,0.021966962798445309
bottleneck,orca,9,16,False,90.049999999997027,1.2973397239616697,False,False,76.080667000000005,28816,2.6402230358134369,1.4990204797122215,0.44140111329510806,0,0.021342309827873402
bottleneck,prollect,0,16,True,54.899999999999018,1.2449709963625775,False,False,39.969458000000003,17568,2.2751285291438985,1.4975820514209666,0.026916555053102618,0.022142531876138433,0.01104280510018215
bottleneck,prollect,1,16,True,53.199999999999115,1.2337282214028054,False,False,40.883457999999997,17024,2.4015189144736842,1.4969655954967749,0.0088302152158388197,0.03577302631578947,0.0031719924812030073
bottleneck,prollect,2,16,True,55.099999999999007,1.2446316317264956,False,False,45.930250000000001,17632,2.6049370462794919,1.4893393423670158,0.026659124960890023,0.12284482758620689,0.03652450090744102
bottleneck,prollect,3,16,True,55.149999999999004,1.2156769224832999,False,False,37.103625000000001,17648,2.1024266205802356,1.4939705466616557,0.018692955139142906,0.069016319129646425,0.015299184043517679
bottleneck,prollect,4,16,True,54.199999999999058,1.2367537969226547,False,False,47.814458999999999,17344,2.7568299700184502,1.4936396020678426,0.018071146126673782,0.076049354243542436,0.014414206642066421
bottleneck,prollect,5,16,True,54.199999999999058,1.2464856451492421,False,False,50.978833000000002,17344,2.9392777329335793,1.4925236676294902,0.022704205072919096,0.079335793357933573,0.024792435424354244
bottleneck,prollect,6,16,True,54.349999999999049,1.2315712484409027,False,False,40.058416999999999,17392,2.3032668468261268,1.4945565018480738,0.012152191846878097,0.06853725850965961,0.018974241030358784
bottleneck,prollect,7,16,True,54.549999999999038,1.2527187760002141,False,False,45.160375000000002,17456,2.5870975595783685,1.489424412980132,0.026612615755628764,0.14831576535288726,0.030247479376718608
bottleneck,prollect,8,16,True,54.499999999999041,1.2315672898340879,False,False,48.444833000000003,17440,2.7778000573394497,1.4921970274829357,0.025007466825354787,0.089334862385321095,0.018979357798165137
bottleneck,prollect,9,16,True,54.149999999999061,1.227201064477135,False,False,37.66075,17328,2.1734043167128347,1.49453216080711,0.012937499625820066,0.065847183748845795,0.01425438596491228
bottleneck,vo,0,16,True,54.949999999999015,1.2449709963625775,False,False,32.907874999999997,17584,1.871466958598726,1.4990883632558143,0.025117461673158353,0,0.023146041856232938
bottleneck,vo,1,16,True,53.09999999999912,1.2337282214028054,False,False,38.968375000000002,16992,2.2933365701506592,1.4996304268839165,0.0055122266187431612,0,0.0031779661016949155
bottleneck,vo,2,16,True,55.299999999998995,1.2169801263778903,False,False,38.228833999999999,17696,2.160309335443038,1.4982945263341199,0.021326133271841338,0,0.018252712477396023
bottleneck,vo,3,16,True,54.199999999999058,1.2156769224832999,False,False,33.157708,17344,1.9117682195571954,1.4986204044782669,0.014088903911269142,0,0.017988929889298892
bottleneck,vo,4,16,True,55.599999999998978,1.2367537969226547,False,False,39.970292000000001,17792,2.246531699640288,1.4983796355657775,0.030023753829729809,0,0.049629046762589925
bottleneck,vo,5,16,True,53.649999999999089,1.2464856451492421,False,False,44.588791999999998,17168,2.5972036346691518,1.4976428466272478,0.019559301885636898,0,0.030463653308480894
bottleneck,vo,6,16,True,54.049999999999066,1.2315712484409027,False,False,43.670292000000003,17296,2.5248781221091581,1.49864356099907,0.0092027176518897202,0,0.026653561517113785
bottleneck,vo,7,16,True,54.499999999999041,1.2504901461194848,False,False,49.465916999999997,17440,2.8363484518348621,1.4976093024030581,0.022479001328364199,0,0.036410550458715593
bottleneck,vo,8,16,True,55.099999999999007,1.2371889780269503,False,False,41.248083000000001,17632,2.3393876474591653,1.4979422211070379,0.029704029197433375,0,0.047527223230490016
bottleneck,vo,9,16,True,53.499999999999098,1.227201064477135,False,False,53.001125000000002,17120,3.0958601051401868,1.4987142198015357,0.0074115069837575095,0,0.025233644859813085
bottleneck,dmpc,0,32,True,55.39999999999899,0.56335417450168257,False,True,8199.0779590000002,35456,231.24655795916064,1.4532840020216173,0.080756590432763578,0,0.019488944043321299
bottleneck,dmpc,1,32,True,53.649999999999089,0.16836370093175865,False,True,7739.131875,34336,225.39410167171482,1.4839953582676373,0.045095706487959429,0,0.015086206896551725
bottleneck,dmpc,2,32,True,55.199999999999001,0.89050843301543414,False,True,8168.1383750000005,35328,231.20862700973731,1.4548232886174373,0.078830005020567764,0,0.017493206521739132
bottleneck,dmpc,3,32,True,55.649999999998975,0.28239338723482477,False,True,8271.0552910000006,35616,232.22864136904764,1.4458239566996753,0.094120345370591316,0,0.031867699910152737
bottleneck,dmpc,4,32,True,56.499999999998927,0.43695484585113364,False,True,8124.9803750000001,36160,224.69525373340707,1.422886424033696,0.1368312158530659,0,0.036061946902654865
bottleneck,dmpc,5,32,True,56.299999999998938,0.36820295160092709,False,True,7925.6404579999999,36032,219.96115835923624,1.4276268137202635,0.10827563552745012,0,0.014709147424511545
bottleneck,dmpc,6,32,True,53.649999999999089,0.84687147453351053,False,True,8095.5344999999998,34336,235.7739544501398,1.4849215627569297,0.05298215012684105,0,0.054811276794035413
bottleneck,dmpc,7,32,False,90.049999999997027,0.58193271150800208,True,True,12320.805042,57632,213.78409637007218,0.89917076332141099,0.64662331284375651,0,0.047386868406440866
bottleneck,dmpc,8,32,True,54.949999999999015,0.40427498681729707,False,True,8419.7127909999999,35168,239.4140352308917,1.4661339052672389,0.082666239092236041,0,0.053941082802547773
bottleneck,dmpc,9,32,True,56.999999999998899,0.45083395945012045,False,True,8368.1806250000009,36480,229.39091625548249,1.4166858769745712,0.1281310396245976,0,0.038925438596491231
bottleneck,orca,0,32,False,90.049999999997027,0.5633541745016819,False,True,274.56616700000001,57632,4.764126995419212,1.4961195844550805,0.67016150760112425,0,0.0083113548028872844
bottleneck,orca,1,32,False,90.049999999997027,0.16836370093175249,False,True,253.560834,57632,4.3996535605219327,1.4983986180967597,0.65841667562104733,0,0.014089394780677401
bottleneck,orca,2,32,False,90.049999999997027,0.89050843301708693,False,True,271.65841599999999,57632,4.7136732370905046,1.4974322801661557,0.65300536507093432,0,0.0024292059966685175
bottleneck,orca,3,32,False,90.049999999997027,0.28239338723481378,False,True,267.17325,57632,4.6358490074958354,1.4956016200591569,0.63104331301857775,0,0.0016830927262631871
bottleneck,orca,4,32,False,90.049999999997027,0.4369548458511448,False,True,299.64974999999998,57632,5.1993640685730149,1.4968049993605363,0.64255761599504868,0,0.013221821210438646
bottleneck,orca,5,32,False,90.049999999997027,0.36820295160092803,False,True,253.005459,57632,4.3900169870905055,1.4962083415208187,0.57729449811069244,0,0.0046675458078845088
bottleneck,orca,6,32,False,90.049999999997027,0.84687147453413125,False,True,250.584417,57632,4.3480083460577461,1.4982076576923999,0.5918010155863882,0,0.0068885341476957246
bottleneck,orca,7,32,False,90.049999999997027,0.58193271150800663,False,True,248.861208,57632,4.3181081343697949,1.4957680668572608,0.66417231561768764,0,0.019069267073847863
bottleneck,orca,8,32,False,90.049999999997027,0.40427498681730861,False,True,256.05458299999998,57632,4.4429237749861183,1.4961335274012082,0.66707283944682771,0,0.026634508606329817
bottleneck,orca,9,32,False,90.049999999997027,0.45083395945011923,False,True,240.598083,57632,4.174730757218212,1.4989451988711666,0.57704631254454419,0,0.023112159911160467
bottleneck,prollect,0,32,True,57.399999999998876,0.56335417450167957,False,True,140.410584,36736,3.8221522212543553,1.4803428583357883,0.063552436229903683,0.2339122386759582,0.058199041811846687
bottleneck,prollect,1,32,True,56.649999999998919,0.16836370093175837,False,True,156.84700000000001,36256,4.3260977493380404,1.4740300753542641,0.071414836675653084,0.3115898058252427,0.10158318623124449
bottleneck,prollect,2,32,True,58.899999999998791,0.8905084330163846,False,True,166.47666699999999,37696,4.4162952833191849,1.4728458409797385,0.099281341553386457,0.30493951612903225,0.088205645161290328
bottleneck,prollect,3,32,True,58.649999999998805,0.28239338723482088,False,True,163.686375,37536,4.3607836476982094,1.4673758253440075,0.10581394452995166,0.41922421142369992,0.12553282182438194
bottleneck,prollect,4,32,True,57.799999999998853,0.43695484585112682,False,True,158.49600000000001,36992,4.2846020761245676,1.4685570684095484,0.0901572100588314,0.38051470588235292,0.10394139273356401
bottleneck,prollect,5,32,True,56.299999999998938,0.36820295160092742,False,True,163.86750000000001,36032,4.547832482238011,1.4693076830890517,0.066296471118143629,0.38773867673179396,0.091363232682060397
bottleneck,prollect,6,32,True,59.449999999998759,0.84687147453346812,False,True,172.80541600000001,38048,4.5417739697224562,1.4648139675309344,0.10586749649472167,0.42275546677880571,0.10962468460891506
bottleneck,prollect,7,32,True,60.199999999998717,0.58193271150800374,False,True,170.777333,38528,4.432551209509966,1.4652826362573383,0.12708221777944709,0.4174107142857143,0.12829630398671096
bottleneck,prollect,8,32,True,55.949999999998958,0.4042749868173009,False,True,161.71266700000001,35808,4.5161044180071501,1.4791086268837148,0.063229388972626713,0.26798480786416445,0.048173592493297585
bottleneck,prollect,9,32,True,55.899999999998961,0.45083395945012322,False,True,161.962208,35776,4.5271189624329162,1.4798317245995891,0.054668780658166181,0.24172629695885509,0.069012745974955284
bottleneck,vo,0,32,True,55.149999999999004,0.56335417450167891,False,True,145.42850000000001,35296,4.1202544197642794,1.4966014165165427,0.037486539959379228,0,0.061140072529465093
bottleneck,vo,1,32,True,55.699999999998973,0.16836370093175285,False,True,164.91537500000001,35648,4.6262167583034115,1.4978661622309115,0.041763341126283625,0,0.042891606822262118
bottleneck,vo,2,32,True,56.049999999998953,0.89050843301632698,False,True,197.069042,35872,5.4936731155218554,1.4972509482375003,0.041529790170526125,0,0.048059768064228368
bottleneck,vo,3,32,True,56.699999999998916,0.28239338723481644,False,True,177.32400000000001,36288,4.8865740740740744,1.4959972832412376,0.066809993450057531,0,0.095789241622574961
bottleneck,vo,4,32,True,56.399999999998933,0.43695484585113759,False,True,163.60416699999999,36096,4.5324735981826239,1.4939833011216701,0.061481246235099499,0,0.10134086879432624
bottleneck,vo,5,32,True,55.149999999999004,0.36820295160092475,False,True,153.92616699999999,35296,4.3610088111967356,1.4974261470987875,0.038814249326101759,0,0.090265185856754304
bottleneck,vo,6,32,True,55.199999999999001,0.84687147453338263,False,True,157.008792,35328,4.4443158967391296,1.4960454029034471,0.052428940143900121,0,0.11271512681159421
bottleneck,vo,7,32,True,69.049999999998221,0.5819327115080043,False,True,182.999042,44192,4.1409993211440987,1.491956396153939,0.16687316848751924,0,0.1877036567704562
bottleneck,vo,8,32,True,58.399999999998819,0.40427498681729929,False,True,144.44483299999999,37376,3.864641293878424,1.4950250959644087,0.09207998668230695,0,0.099662885273972601
bottleneck,vo,9,32,True,57.449999999998873,0.45083395945011862,False,True,141.38383300000001,36768,3.8452957191035688,1.4976479428906868,0.055275373979568547,0,0.065954090513489994
bottleneck,dmpc,0,64,False,90.049999999997027,0.56335417450168257,True,True,47365.899875000003,115264,410.93402862125208,0.91042009619991515,0.64380836553618759,0,0.059333356468628543
bottleneck,dmpc,1,64,True,56.299999999998938,0.16836370093175865,False,True,32346.124707999999,72064,448.85275183170518,1.4439014495115696,0.13458460814150663,0,0.073323712255772652
bottleneck,dmpc,2,64,True,56.849999999998907,0.083841944393982612,False,True,32499.517,72768,446.61825252858398,1.4336762211494063,0.15018825974060909,0,0.088953935795954259
bottleneck,dmpc,3,64,True,59.049999999998782,0.14331819883978758,False,True,32593.730416999999,75584,431.22526483118122,1.3938508449430655,0.20018048282911854,0,0.082768839966130395
bottleneck,dmpc,4,64,True,57.049999999998896,0.38124608632773443,False,True,32870.669833,73024,450.13515875602542,1.4358657832735331,0.14817821681612195,0,0.071743536371603855
bottleneck,dmpc,5,64,False,90.049999999997027,0.22549939699626992,True,True,47613.859917000002,115264,413.08526441039703,0.9186822094649868,0.6421154638622576,0,0.063037895613548028
bottleneck,dmpc,6,64,False,90.049999999997027,0.34716371792559086,True,True,48232.938290999999,115264,418.45622476228488,0.91585720331836273,0.65415612205841467,0,0.066525541365907825
bottleneck,dmpc,7,64,True,58.399999999998819,0.22258875846134177,False,True,33333.551041999999,74752,445.92186218428935,1.4107976056856719,0.19306053127444084,0,0.096813463184931503
bottleneck,dmpc,8,64,True,56.549999999998924,0.24730596426596219,False,True,30723.103292,72384,424.44605564765692,1.4380530868529733,0.13046646302461157,0,0.064171640141467728
bottleneck,dmpc,9,64,False,90.049999999997027,0.34622059408290801,True,True,46965.371666999999,115264,407.45915174729311,0.90591983583511593,0.64502872087667362,0,0.03567462520821766
bottleneck,orca,0,64,False,90.049999999997027,0.5633541745016819,False,True,932.53029200000003,115264,8.0903863478622995,1.4965697847111934,0.69707480632848151,0,0.019173375902276513
bottleneck,orca,1,64,False,90.049999999997027,0.16836370093175249,False,True,908.49658399999998,115264,7.8818762493059413,1.498322103918823,0.71177054600806822,0,0.034191074403109381
bottleneck,orca,2,64,False,90.049999999997027,0.083841944393983403,False,True,890.20187499999997,115264,7.7231561892698499,1.4975401495704956,0.70946722964781694,0,0.018540047196002222
bottleneck,orca,3,64,False,90.049999999997027,0.14331819883978408,False,True,875.14862500000004,115264,7.5925581708078846,1.4978268166057691,0.70605553317307335,0,0.021194822320932814
bottleneck,orca,4,64,False,90.049999999997027,0.38124608632773443,False,True,889.117166,115264,7.7137455406718489,1.4969915079906602,0.73090889388377422,0,0.032412548584119932
bottleneck,orca,5,64,False,90.049999999997027,0.22549939699626992,False,True,899.66391599999997,115264,7.805246356191005,1.496570323888434,0.72679559104784364,0,0.027623542476401999
bottleneck,orca,6,64,False,90.049999999997027,0.34716371792558381,False,True,939.79979200000002,115264,8.1534546085508044,1.4973783377469905,0.70803199334529632,0,0.022652345918933926
bottleneck,orca,7,64,False,90.049999999997027,0.22258875846134177,False,True,947.92795799999999,115264,8.2239724285119369,1.4982603175800662,0.72991084688202867,0,0.023146862853970017
bottleneck,orca,8,64,False,90.049999999997027,0.24730596422313655,False,True,938.29062499999998,115264,8.1403614745280404,1.4983271285843078,0.69003660361509478,0,0.018114936146585232
bottleneck,orca,9,64,False,90.049999999997027,0.34622059408290889,False,True,928.30574999999999,115264,8.0537353380066623,1.4971920799419369,0.71822182471893425,0,0.02515963353692393
bottleneck,prollect,0,64,True,62.899999999998563,0.56335417450167957,False,True,578.303,80512,7.1828174682034973,1.4507023819863796,0.21713543159904453,0.57578994435612085,0.19464179252782193
bottleneck,prollect,1,64,True,66.499999999998366,0.16836370093175837,False,True,621.71904099999995,85120,7.3040300869360895,1.4476549977710225,0.28885305022345564,0.59234022556390975,0.2361842105263158
bottleneck,prollect,2,64,True,62.94999999999856,0.083841944393983805,False,True,598.228208,80576,7.4243969420174736,1.4524617512689526,0.22350868759238446,0.57429011119936457,0.19091292692613185
bottleneck,prollect,3,64,True,66.94999999999834,0.14331819883978758,False,True,616.02245800000003,85696,7.1884622152725912,1.4542685348316826,0.26907286284401227,0.55448328976848393,0.22697675504107542
bottleneck,prollect,4,64,True,63.999999999998501,0.38124608632773443,False,True,595.14499999999998,81920,7.26495361328125,1.4523648013819521,0.23389367175726933,0.57452392578125,0.19450683593750001
bottleneck,prollect,5,64,True,63.749999999998515,0.22549939699626992,False,True,609.36175000000003,81600,7.4676685049019609,1.4510742879683969,0.2254461279161345,0.56144607843137251,0.19192401960784314
bottleneck,prollect,6,64,True,60.299999999998711,0.34716371792559086,False,True,551.386709,77184,7.1437954627902158,1.4452595801698531,0.1784116340689752,0.64715485074626866,0.2462816127694859
bottleneck,prollect,7,64,True,66.699999999998354,0.22258875846134785,False,True,649.93966699999999,85376,7.6126741355884562,1.4477001741197015,0.2607579828619111,0.58377061469265368,0.22518037856071965
bottleneck,prollect,8,64,True,65.699999999998411,0.24730596422276838,False,True,598.80237499999998,84096,7.1204620314878238,1.4558901621969562,0.24860902610791485,0.52247431506849318,0.1694373097412481
bottleneck,prollect,9,64,True,64.599999999998474,0.34622059408290845,False,True,616.14691600000003,82688,7.4514671536377719,1.4597985590219811,0.22637059497441966,0.47274090557275544,0.17390673374613003
bottleneck,vo,0,64,False,90.049999999997027,0.56335417450167891,False,True,799.98558300000002,115264,6.9404634838284283,1.4827817145927635,0.41427248137278488,0,0.2736587312604109
bottleneck,vo,1,64,True,60.399999999998705,0.16836370093175285,False,True,566.52475000000004,77312,7.3277725320778142,1.4887079962248744,0.16129620303090458,0,0.20982512417218543
bottleneck,vo,2,64,True,60.999999999998671,0.083841944393983805,False,True,565.57920799999999,78080,7.2435861680327864,1.4892288519234949,0.16548360705628715,0,0.20008965163934425
bottleneck,vo,3,64,False,90.049999999997027,0.14331819883978758,False,True,822.15912500000002,115264,7.1328352738062186,1.4853774988930426,0.4145249975578611,0,0.26219808439755693
bottleneck,vo,4,64,True,62.699999999998575,0.38124608632773443,False,True,564.74620800000002,80256,7.03680980861244,1.4903491930654829,0.19171608738727389,0,0.20045853269537481
bottleneck,vo,5,64,False,90.049999999997027,0.22549939699626992,False,True,753.03670799999998,115264,6.5331474528039974,1.4832993583091756,0.45972460814987676,0,0.29482752637423654
bottleneck,vo,6,64,False,90.049999999997027,0.34716371792559086,False,True,760.38858400000004,115264,6.5969303858967248,1.4850011165300669,0.41629093828586167,0,0.28998646585230425
bottleneck,vo,7,64,True,64.649999999998471,0.22258875846134785,False,True,590.24416699999995,82752,7.1326876329272997,1.4885026099396252,0.1958838897793552,0,0.22210943542150038
bottleneck,vo,8,64,True,59.149999999998776,0.24730596422327766,False,True,479.86649999999997,75712,6.3380507713440402,1.4915895955612308,0.13350509180186007,0,0.16211432797971259
bottleneck,vo,9,64,True,60.749999999998685,0.34622059408290745,False,True,525.80399999999997,77760,6.7618827160493824,1.4899822378386431,0.15678301830836139,0,0.17002314814814815
intersection,dmpc,0,20,True,70.899999999998116,1.2516637539034288,False,False,3110.4268750000001,28360,109.67654707334273,1.4328284601874259,0.1210993301262001,0,0.015409026798307475
intersection,dmpc,1,20,True,70.899999999998116,1.2516637539034288,False,False,3105.6089160000001,28360,109.50666135401976,1.4328284601874259,0.1210993301262001,0,0.015409026798307475
intersection,dmpc,2,20,True,70.899999999998116,1.2516637539034288,False,False,3091.9876669999999,28360,109.02636343441466,1.4328284601874259,0.1210993301262001,0,0.015409026798307475
intersection,dmpc,3,20,True,70.899999999998116,1.2516637539034288,False,False,3176.0125830000002,28360,111.98916019040902,1.4328284601874259,0.1210993301262001,0,0.015409026798307475
intersection,dmpc,4,20,True,70.899999999998116,1.2516637539034288,False,False,3058.3908750000001,28360,107.84170927362483,1.4328284601874259,0.1210993301262001,0,0.015409026798307475
intersection,dmpc,5,20,True,70.899999999998116,1.2516637539034288,False,False,3138.035167,28360,110.65004114950635,1.4328284601874259,0.1210993301262001,0,0.015409026798307475
intersection,dmpc,6,20,True,70.899999999998116,1.2516637539034288,False,False,3092.5511670000001,28360,109.04623296897037,1.4328284601874259,0.1210993301262001,0,0.015409026798307475
intersection,dmpc,7,20,True,70.899999999998116,1.2516637539034288,False,False,3107.1948339999999,28360,109.56258229901269,1.4328284601874259,0.1210993301262001,0,0.015409026798307475
intersection,dmpc,8,20,True,70.899999999998116,1.2516637539034288,False,False,3006.804541,28360,106.02272711565585,1.4328284601874259,0.1210993301262001,0,0.015409026798307475
intersection,dmpc,9,20,True,70.899999999998116,1.2516637539034288,False,False,3073.3045419999999,28360,108.36757905500704,1.4328284601874259,0.1210993301262001,0,0.015409026798307475
intersection,orca,0,20,False,90.049999999997027,1.2980258527270798,False,False,71.751166999999995,36020,1.9919813159355915,1.4976150209329848,0.21056511303314968,0,0.00036091060521932261
intersection,orca,1,20,False,90.049999999997027,1.2980258527270798,False,False,76.984042000000002,36020,2.1372582454192117,1.4976150209329848,0.21056511303314968,0,0.00036091060521932261
intersection,orca,2,20,False,90.049999999997027,1.2980258527270798,False,False,69.705042000000006,36020,1.9351760688506385,1.4976150209329848,0.21056511303314968,0,0.00036091060521932261
intersection,orca,3,20,False,90.049999999997027,1.2980258527270798,False,False,78.489000000000004,36020,2.1790394225430316,1.4976150209329848,0.21056511303314968,0,0.00036091060521932261
intersection,orca,4,20,False,90.049999999997027,1.2980258527270798,False,False,71.860375000000005,36020,1.9950131871182677,1.4976150209329848,0.21056511303314968,0,0.00036091060521932261
intersection,orca,5,20,False,90.049999999997027,1.2980258527270798,False,False,67.143625,36020,1.8640651027207107,1.4976150209329848,0.21056511303314968,0,0.00036091060521932261
intersection,orca,6,20,False,90.049999999997027,1.2980258527270798,False,False,72.630291999999997,36020,2.0163878956135481,1.4976150209329848,0.21056511303314968,0,0.00036091060521932261
intersection,orca,7,20,False,90.049999999997027,1.2980258527270798,False,False,77.336792000000003,36020,2.1470514158800666,1.4976150209329848,0.21056511303314968,0,0.00036091060521932261
intersection,orca,8,20,False,90.049999999997027,1.2980258527270798,False,False,64.980290999999994,36020,1.8040058578567462,1.4976150209329848,0.21056511303314968,0,0.00036091060521932261
intersection,orca,9,20,False,90.049999999997027,1.2980258527270798,False,False,70.058625000000006,36020,1.9449923653525818,1.4976150209329848,0.21056511303314968,0,0.00036091060521932261
intersection,prollect,0,20,True,69.249999999998209,1.2158008930835131,False,False,60.369,27700,2.1793862815884477,1.4897905968724032,0.065817780593756273,0.062851985559566781,0.032563176895306863
intersection,prollect,1,20,True,69.249999999998209,1.2158008930835131,False,False,55.147582999999997,27700,1.9908874729241877,1.4897905968724032,0.065817780593756273,0.062851985559566781,0.032563176895306863
intersection,prollect,2,20,True,69.249999999998209,1.2158008930835131,False,False,69.392959000000005,27700,2.5051609747292418,1.4897905968724032,0.065817780593756273,0.062851985559566781,0.032563176895306863
intersection,prollect,3,20,True,69.249999999998209,1.2158008930835131,False,False,65.197666999999996,27700,2.3537063898916966,1.4897905968724032,0.065817780593756273,0.062851985559566781,0.032563176895306863
intersection,prollect,4,20,True,69.249999999998209,1.2158008930835131,False,False,58.616166,27700,2.1161070758122742,1.4897905968724032,0.065817780593756273,0.062851985559566781,0.032563176895306863
intersection,prollect,5,20,True,69.249999999998209,1.2158008930835131,False,False,63.685124999999999,27700,2.2991019855595667,1.4897905968724032,0.065817780593756273,0.062851985559566781,0.032563176895306863
intersection,prollect,6,20,True,69.249999999998209,1.2158008930835131,False,False,77.888999999999996,27700,2.8118772563176897,1.4897905968724032,0.065817780593756273,0.062851985559566781,0.032563176895306863
intersection,prollect,7,20,True,69.249999999998209,1.2158008930835131,False,False,57.591082999999998,27700,2.0791004693140795,1.4897905968724032,0.065817780593756273,0.062851985559566781,0.032563176895306863
intersection,prollect,8,20,True,69.249999999998209,1.2158008930835131,False,False,71.464875000000006,27700,2.5799593862815886,1.4897905968724032,0.065817780593756273,0.062851985559566781,0.032563176895306863
intersection,prollect,9,20,True,69.249999999998209,1.2158008930835131,False,False,65.077583000000004,27700,2.3493712274368233,1.4897905968724032,0.065817780593756273,0.062851985559566781,0.032563176895306863
intersection,vo,0,20,False,90.049999999997027,1.1897078989151846,False,False,95.468249999999998,36020,2.6504233759022764,1.4987451560933334,0.97535564525723562,0,0.3554691837867851
intersection,vo,1,20,False,90.049999999997027,1.1897078989151846,False,False,87.442125000000004,36020,2.4275992504164354,1.4987451560933334,0.97535564525723562,0,0.3554691837867851
intersection,vo,2,20,False,90.049999999997027,1.1897078989151846,False,False,81.973584000000002,36020,2.2757796779566908,1.4987451560933334,0.97535564525723562,0,0.3554691837867851
intersection,vo,3,20,False,90.049999999997027,1.1897078989151846,False,False,76.526667000000003,36020,2.1245604386451973,1.4987451560933334,0.97535564525723562,0,0.3554691837867851
intersection,vo,4,20,False,90.049999999997027,1.1897078989151846,False,False,84.809334000000007,36020,2.3545067740144363,1.4987451560933334,0.97535564525723562,0,0.3554691837867851
intersection,vo,5,20,False,90.049999999997027,1.1897078989151846,False,False,90.830416,36020,2.5216661854525264,1.4987451560933334,0.97535564525723562,0,0.3554691837867851
intersection,vo,6,20,False,90.049999999997027,1.1897078989151846,False,False,86.670625000000001,36020,2.4061805941143808,1.4987451560933334,0.97535564525723562,0,0.3554691837867851
intersection,vo,7,20,False,90.049999999997027,1.1897078989151846,False,False,87.499915999999999,36020,2.4292036646307604,1.4987451560933334,0.97535564525723562,0,0.3554691837867851
intersection,vo,8,20,False,90.049999999997027,1.1897078989151846,False,False,87.560834,36020,2.4308948917268185,1.4987451560933334,0.97535564525723562,0,0.3554691837867851
intersection,vo,9,20,False,90.049999999997027,1.1897078989151846,False,False,90.710959000000003,36020,2.5183497779011659,1.4987451560933334,0.97535564525723562,0,0.3554691837867851
intersection,dmpc,0,40,True,73.149999999997988,1.245307550567176,False,False,10362.805582999999,58520,177.08143511619957,1.3918883938895557,0.16793297463960219,0,0.017498291182501707
intersection,dmpc,1,40,True,73.149999999997988,1.245307550567176,False,False,10808.708458999999,58520,184.70110148667121,1.3918883938895557,0.16793297463960219,0,0.017498291182501707
intersection,dmpc,2,40,True,73.149999999997988,1.245307550567176,False,False,10693.221625,58520,182.72764225905672,1.3918883938895557,0.16793297463960219,0,0.017498291182501707
intersection,dmpc,3,40,True,73.149999999997988,1.245307550567176,False,False,10077.750749999999,58520,172.21036825017089,1.3918883938895557,0.16793297463960219,0,0.017498291182501707
intersection,dmpc,4,40,True,73.149999999997988,1.245307550567176,False,False,10644.069958,58520,181.88772997265892,1.3918883938895557,0.16793297463960219,0,0.017498291182501707
intersection,dmpc,5,40,True,73.149999999997988,1.245307550567176,False,False,10677.674000000001,58520,182.46196172248804,1.3918883938895557,0.16793297463960219,0,0.017498291182501707
intersection,dmpc,6,40,True,73.149999999997988,1.245307550567176,False,False,10990.161083999999,58520,187.80179569377989,1.3918883938895557,0.16793297463960219,0,0.017498291182501707
intersection,dmpc,7,40,True,73.149999999997988,1.245307550567176,False,False,11092.686250000001,58520,189.55376367053998,1.3918883938895557,0.16793297463960219,0,0.017498291182501707
intersection,dmpc,8,40,True,73.149999999997988,1.245307550567176,False,False,11177.695750000001,58520,191.00642088174982,1.3918883938895557,0.16793297463960219,0,0.017498291182501707
intersection,dmpc,9,40,True,73.149999999997988,1.245307550567176,False,False,11022.276250000001,58520,188.35058526999316,1.3918883938895557,0.16793297463960219,0,0.017498291182501707
intersection,orca,0,40,False,90.049999999997027,1.2776180960544483,False,False,250.12912499999999,72040,3.4720866879511383,1.4981276172578319,0.27259276559917034,0,0.0011521377012770682
intersection,orca,1,40,False,90.049999999997027,1.2776180960544483,False,False,254.957875,72040,3.5391154219877845,1.4981276172578319,0.27259276559917034,0,0.0011521377012770682
intersection,orca,2,40,False,90.049999999997027,1.2776180960544483,False,False,259.43029100000001,72040,3.6011978206551913,1.4981276172578319,0.27259276559917034,0,0.0011521377012770682
intersection,orca,3,40,False,90.049999999997027,1.2776180960544483,False,False,253.67766700000001,72040,3.5213446279844534,1.4981276172578319,0.27259276559917034,0,0.0011521377012770682
intersection,orca,4,40,False,90.049999999997027,1.2776180960544483,False,False,261.97000000000003,72040,3.6364519711271521,1.4981276172578319,0.27259276559917034,0,0.0011521377012770682
intersection,orca,5,40,False,90.049999999997027,1.2776180960544483,False,False,255.75216599999999,72040,3.5501411160466407,1.4981276172578319,0.27259276559917034,0,0.0011521377012770682
intersection,orca,6,40,False,90.049999999997027,1.2776180960544483,False,False,252.94008299999999,72040,3.5111060938367573,1.4981276172578319,0.27259276559917034,0,0.0011521377012770682
intersection,orca,7,40,False,90.049999999997027,1.2776180960544483,False,False,258.27341699999999,72040,3.585139047751249,1.4981276172578319,0.27259276559917034,0,0.0011521377012770682
intersection,orca,8,40,False,90.049999999997027,1.2776180960544483,False,False,249.458167,72040,3.4627730011104942,1.4981276172578319,0.27259276559917034,0,0.0011521377012770682
intersection,orca,9,40,False,90.049999999997027,1.2776180960544483,False,False,242.65258299999999,72040,3.368303484175458,1.4981276172578319,0.27259276559917034,0,0.0011521377012770682
intersection,prollect,0,40,True,69.59999999999819,1.1972740574400655,False,False,198.089125,55680,3.5576351472701151,1.4869871144274076,0.068272852933824305,0.076616379310344832,0.037015086206896551
intersection,prollect,1,40,True,69.59999999999819,1.1972740574400655,False,False,252.792959,55680,4.5401034303160923,1.4869871144274076,0.068272852933824305,0.076616379310344832,0.037015086206896551
intersection,prollect,2,40,True,69.59999999999819,1.1972740574400655,False,False,301.16620899999998,55680,5.4088758800287353,1.4869871144274076,0.068272852933824305,0.076616379310344832,0.037015086206896551
intersection,prollect,3,40,True,69.59999999999819,1.1972740574400655,False,False,265.751417,55680,4.7728343570402298,1.4869871144274076,0.068272852933824305,0.076616379310344832,0.037015086206896551
intersection,prollect,4,40,True,69.59999999999819,1.1972740574400655,False,False,280.2475,55680,5.0331806752873565,1.4869871144274076,0.068272852933824305,0.076616379310344832,0.037015086206896551
intersection,prollect,5,40,True,69.59999999999819,1.1972740574400655,False,False,266.75999999999999,55680,4.7909482758620694,1.4869871144274076,0.068272852933824305,0.076616379310344832,0.037015086206896551
intersection,prollect,6,40,True,69.59999999999819,1.1972740574400655,False,False,253.271792,55680,4.5487031609195405,1.4869871144274076,0.068272852933824305,0.076616379310344832,0.037015086206896551
intersection,prollect,7,40,True,69.59999999999819,1.1972740574400655,False,False,343.89612499999998,55680,6.17629534841954,1.4869871144274076,0.068272852933824305,0.076616379310344832,0.037015086206896551
intersection,prollect,8,40,True,69.59999999999819,1.1972740574400655,False,False,240.024708,55680,4.3107885775862069,1.4869871144274076,0.068272852933824305,0.076616379310344832,0.037015086206896551
intersection,prollect,9,40,True,69.59999999999819,1.1972740574400655,False,False,240.419083,55680,4.3178714619252876,1.4869871144274076,0.068272852933824305,0.076616379310344832,0.037015086206896551
intersection,vo,0,40,False,90.049999999997027,0.99009856551187148,False,True,291.801875,72040,4.050553511937812,1.4827180781671103,0.52161767351918242,0,0.23772903942254303
intersection,vo,1,40,False,90.049999999997027,0.99009856551187148,False,True,273.73008399999998,72040,3.7996957801221538,1.4827180781671103,0.52161767351918242,0,0.23772903942254303
intersection,vo,2,40,False,90.049999999997027,0.99009856551187148,False,True,272.533209,72040,3.7830817462520816,1.4827180781671103,0.52161767351918242,0,0.23772903942254303
intersection,vo,3,40,False,90.049999999997027,0.99009856551187148,False,True,274.15195799999998,72040,3.8055518878400885,1.4827180781671103,0.52161767351918242,0,0.23772903942254303
intersection,vo,4,40,False,90.049999999997027,0.99009856551187148,False,True,274.81658299999998,72040,3.8147776651860075,1.4827180781671103,0.52161767351918242,0,0.23772903942254303
intersection,vo,5,40,False,90.049999999997027,0.99009856551187148,False,True,269.18408299999999,72040,3.736591935036091,1.4827180781671103,0.52161767351918242,0,0.23772903942254303
intersection,vo,6,40,False,90.049999999997027,0.99009856551187148,False,True,279.650916,72040,3.8818838978345358,1.4827180781671103,0.52161767351918242,0,0.23772903942254303
intersection,vo,7,40,False,90.049999999997027,0.99009856551187148,False,True,273.83220799999998,72040,3.8011133814547473,1.4827180781671103,0.52161767351918242,0,0.23772903942254303
intersection,vo,8,40,False,90.049999999997027,0.99009856551187148,False,True,264.05166700000001,72040,3.6653479594669629,1.4827180781671103,0.52161767351918242,0,0.23772903942254303
intersection,vo,9,40,False,90.049999999997027,0.99009856551187148,False,True,277.077833,72040,3.8461664769572459,1.4827180781671103,0.52161767351918242,0,0.23772903942254303
intersection,dmpc,0,80,True,72.349999999998033,1.2516637539034288,False,False,25184.598958999999,115760,217.55873323255008,1.3999749127461878,0.14654280389821478,0,0.013035590877677954
intersection,dmpc,1,80,True,72.349999999998033,1.2516637539034288,False,False,25065.366125,115760,216.52873293883897,1.3999749127461878,0.14654280389821478,0,0.013035590877677954
intersection,dmpc,2,80,True,72.349999999998033,1.2516637539034288,False,False,25306.082708000002,115760,218.60817819626814,1.3999749127461878,0.14654280389821478,0,0.013035590877677954
intersection,dmpc,3,80,True,72.349999999998033,1.2516637539034288,False,False,25136.762041999998,115760,217.14549103317208,1.3999749127461878,0.14654280389821478,0,0.013035590877677954
intersection,dmpc,4,80,True,72.349999999998033,1.2516637539034288,False,False,25566.649874999999,115760,220.85910396510022,1.3999749127461878,0.14654280389821478,0,0.013035590877677954
intersection,dmpc,5,80,True,72.349999999998033,1.2516637539034288,False,False,25305.875124999999,115760,218.60638497753973,1.3999749127461878,0.14654280389821478,0,0.013035590877677954
intersection,dmpc,6,80,True,72.349999999998033,1.2516637539034288,False,False,25538.150165999999,115760,220.61290744644091,1.3999749127461878,0.14654280389821478,0,0.013035590877677954
intersection,dmpc,7,80,True,72.349999999998033,1.2516637539034288,False,False,25746.005416,115760,222.40847802349691,1.3999749127461878,0.14654280389821478,0,0.013035590877677954
intersection,dmpc,8,80,True,72.349999999998033,1.2516637539034288,False,False,24857.453291000002,115760,214.73266491879752,1.3999749127461878,0.14654280389821478,0,0.013035590877677954
intersection,dmpc,9,80,True,72.349999999998033,1.2516637539034288,False,False,24503.931584000002,115760,211.67874554250176,1.3999749127461878,0.14654280389821478,0,0.013035590877677954
intersection,orca,0,80,False,90.049999999997027,1.2722416339983775,False,False,749.43962499999998,144080,5.2015520891171567,1.4986166858416841,0.33074676097289757,0,0.0014297612437534702
intersection,orca,1,80,False,90.049999999997027,1.2722416339983775,False,False,764.28762500000005,144080,5.3046059480843972,1.4986166858416841,0.33074676097289757,0,0.0014297612437534702
intersection,orca,2,80,False,90.049999999997027,1.2722416339983775,False,False,764.84695799999997,144080,5.3084880483064962,1.4986166858416841,0.33074676097289757,0,0.0014297612437534702
intersection,orca,3,80,False,90.049999999997027,1.2722416339983775,False,False,752.42670799999996,144080,5.2222842032204326,1.4986166858416841,0.33074676097289757,0,0.0014297612437534702
intersection,orca,4,80,False,90.049999999997027,1.2722416339983775,False,False,719.34679100000005,144080,4.9926901096613001,1.4986166858416841,0.33074676097289757,0,0.0014297612437534702
intersection,orca,5,80,False,90.049999999997027,1.2722416339983775,False,False,838.13941599999998,144080,5.817180843975569,1.4986166858416841,0.33074676097289757,0,0.0014297612437534702
intersection,orca,6,80,False,90.049999999997027,1.2722416339983775,False,False,723.67616699999996,144080,5.0227385272071077,1.4986166858416841,0.33074676097289757,0,0.0014297612437534702
intersection,orca,7,80,False,90.049999999997027,1.2722416339983775,False,False,736.27020900000002,144080,5.110148591060522,1.4986166858416841,0.33074676097289757,0,0.0014297612437534702
intersection,orca,8,80,False,90.049999999997027,1.2722416339983775,False,False,734.97866699999997,144080,5.101184529428096,1.4986166858416841,0.33074676097289757,0,0.0014297612437534702
intersection,orca,9,80,False,90.049999999997027,1.2722416339983775,False,False,731.90745800000002,144080,5.07986853137146,1.4986166858416841,0.33074676097289757,0,0.0014297612437534702
intersection,prollect,0,80,True,69.249999999998209,1.215800893083518,False,False,540.57895799999994,110800,4.8788714620938629,1.4882453524281287,0.064914821741708553,0.06324909747292419,0.034431407942238264
intersection,prollect,1,80,True,69.249999999998209,1.215800893083518,False,False,513.84508400000004,110800,4.6375910108303255,1.4882453524281287,0.064914821741708553,0.06324909747292419,0.034431407942238264
intersection,prollect,2,80,True,69.249999999998209,1.215800893083518,False,False,504.905709,110800,4.5569107310469308,1.4882453524281287,0.064914821741708553,0.06324909747292419,0.034431407942238264
intersection,prollect,3,80,True,69.249999999998209,1.215800893083518,False,False,547.78416600000003,110800,4.9439004151624557,1.4882453524281287,0.064914821741708553,0.06324909747292419,0.034431407942238264
intersection,prollect,4,80,True,69.249999999998209,1.215800893083518,False,False,560.36149999999998,110800,5.057414259927798,1.4882453524281287,0.064914821741708553,0.06324909747292419,0.034431407942238264
intersection,prollect,5,80,True,69.249999999998209,1.215800893083518,False,False,588.191958,110800,5.3085916787003606,1.4882453524281287,0.064914821741708553,0.06324909747292419,0.034431407942238264
intersection,prollect,6,80,True,69.249999999998209,1.215800893083518,False,False,577.94541700000002,110800,5.2161138718411557,1.4882453524281287,0.064914821741708553,0.06324909747292419,0.034431407942238264
intersection,prollect,7,80,True,69.249999999998209,1.215800893083518,False,False,569.12,110800,5.136462093862816,1.4882453524281287,0.064914821741708553,0.06324909747292419,0.034431407942238264
intersection,prollect,8,80,True,69.249999999998209,1.215800893083518,False,False,621.78499999999997,110800,5.61177797833935,1.4882453524281287,0.064914821741708553,0.06324909747292419,0.034431407942238264
intersection,prollect,9,80,True,69.249999999998209,1.215800893083518,False,False,581.08562500000005,110800,5.2444550992779781,1.4882453524281287,0.064914821741708553,0.06324909747292419,0.034431407942238264
intersection,vo,0,80,False,90.049999999997027,0.85936110607610106,False,True,1018.653042,144080,7.0700516518600782,1.4813566381200018,0.7475187256132888,0,0.32186979455857856
intersection,vo,1,80,False,90.049999999997027,0.85936110607610106,False,True,1009.495334,144080,7.0064917684619648,1.4813566381200018,0.7475187256132888,0,0.32186979455857856
intersection,vo,2,80,False,90.049999999997027,0.85936110607610106,False,True,1024.9486669999999,144080,7.1137469947251519,1.4813566381200018,0.7475187256132888,0,0.32186979455857856
intersection,vo,3,80,False,90.049999999997027,0.85936110607610106,False,True,1015.596375,144080,7.0488365838423102,1.4813566381200018,0.7475187256132888,0,0.32186979455857856
intersection,vo,4,80,False,90.049999999997027,0.85936110607610106,False,True,951.46216700000002,144080,6.6037074333703503,1.4813566381200018,0.7475187256132888,0,0.32186979455857856
intersection,vo,5,80,False,90.049999999997027,0.85936110607610106,False,True,962.72758299999998,144080,6.6818960508051077,1.4813566381200018,0.7475187256132888,0,0.32186979455857856
intersection,vo,6,80,False,90.049999999997027,0.85936110607610106,False,True,947.15054099999998,144080,6.5737822112715154,1.4813566381200018,0.7475187256132888,0,0.32186979455857856
intersection,vo,7,80,False,90.049999999997027,0.85936110607610106,False,True,940.18554200000005,144080,6.5254410188784009,1.4813566381200018,0.7475187256132888,0,0.32186979455857856
intersection,vo,8,80,False,90.049999999997027,0.85936110607610106,False,True,955.72541699999999,144080,6.6332968975569129,1.4813566381200018,0.7475187256132888,0,0.32186979455857856
intersection,vo,9,80,False,90.049999999997027,0.85936110607610106,False,True,1038.8821660000001,144080,7.2104536785119384,1.4813566381200018,0.7475187256132888,0,0.32186979455857856
random,dmpc,0,20,True,52.999999999999126,1.2763070127269567,False,False,1412.11375,21200,66.609139150943392,1.0758748520762045,0.44693498223791012,0,0.0041981132075471694
random,dmpc,1,20,True,52.74999999999914,1.27094583190448,False,False,1747.750209,21100,82.831763459715646,0.92950495327846194,0.5966263265373507,0,0.0082464454976303326
random,dmpc,2,20,True,46.649999999999487,1.2740867812383709,False,False,1398.2675830000001,18660,74.933954072883182,1.0949277746538701,0.4299892663461008,0,0.0058949624866023584
random,dmpc,3,20,True,47.549999999999436,1.2597074273226532,False,False,1599.1169170000001,19020,84.075547686645649,1.0718096479084289,0.44024296644484429,0,0.0038906414300736067
random,dmpc,4,20,True,51.34999999999922,1.284048815398255,False,False,1421.8248329999999,20540,69.222241139240495,1.022585801858312,0.48760938559346007,0,0.0037000973709834469
random,dmpc,5,20,True,54.649999999999032,1.2904058043007582,False,False,1479.700167,21860,67.689852104300087,0.99106158242739084,0.52069076427836103,0,0.0045288197621225984
random,dmpc,6,20,True,47.849999999999419,1.2668381904269279,False,False,1595.8994170000001,19140,83.380324817136895,1.0807818801013869,0.47263654234743641,0,0.012330198537095089
random,dmpc,7,20,True,54.199999999999058,1.2760376531685085,False,False,1714.9302499999999,21680,79.101948800738001,1.0318542759561959,0.51374731661336204,0,0.012961254612546125
random,dmpc,8,20,True,50.899999999999245,1.2804294561513161,False,False,1369.110083,20360,67.245092485265232,0.90316490655297466,0.60117379938110682,0,0.002799607072691552
random,dmpc,9,20,True,52.099999999999177,1.2765525534446118,False,False,1445.763625,20840,69.374454174664109,1.127114415803447,0.37679321058175458,0,0.0022072936660268716
random,orca,0,20,True,50.449999999999271,1.2759921059000114,False,False,33.583292,20180,1.664186917740337,1.4928050187578141,0.10643820237875333,0,0.0015361744301288405
random,orca,1,20,True,59.949999999998731,1.3690524569482174,False,False,44.885916999999999,23980,1.8718063803169309,1.4964609151628914,0.14671706494886624,0,0
random,orca,2,20,True,49.199999999999342,1.2734091099323217,False,False,35.713583,19680,1.8147145833333334,1.4981418831244795,0.086975771145211378,0,0.00076219512195121954
random,orca,3,20,True,62.149999999998606,1.3030795506915471,False,False,51.508583999999999,24860,2.0719462590506841,1.4971878796593412,0.25348880998066486,0,0.00016090104585679806
random,orca,4,20,True,51.399999999999217,1.2946896637344774,False,False,35.465249999999997,20560,1.7249635214007781,1.4970985057378794,0.12560245624441058,0,0.00048638132295719845
random,orca,5,20,False,90.049999999997027,1.4122953894879624,False,False,64.774375000000006,36020,1.7982891449194893,1.4909498590802914,0.24668667498517022,0,0
random,orca,6,20,True,47.849999999999419,1.2832603913336817,False,False,40.422874999999998,19140,2.1119579414838037,1.4963913057677365,0.13097605988456451,0,0.001567398119122257
random,orca,7,20,True,54.149999999999061,1.2967368175306995,False,False,50.465125,21660,2.3298765004616806,1.4991600593013268,0.12241366692215326,0,0.0015235457063711912
random,orca,8,20,True,50.899999999999245,1.2921042710179289,False,False,38.063541999999998,20360,1.8695256385068764,1.4943955676892833,0.076269745930945348,0,0.00078585461689587423
random,orca,9,20,True,53.699999999999086,1.3001428554087984,False,False,37.132874999999999,21480,1.7287185754189944,1.4997995065970737,0.065420144045584272,0,9.3109869646182492e-05
random,prollect,0,20,True,51.449999999999214,1.2406292916037114,False,False,33.693041000000001,20580,1.6371740038872691,1.4938593292042108,0.059125234963386911,0.040379008746355687,0.024344023323615162
random,prollect,1,20,True,52.74999999999914,1.2327486237044023,False,False,46.564,21100,2.206824644549763,1.4894343553721394,0.092363650893507607,0.0661611374407583,0.040663507109004737
random,prollect,2,20,True,47.699999999999427,1.2421832646264985,False,False,34.959625000000003,19080,1.8322654612159328,1.4949512428858345,0.024580028474471761,0.035744234800838576,0.016352201257861635
random,prollect,3,20,True,48.149999999999402,1.2432569013096784,False,False,38.017375000000001,19260,1.9739031671858775,1.4962153991777682,0.018970436240472656,0.025960539979231569,0.010643821391484943
random,prollect,4,20,True,51.34999999999922,1.2798275857248584,False,False,36.795458000000004,20540,1.7914049659201561,1.4967972680029134,0.011295101336432592,0.026290165530671861,0.0068646543330087633
random,prollect,5,20,True,56.949999999998902,1.2578370730329058,False,False,40.669625000000003,22780,1.7853215539947322,1.4978173019656467,0.0091097475409312456,0.022607550482879719,0.0054433713784021072
random,prollect,6,20,True,47.849999999999419,1.2514086058311495,False,False,43.541457999999999,19140,2.2748933124346915,1.4922295982588438,0.025356318778086171,0.056060606060606061,0.016614420062695926
random,prollect,7,20,True,54.449999999999044,1.2389429926042923,False,False,41.363041000000003,21780,1.8991295224977045,1.494072145178778,0.02246249174521783,0.039348025711662078,0.014784205693296602
random,prollect,8,20,True,50.899999999999245,1.233537169975508,False,False,37.119166999999997,20360,1.8231417976424358,1.4974282761060831,0.0080816572736111727,0.023870333988212179,0.0059430255402750489
random,prollect,9,20,True,51.949999999999186,1.2387293658005623,False,False,39.688124999999999,20780,1.9099193936477381,1.4970542830601989,0.0086713685641319534,0.028007699711260828,0.00548604427333975
random,vo,0,20,True,50.949999999999243,1.2401195366028546,False,False,29.702832999999998,20380,1.4574500981354268,1.4985061498676675,0.053750894707280186,0,0.022423945044160943
random,vo,1,20,True,52.74999999999914,1.227109805588807,False,False,40.801541999999998,21100,1.9337223696682464,1.4965909008488381,0.066907295501529462,0,0.041658767772511845
random,vo,2,20,True,48.449999999999385,1.2412823649231763,False,False,35.374791000000002,19380,1.8253246130030962,1.4972965626015824,0.045564861642816583,0,0.027554179566563468
random,vo,3,20,True,53.549999999999095,1.2365688562659496,False,False,36.195959000000002,21420,1.6898206816059758,1.4981503983071516,0.03509429831262835,0,0.018627450980392157
random,vo,4,20,True,51.34999999999922,1.2377767429320821,False,False,30.955333,20540,1.5070756085686465,1.4979618881584171,0.013204752394395707,0,0.0092015579357351517
random,vo,5,20,True,58.149999999998833,1.2510841075719281,False,False,32.314749999999997,23260,1.3892841788478072,1.499403251930312,0.0076284702524492057,0,0.0065348237317282886
random,vo,6,20,True,47.849999999999419,1.2514086058311495,False,False,33.322040999999999,19140,1.7409634796238243,1.4940058775579721,0.031529718620791548,0,0.025600835945663532
random,vo,7,20,True,54.499999999999041,1.2355519618410595,False,False,35.809542,21800,1.6426395412844037,1.4965117005772754,0.028186735502697079,0,0.018577981651376148
random,vo,8,20,True,50.899999999999245,1.2512951971771327,False,False,31.3795,20360,1.5412328094302554,1.4988739138417622,0.0058437105768083227,0,0.0053536345776031436
random,vo,9,20,True,51.999999999999183,1.2387293658005623,False,False,29.190083000000001,20800,1.403369375,1.4988802109600066,0.0067715256034157631,0,0.0055288461538461542
random,dmpc,0,40,True,54.699999999999029,1.2556746125994767,False,False,5940.4327499999999,43760,135.7502913619744,1.0290148409725073,0.53222830343560223,0,0.014213893967093235
random,dmpc,1,40,True,52.74999999999914,1.2712071782358416,False,False,5698.0995000000003,42200,135.02605450236967,0.95006044558754388,0.57809109729645725,0,0.0091469194312796213
random,dmpc,2,40,True,53.249999999999112,1.2743485154214091,False,False,6238.2333749999998,42600,146.43740316901409,0.96257068225530951,0.5730155936650172,0,0.0099061032863849759
random,dmpc,3,40,True,48.649999999999373,1.273028509351301,False,False,5947.5645420000001,38920,152.81512183967112,1.0756841133791553,0.44654957703599102,0,0.0071428571428571426
random,dmpc,4,40,True,54.349999999999049,1.2722693125515763,False,False,6432.8036249999996,43480,147.94856543238271,0.99411688807793885,0.55536287141922025,0,0.012212511499540018
random,dmpc,5,40,True,55.099999999999007,1.268028639543644,False,False,6256.71875,44080,141.94008053539019,1.0247365850166874,0.51151361474148604,0,0.0093693284936479122
random,dmpc,6,40,True,53.349999999999106,1.2631206735182459,False,False,6412.7240419999998,42680,150.25126621368321,0.962691792587549,0.60143645282949088,0,0.014175257731958763
random,dmpc,7,40,True,54.549999999999038,1.2760376531685085,False,False,6484.3341659999996,43640,148.58694239230061,0.99575918307002542,0.55267519283705868,0,0.011640696608615948
random,dmpc,8,40,True,61.399999999998649,1.2671342742370468,False,False,6718.1594169999998,49120,136.77034643729641,0.84481700410232663,0.68727132505646449,0,0.0087540716612377854
random,dmpc,9,40,True,64.549999999998477,1.2650457456484392,False,False,6737.4283329999998,51640,130.46917763361733,0.90580955677106756,0.62026833784285051,0,0.0091402013942680094
random,orca,0,40,True,64.149999999998499,1.2721768706420857,False,False,169.47304199999999,51320,3.3022806313328132,1.4936549175128773,0.22735970466790084,0,0.0051247077162899458
random,orca,1,40,True,59.449999999998759,1.2856405964665931,False,False,160.58879200000001,47560,3.3765515559293529,1.4959753912167055,0.20478823883879224,0,0.00046257359125315389
random,orca,2,40,False,90.049999999997027,1.2875603762871632,False,False,235.00454199999999,72040,3.2621396724042198,1.495909099813042,0.23849573324518747,0,0.00052748473070516385
random,orca,3,40,False,90.049999999997027,1.2709013826715814,False,False,243.099042,72040,3.3745008606329816,1.4971881537359846,0.34336525909481241,0,0.0004719600222098834
random,orca,4,40,True,66.59999999999836,1.2790634326262174,False,False,197.56983299999999,53280,3.7081425112612609,1.4984413556404039,0.26028291775810924,0,0.0013701201201201201
random,orca,5,40,False,90.049999999997027,1.2792827689750967,False,False,247.231708,72040,3.4318671293725704,1.495274466328091,0.38616117757303758,0,0.00084675180455302606
random,orca,6,40,True,57.749999999998856,1.2916718468214601,False,False,177.51333399999999,46200,3.8422799567099561,1.4972460406428094,0.28849149582617162,0,0.00075757575757575758
random,orca,7,40,True,88.849999999997095,1.2729665145857076,False,False,235.282208,71080,3.3101042205965108,1.4994078854846422,0.21086478405592401,0,0.0005908835115362971
random,orca,8,40,False,90.049999999997027,1.2921442084984485,False,False,225.74404100000001,72040,3.1335930177679066,1.4896992988789206,0.27418640950467793,0,0.0004858411993337035
random,orca,9,40,True,73.699999999997956,1.2523045877768673,False,False,209.22554199999999,58960,3.5486014586160106,1.4936326934926103,0.28160660079334349,0,0.00074626865671641792
random,prollect,0,40,True,55.549999999998981,1.2383322857362102,False,False,142.22300000000001,44440,3.2003375337533755,1.4891765782078641,0.058356434846146638,0.086363636363636365,0.034135913591359139
random,prollect,1,40,True,54.799999999999024,1.2315024751752763,False,False,138.44366600000001,43840,3.1579303375912406,1.4899829183533968,0.084608635524157719,0.072582116788321174,0.038708941605839417
random,prollect,2,40,True,53.549999999999095,1.2496317037127922,False,False,138.86266599999999,42840,3.2414254435107375,1.4930466625862036,0.023616365175297697,0.052964519140989728,0.015499533146591971
random,prollect,3,40,True,49.249999999999339,1.2202012254972903,False,False,129.832041,39400,3.2952294670050759,1.491202506913561,0.033903014420883032,0.072563451776649746,0.02517766497461929
random,prollect,4,40,True,61.099999999998666,1.2328454081588953,False,False,156.062792,48880,3.1927739770867434,1.4902143974251225,0.041130233852536238,0.070519639934533557,0.027966448445171849
random,prollect,5,40,True,57.549999999998867,1.248998639475853,False,False,163.06633299999999,46040,3.541840421372719,1.4916228958512485,0.041316015129307875,0.06724587315377932,0.023979148566463944
random,prollect,6,40,True,54.199999999999058,1.2167292619478409,False,False,155.28304199999999,43360,3.5812509686346861,1.4881908262270376,0.085980429728023305,0.091374538745387451,0.037915129151291513
random,prollect,7,40,True,58.049999999998839,1.2093790023540771,False,False,164.25708399999999,46440,3.5369742463393625,1.4904886030277473,0.042728564856890271,0.06838931955211025,0.027799310938845821
random,prollect,8,40,True,61.599999999998637,1.2036397687790013,False,False,159.161125,49280,3.2297306209415586,1.4893611799211282,0.072131323883553214,0.074918831168831163,0.033400974025974028
random,prollect,9,40,True,66.499999999998366,1.2258082784397712,False,False,172.15083300000001,53200,3.235917913533835,1.492841003532049,0.027357986587859359,0.050206766917293234,0.015206766917293233
random,vo,0,40,True,56.899999999998904,1.2283454161048499,False,False,130.18979100000001,45520,2.8600569200351496,1.4940341367340852,0.051657992853611612,0,0.046067662565905096
random,vo,1,40,True,53.749999999999083,1.2383041065020131,False,False,124.263333,43000,2.8898449534883719,1.4953223261821851,0.05746953451864114,0,0.040883720930232556
random,vo,2,40,True,52.999999999999126,1.233857530419151,False,False,130.590833,42400,3.0799724764150942,1.4965917396975896,0.019524818129662797,0,0.016556603773584904
random,vo,3,40,True,52.699999999999143,1.2196646265954352,False,False,129.27383399999999,42160,3.0662674098671725,1.4965528844375005,0.03087178839864918,0,0.024620493358633776
random,vo,4,40,True,56.649999999998919,1.2246380017538523,False,False,133.45416700000001,45320,2.9447080097087381,1.4939269032477129,0.045556622856596604,0,0.03523830538393645
random,vo,5,40,True,59.499999999998757,1.2284013748992355,False,False,147.44833399999999,47600,3.0976540756302522,1.4969466656455028,0.038813176978222806,0,0.024243697478991598
random,vo,6,40,True,54.399999999999046,1.2283128285849059,False,False,127.984334,43520,2.9408164981617646,1.4944469179138478,0.059840477277625009,0,0.035753676470588233
random,vo,7,40,True,59.199999999998774,1.216309009492919,False,False,138.19054199999999,47360,2.9178746199324324,1.4949044578439474,0.037341303290151999,0,0.026815878378378379
random,vo,8,40,True,61.449999999998646,1.2275898898892008,False,False,147.23400000000001,49160,2.9949959316517494,1.4951503665029064,0.050233501676894124,0,0.034499593165174938
random,vo,9,40,True,65.649999999998414,1.2398281816633445,False,False,148.26837499999999,52520,2.8230840632140137,1.4962096389391848,0.027238905124702881,0,0.016926884996191927
random,dmpc,0,80,True,60.049999999998725,1.2515622095101779,False,False,27489.973458,96080,286.1154606369692,0.91561943501504273,0.64128940461669615,0,0.017256452955870107
random,dmpc,1,80,True,57.699999999998859,1.2376327473348474,False,False,27215.600875,92320,294.79636996317157,0.91173640670353462,0.65046250705997422,0,0.017515164644714039
random,dmpc,2,80,True,57.649999999998862,1.2500226844704063,False,False,27785.637333999999,92240,301.23197456634864,0.88213779394277914,0.67455173484690611,0,0.015166955767562879
random,dmpc,3,80,True,51.999999999999183,1.2383501778882862,False,False,25575.020917000002,83200,307.39207832932698,0.99231442323447461,0.55741701112285202,0,0.01735576923076923
random,dmpc,4,80,True,55.74999999999897,1.2658561200856593,False,False,28699.284083999999,89200,321.74085295964124,1.0071191611245538,0.56665024249207641,0,0.024955156950672647
random,dmpc,5,80,True,63.399999999998535,1.2676440093960819,False,False,28649.783209000001,101440,282.43082816443223,0.90376621510064992,0.66664112342688442,0,0.024329652996845426
random,dmpc,6,80,True,57.799999999998853,1.2465339369771575,False,False,26957.246666999999,92480,291.49271915008649,0.88003798539783962,0.68458905698810013,0,0.017214532871972318
random,dmpc,7,80,True,62.999999999998558,1.2570154473100819,False,False,19781.188875,100800,196.24195312500001,0.89022076393424809,0.67142339822240138,0,0.018075396825396824
random,dmpc,8,80,True,61.599999999998637,1.2501463729532534,False,False,15902.9715,98560,161.35320109577921,0.83425962930232556,0.70982727132046808,0,0.014864042207792208
random,dmpc,9,80,True,64.799999999998462,1.2475929505399845,False,False,14506.762792,103680,139.91862260802469,0.86866326617728151,0.68063472457894969,0,0.013387345679012346
random,orca,0,80,False,90.049999999997027,1.2725725021610661,False,False,904.86424999999997,144080,6.2802904636313164,1.4962293180916733,0.52633607070844801,0,0.0026166018878400889
random,orca,1,80,False,90.049999999997027,1.2814576449554684,False,False,932.22437500000001,144080,6.4701858342587455,1.4953233115911861,0.52741852528148647,0,0.0013672959466962799
random,orca,2,80,False,90.049999999997027,1.2524695223088897,False,False,999.03633300000001,144080,6.9339001457523599,1.4948765712745182,0.57550127995207268,0,0.0020405330372015545
random,orca,3,80,False,90.049999999997027,1.2610209665605892,False,False,949.35116700000003,144080,6.5890558509161581,1.4962415320420546,0.60801230929283878,0,0.0013603553581343698
random,orca,4,80,False,90.049999999997027,1.2580505675788736,False,False,932.33320800000001,144080,6.4709411993337032,1.4925489167944954,0.61153115914603295,0,0.0015338700721821211
random,orca,5,80,False,90.049999999997027,1.2436535808025977,False,False,878.52854200000002,144080,6.0975051499167128,1.4969930323655201,0.54510334235955094,0,0.0019364242087729039
random,orca,6,80,False,90.049999999997027,1.2619215077491961,False,False,968.78287499999999,144080,6.7239233411993338,1.4966174803892887,0.61550435988807228,0,0.0015685730149916713
random,orca,7,80,False,90.049999999997027,1.2705481510618168,False,False,999.09804099999997,144080,6.9343284355913379,1.4973472989801502,0.53509530518255299,0,0.0012423653525818988
random,orca,8,80,False,90.049999999997027,1.273408677639922,False,False,947.30529200000001,144080,6.5748562742920598,1.495274141360887,0.5928048436961304,0,0.0010480288728484176
random,orca,9,80,False,90.049999999997027,1.2752025611368796,False,False,850.30929100000003,144080,5.9016469392004449,1.4968432249267938,0.55182158067369391,0,0.00090921710161021658
random,prollect,0,80,False,90.049999999997027,1.2318467251525007,False,False,771.96295799999996,144080,5.3578772765130482,1.4880715256596841,0.081010446829312091,0.10049278178789561,0.043482787340366466
random,prollect,1,80,True,61.54999999999864,1.2144225586901027,False,False,611.34366599999998,98480,6.2077951462225833,1.4821492280316193,0.09927006939286305,0.12663484971567832,0.056265231519090173
random,prollect,2,80,True,59.199999999998774,1.2163491809801406,False,False,596.69008299999996,94720,6.2995152343749998,1.4837098322136331,0.083406680482344286,0.12116765202702702,0.046706081081081083
random,prollect,3,80,False,90.049999999997027,1.2305625012024164,False,False,830.09637499999997,144080,5.7613574056079955,1.4845680659305187,0.12034915971882905,0.12137701277068295,0.055024986118822873
random,prollect,4,80,True,60.699999999998688,1.2153276868748457,False,False,611.18349999999998,97120,6.2930755766062605,1.481777147296039,0.088544378189055126,0.13322693574958813,0.052553542009884678
random,prollect,5,80,False,90.049999999997027,1.2160936528897084,False,False,845.78975000000003,144080,5.870278664630761,1.4875338415630759,0.086724318892543367,0.11746252082176568,0.046737923375902275
random,prollect,6,80,True,62.59999999999858,1.205541532691851,False,False,654.36620800000003,100160,6.5332089456869005,1.4820107139815435,0.1276156308133099,0.14701477635782748,0.062629792332268369
random,prollect,7,80,True,65.249999999998437,1.1911076508035392,False,False,712.34608300000002,104400,6.8232383429118775,1.4812422819748854,0.10203549194758239,0.13625478927203066,0.056091954022988506
random,prollect,8,80,True,69.199999999998212,1.1726886310980527,False,False,591.32716700000003,110720,5.3407439216040462,1.4831766577087107,0.11670281349097351,0.1173771676300578,0.058589234104046241
random,prollect,9,80,False,90.049999999997027,1.1644288859639773,False,False,710.83137499999998,144080,4.9335881107717938,1.4885486266146224,0.084918447424865554,0.10401860077734591,0.040172126596335372
random,vo,0,80,False,90.049999999997027,1.2147255142950961,False,False,735.28033300000004,144080,5.1032782690172125,1.4948344876463471,0.077284442514513038,0,0.043857579122709607
random,vo,1,80,True,64.549999999998477,1.1804274592460213,False,False,582.80533300000002,103280,5.6429641072811769,1.4922077264436489,0.074987295777567103,0,0.051868706429124709
random,vo,2,80,True,58.349999999998822,1.2139207439029551,False,False,539.64837499999999,93360,5.7802953620394177,1.4922476572715935,0.069596693758890146,0,0.047825621251071121
random,vo,3,80,False,90.049999999997027,1.164423208845133,False,False,753.49470799999995,144080,5.2296967518045525,1.4943581334124596,0.093197517443508182,0,0.053269017212659635
random,vo,4,80,True,60.599999999998694,1.2211185285949182,False,False,574.16329199999996,96960,5.921651113861385,1.4900865529048697,0.080187126227535349,0,0.055424917491749173
random,vo,5,80,False,90.049999999997027,1.2126886192260482,False,False,761.28337499999998,144080,5.2837546848972794,1.4936269793407571,0.072957370369758592,0,0.046557468073292613
random,vo,6,80,True,63.599999999998523,1.1852744690553267,False,False,587.68445799999995,101760,5.7752010416666666,1.4920614652182698,0.089564117413465261,0,0.055149371069182392
random,vo,7,80,True,68.349999999998261,1.2273779324556824,False,False,632.85537499999998,109360,5.7868999177029989,1.491005328177563,0.076823443280390216,0,0.050466349670811997
random,vo,8,80,False,90.049999999997027,1.1881166997107742,False,False,761.37649999999996,144080,5.2844010272071076,1.4931348423911459,0.089267975884781595,0,0.049541921154913938
random,vo,9,80,False,90.049999999997027,1.1661348558945788,False,False,733.74983299999997,144080,5.0926556982232096,1.4948584645222567,0.061047656799015339,0,0.039616879511382562


==> sim/results/stats.json <==
{
  "intersection": {
    "vo": {
      "avg_dv": {
        "q0": 0.97535564525723562,
        "q1": 0.97535564525723562,
        "q2": 0.97535564525723562,
        "q3": 0.97535564525723562,
        "q4": 0.97535564525723562
      },
      "avg_speed": {
        "q0": 1.4987451560933334,
        "q1": 1.4987451560933334,
        "q2": 1.4987451560933334,
        "q3": 1.4987451560933334,
        "q4": 1.4987451560933334
      },
      "collision_rate": 0,
      "completion_rate": 0,
      "completion_time": null,
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.1897078989151846,
        "q1": 1.1897078989151846,
        "q2": 1.1897078989151846,
        "q3": 1.1897078989151846,
        "q4": 1.1897078989151846
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "proj_rate": {
        "q0": 0.3554691837867851,
        "q1": 0.3554691837867851,
        "q2": 0.3554691837867851,
        "q3": 0.3554691837867851,
        "q4": 0.3554691837867851
      },
      "runtime_ms": {
        "q0": 77.826207999999994,
        "q1": 90.494687499999998,
        "q2": 98.863208,
        "q3": 107.38270849999999,
        "q4": 139.65704199999999
      },
      "runtime_us_per_call": {
        "q0": 2.1606387562465295,
        "q1": 2.5123455719044974,
        "q2": 2.7446754025541367,
        "q3": 2.9811967934480847,
        "q4": 3.8772082731815654
      }
    },
    "orca": {
      "avg_dv": {
        "q0": 0.21056511303314968,
        "q1": 0.21056511303314968,
        "q2": 0.21056511303314968,
        "q3": 0.21056511303314968,
        "q4": 0.21056511303314968
      },
      "avg_speed": {
        "q0": 1.4976150209329848,
        "q1": 1.4976150209329848,
        "q2": 1.4976150209329848,
        "q3": 1.4976150209329848,
        "q4": 1.4976150209329848
      },
      "collision_rate": 0,
      "completion_rate": 0,
      "completion_time": null,
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2980258527270798,
        "q1": 1.2980258527270798,
        "q2": 1.2980258527270798,
        "q3": 1.2980258527270798,
        "q4": 1.2980258527270798
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "proj_rate": {
        "q0": 0.00036091060521932261,
        "q1": 0.00036091060521932261,
        "q2": 0.00036091060521932261,
        "q3": 0.00036091060521932261,
        "q4": 0.00036091060521932261
      },
      "runtime_ms": {
        "q0": 82.104500000000002,
        "q1": 88.407416999999995,
        "q2": 96.060208500000002,
        "q3": 111.9465,
        "q4": 120.886458
      },
      "runtime_us_per_call": {
        "q0": 2.2794142143253748,
        "q1": 2.454398028872848,
        "q2": 2.6668575374791783,
        "q3": 3.1078983897834536,
        "q4": 3.3560926707384784
      }
    },
    "dmpc": {
      "avg_dv": {
        "q0": 0.1210993301262001,
        "q1": 0.1210993301262001,
        "q2": 0.1210993301262001,
        "q3": 0.1210993301262001,
        "q4": 0.1210993301262001
      },
      "avg_speed": {
        "q0": 1.4328284601874259,
        "q1": 1.4328284601874259,
        "q2": 1.4328284601874259,
        "q3": 1.4328284601874259,
        "q4": 1.4328284601874259
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 70.899999999998116,
        "q1": 70.899999999998116,
        "q2": 70.899999999998116,
        "q3": 70.899999999998116,
        "q4": 70.899999999998116
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2516637539034288,
        "q1": 1.2516637539034288,
        "q2": 1.2516637539034288,
        "q3": 1.2516637539034288,
        "q4": 1.2516637539034288
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "proj_rate": {
        "q0": 0.015409026798307475,
        "q1": 0.015409026798307475,
        "q2": 0.015409026798307475,
        "q3": 0.015409026798307475,
        "q4": 0.015409026798307475
      },
      "runtime_ms": {
        "q0": 2968.462583,
        "q1": 3043.8528225,
        "q2": 3129.5025624999998,
        "q3": 3233.5619995000002,
        "q4": 3344.4232499999998
      },
      "runtime_us_per_call": {
        "q0": 104.67075398448519,
        "q1": 107.32908400916784,
        "q2": 110.3491735719323,
        "q3": 114.01840618829337,
        "q4": 117.92747708039492
      }
    },
    "prollect": {
      "avg_dv": {
        "q0": 0.065817780593756273,
        "q1": 0.065817780593756273,
        "q2": 0.065817780593756273,
        "q3": 0.065817780593756273,
        "q4": 0.065817780593756273
      },
      "avg_speed": {
        "q0": 1.4897905968724032,
        "q1": 1.4897905968724032,
        "q2": 1.4897905968724032,
        "q3": 1.4897905968724032,
        "q4": 1.4897905968724032
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 69.249999999998209,
        "q1": 69.249999999998209,
        "q2": 69.249999999998209,
        "q3": 69.249999999998209,
        "q4": 69.249999999998209
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2158008930835131,
        "q1": 1.2158008930835131,
        "q2": 1.2158008930835131,
        "q3": 1.2158008930835131,
        "q4": 1.2158008930835131
      },
      "preempt_rate": {
        "q0": 0.062851985559566781,
        "q1": 0.062851985559566781,
        "q2": 0.062851985559566781,
        "q3": 0.062851985559566781,
        "q4": 0.062851985559566781
      },
      "proj_rate": {
        "q0": 0.032563176895306863,
        "q1": 0.032563176895306863,
        "q2": 0.032563176895306863,
        "q3": 0.032563176895306863,
        "q4": 0.032563176895306863
      },
      "runtime_ms": {
        "q0": 57.25,
        "q1": 61.214916250000002,
        "q2": 63.539021000000005,
        "q3": 66.2749065,
        "q4": 69.615832999999995
      },
      "runtime_us_per_call": {
        "q0": 2.0667870036101084,
        "q1": 2.2099247743682309,
        "q2": 2.2938274729241876,
        "q3": 2.3925959025270753,
        "q4": 2.5132069675090252
      }
    }
  },
  "bottleneck": {
    "vo": {
      "avg_dv": {
        "q0": 0.0055122266187431612,
        "q1": 0.0096154894492593047,
        "q2": 0.016435621139586597,
        "q3": 0.022190784314233485,
        "q4": 0.039064276875756546
      },
      "avg_speed": {
        "q0": 1.4950746630258709,
        "q1": 1.4977449539483765,
        "q2": 1.4983370809499488,
        "q3": 1.4989569328716483,
        "q4": 1.4996304268839165
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 53.09999999999912,
        "q1": 53.674999999999088,
        "q2": 53.974999999999071,
        "q3": 54.412499999999042,
        "q4": 56.949999999998902
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.1992541983039895,
        "q1": 1.2242543605702627,
        "q2": 1.2369713874748025,
        "q3": 1.249439026092338,
        "q4": 1.2670781393528441
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "proj_rate": {
        "q0": 0.0031779661016949155,
        "q1": 0.019543192990094958,
        "q2": 0.031175113691277484,
        "q3": 0.045445118983932706,
        "q4": 0.099350046425255342
      },
      "runtime_ms": {
        "q0": 29.717957999999999,
        "q1": 33.058083500000002,
        "q2": 35.287354499999999,
        "q3": 40.560218500000005,
        "q4": 44.392417000000002
      },
      "runtime_us_per_call": {
        "q0": 1.7277882558139535,
        "q1": 1.8992767288590127,
        "q2": 2.0118222485327433,
        "q3": 2.3488865993487842,
        "q4": 2.5711974814298979
      }
    },
    "orca": {
      "avg_dv": {
        "q0": 0.29896413697336921,
        "q1": 0.45015296582370706,
        "q2": 0.5095457122701692,
        "q3": 0.54789442003174493,
        "q4": 0.6625580373865475
      },
      "avg_speed": {
        "q0": 1.4792206910379624,
        "q1": 1.4870594935211776,
        "q2": 1.4911084619726327,
        "q3": 1.4967167934729364,
        "q4": 1.499835825923693
      },
      "collision_rate": 0,
      "completion_rate": 0.033333333333333333,
      "completion_time": {
        "q0": 72.649999999998016,
        "q1": 72.649999999998016,
        "q2": 72.649999999998016,
        "q3": 72.649999999998016,
        "q4": 72.649999999998016
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2557422971747534,
        "q1": 1.2722534507710652,
        "q2": 1.2848952848714885,
        "q3": 1.2964764876272334,
        "q4": 1.3222852702803618
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "proj_rate": {
        "q0": 0,
        "q1": 0.00091962798445308167,
        "q2": 0.0065415047196002215,
        "q3": 0.015399430871737924,
        "q4": 0.026825374791782344
      },
      "runtime_ms": {
        "q0": 56.993459000000001,
        "q1": 63.450041749999997,
        "q2": 66.324687000000011,
        "q3": 69.724676500000001,
        "q4": 73.802333000000004
      },
      "runtime_us_per_call": {
        "q0": 1.977840748195447,
        "q1": 2.2019031701138259,
        "q2": 2.3016618198223213,
        "q3": 2.4196514609938928,
        "q4": 3.0478016173434272
      }
    },
    "dmpc": {
      "avg_dv": {
        "q0": 0.012754490273091531,
        "q1": 0.018950741052486918,
        "q2": 0.038724896976036823,
        "q3": 0.053475610089540541,
        "q4": 0.11236499749775841
      },
      "avg_speed": {
        "q0": 1.4312286737399451,
        "q1": 1.4656249482795061,
        "q2": 1.4826118571334137,
        "q3": 1.4898706261391736,
        "q4": 1.4949984296145229
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 52.949999999999129,
        "q1": 53.362499999999102,
        "q2": 53.824999999999079,
        "q3": 54.524999999999039,
        "q4": 56.199999999998944
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.237477081955789,
        "q1": 1.2648300475878096,
        "q2": 1.271296491343902,
        "q3": 1.274510805675876,
        "q4": 1.295441706402491
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "proj_rate": {
        "q0": 0.0012947269303201507,
        "q1": 0.0038751502844754952,
        "q2": 0.0055854132401141308,
        "q3": 0.0092972232630442637,
        "q4": 0.035309163701067618
      },
      "runtime_ms": {
        "q0": 1603.9157909999999,
        "q1": 1727.9356877499999,
        "q2": 1778.7188959999999,
        "q3": 1869.3330102499999,
        "q4": 2022.147958
      },
      "runtime_us_per_call": {
        "q0": 91.719148814949861,
        "q1": 99.638951757383268,
        "q2": 104.08616613979146,
        "q3": 107.3777686312723,
        "q4": 116.58069995322732
      }
    },
    "prollect": {
      "avg_dv": {
        "q0": 0.0061482811263108769,
        "q1": 0.013443826177543821,
        "q2": 0.019007294078229726,
        "q3": 0.025935929997178121,
        "q4": 0.03999757211732935
      },
      "avg_speed": {
        "q0": 1.480336524060329,
        "q1": 1.490425962638148,
        "q2": 1.4931297035319631,
        "q3": 1.4951263387336144,
        "q4": 1.4976812851608972
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 53.09999999999912,
        "q1": 54.074999999999065,
        "q2": 54.349999999999049,
        "q3": 54.599999999999035,
        "q4": 56.649999999998919
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.193500734734261,
        "q1": 1.2275061212066687,
        "q2": 1.2364780472293939,
        "q3": 1.2462812542874659,
        "q4": 1.2621667948879121
      },
      "preempt_rate": {
        "q0": 0.022142531876138433,
        "q1": 0.046856855530997568,
        "q2": 0.079474444298014396,
        "q3": 0.11464527276573171,
        "q4": 0.24851190476190477
      },
      "proj_rate": {
        "q0": 0.0026483050847457626,
        "q1": 0.012913773013734689,
        "q2": 0.018976799414261961,
        "q3": 0.027599571472583725,
        "q4": 0.04538690476190476
      },
      "runtime_ms": {
        "q0": 36.304709000000003,
        "q1": 38.986948500000004,
        "q2": 40.557354000000004,
        "q3": 42.651083499999999,
        "q4": 51.962625000000003
      },
      "runtime_us_per_call": {
        "q0": 2.0990234158186865,
        "q1": 2.2339350867825152,
        "q2": 2.3311815838664263,
        "q3": 2.4455706125447656,
        "q4": 2.9443917157751587
      }
    }
  },
  "random": {
    "vo": {
      "avg_dv": {
        "q0": 0.0056238252316585715,
        "q1": 0.0078048621430494569,
        "q2": 0.016906347685159535,
        "q3": 0.030693972841267934,
        "q4": 0.08165529845665627
      },
      "avg_speed": {
        "q0": 1.4889930222920331,
        "q1": 1.496531500645166,
        "q2": 1.4980561432327844,
        "q3": 1.4988004202937537,
        "q4": 1.4995766341145558
      },
      "collision_rate": 0,
      "completion_rate": 0.96666666666666667,
      "completion_time": {
        "q0": 41.549999999999777,
        "q1": 50.899999999999245,
        "q2": 52.74999999999914,
        "q3": 56.949999999998902,
        "q4": 63.549999999998526
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.1704137689008014,
        "q1": 1.2357926433994502,
        "q2": 1.2414172515688944,
        "q3": 1.2518607284375494,
        "q4": 1.27388633211418
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "proj_rate": {
        "q0": 0.0039695268644747393,
        "q1": 0.0080975787611575496,
        "q2": 0.013970303355979298,
        "q3": 0.020377295837824303,
        "q4": 0.059414414414414411
      },
      "runtime_ms": {
        "q0": 23.084250000000001,
        "q1": 30.028707749999999,
        "q2": 32.099979499999996,
        "q3": 33.905635750000002,
        "q4": 50.546666999999999
      },
      "runtime_us_per_call": {
        "q0": 1.2226593825180434,
        "q1": 1.392354125480264,
        "q2": 1.4798787808812621,
        "q3": 1.5488172328790655,
        "q4": 1.7068316714150047
      }
    },
    "orca": {
      "avg_dv": {
        "q0": 0.043265374483920004,
        "q1": 0.087234820847419181,
        "q2": 0.12767806398416542,
        "q3": 0.14647569404655991,
        "q4": 0.25348880998066486
      },
      "avg_speed": {
        "q0": 1.4818213293874054,
        "q1": 1.4955699208476225,
        "q2": 1.4974108339072947,
        "q3": 1.4984348616278766,
        "q4": 1.4997995065970737
      },
      "collision_rate": 0,
      "completion_rate": 0.90000000000000002,
      "completion_time": {
        "q0": 47.849999999999419,
        "q1": 51.324999999999221,
        "q2": 54.199999999999058,
        "q3": 59.024999999998784,
        "q4": 74.749999999997897
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2733369771085223,
        "q1": 1.2920426685320709,
        "q2": 1.2973379072832572,
        "q3": 1.3157851471126139,
        "q4": 1.6137686220448761
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "proj_rate": {
        "q0": 0,
        "q1": 2.3277467411545623e-05,
        "q2": 0.00032562885996766241,
        "q3": 0.00073317715657275867,
        "q4": 0.0046596434359805509
      },
      "runtime_ms": {
        "q0": 32.442332999999998,
        "q1": 36.785625000000003,
        "q2": 42.186853999999997,
        "q3": 47.14377125,
        "q4": 74.104083000000003
      },
      "runtime_us_per_call": {
        "q0": 1.452771626873959,
        "q1": 1.7448829338874918,
        "q2": 1.8576535761655548,
        "q3": 1.967601367767029,
        "q4": 2.5224443323727184
      }
    },
    "dmpc": {
      "avg_dv": {
        "q0": 0.37679321058175458,
        "q1": 0.46691659737003655,
        "q2": 0.53409522227361217,
        "q3": 0.59186346528152689,
        "q4": 0.76250739381026333
      },
      "avg_speed": {
        "q0": 0.77787811498755366,
        "q1": 0.93473871888112514,
        "q2": 0.99408005617488859,
        "q3": 1.0566180159259309,
        "q4": 1.127114415803447
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 41.549999999999777,
        "q1": 50.987499999999244,
        "q2": 52.774999999999139,
        "q3": 55.57499999999898,
        "q4": 63.549999999998526
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2417363885076653,
        "q1": 1.2711717469443129,
        "q2": 1.2770662965362456,
        "q3": 1.2841707172095407,
        "q4": 1.2931545977839183
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "proj_rate": {
        "q0": 0.0011408339889850511,
        "q1": 0.0023553720176930416,
        "q2": 0.0045352078437098566,
        "q3": 0.0070898261701170121,
        "q4": 0.021731123388581953
      },
      "runtime_ms": {
        "q0": 1038.0213329999999,
        "q1": 1227.2580102499999,
        "q2": 1316.5897084999999,
        "q3": 1420.2466147499999,
        "q4": 1805.7374159999999
      },
      "runtime_us_per_call": {
        "q0": 47.211537903225803,
        "q1": 57.832812715619596,
        "q2": 62.324900443234043,
        "q3": 69.680983116944347,
        "q4": 83.137081767955806
      }
    },
    "prollect": {
      "avg_dv": {
        "q0": 0.0075364907774756922,
        "q1": 0.010474297388180044,
        "q2": 0.020009073705061949,
        "q3": 0.030282394923266405,
        "q4": 0.094255690697343242
      },
      "avg_speed": {
        "q0": 1.4802206386671697,
        "q1": 1.4927532330490196,
        "q2": 1.494597439369739,
        "q3": 1.4966546055094225,
        "q4": 1.4978173019656467
      },
      "collision_rate": 0,
      "completion_rate": 0.96666666666666667,
      "completion_time": {
        "q0": 41.549999999999777,
        "q1": 50.499999999999268,
        "q2": 52.74999999999914,
        "q3": 56.949999999998902,
        "q4": 63.549999999998526
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.1991708492173527,
        "q1": 1.2380427975933979,
        "q2": 1.2432485368447828,
        "q3": 1.2558076611621856,
        "q4": 1.2798275857248584
      },
      "preempt_rate": {
        "q0": 0.016947472745292368,
        "q1": 0.026719549075819103,
        "q2": 0.039448701254680515,
        "q3": 0.048507740523847161,
        "q4": 0.10400728597449908
      },
      "proj_rate": {
        "q0": 0.0043234587670136111,
        "q1": 0.0084135478095822228,
        "q2": 0.014229709684255139,
        "q3": 0.019096494938779282,
        "q4": 0.06343351548269581
      },
      "runtime_ms": {
        "q0": 29.878333999999999,
        "q1": 34.561353499999996,
        "q2": 37.179541999999998,
        "q3": 40.257041999999998,
        "q4": 71.648833999999994
      },
      "runtime_us_per_call": {
        "q0": 1.245069360131255,
        "q1": 1.6220002570490966,
        "q2": 1.7411616665683649,
        "q3": 1.8570616153063271,
        "q4": 3.1424927192982453
      }
    }
  }
}


==> sim/results/summary.csv <==
scenario,method,seed,n_agents,completed,completion_time,min_distance,deadlock,collision,runtime_ms,ctrl_calls,runtime_us_per_call,avg_speed,avg_dv,preempt_rate,proj_rate
bottleneck,dmpc,0,16,True,53.049999999999123,1.2645786901158758,False,False,1833.367667,16976,107.99762411639962,1.4910142813650831,0.021218414333936536,0,0.0044180018850141379
bottleneck,dmpc,1,16,True,53.049999999999123,1.2769192599526762,False,False,1954.941084,16976,115.15911192271442,1.4870774570271246,0.015811261995034229,0,0.0012959472196041471
bottleneck,dmpc,2,16,True,53.4499999999991,1.2626303677271327,False,False,1993.996292,17104,116.58069995322732,1.4949984296145229,0.018265617642798933,0,0.012628624883068288
bottleneck,dmpc,3,16,True,53.349999999999106,1.2710695614703096,False,False,1769.9534169999999,17072,103.67580933692595,1.4936446631498741,0.01575958611458449,0,0.0059746954076850987
bottleneck,dmpc,4,16,True,55.39999999999899,1.2749641365872328,False,False,2022.147958,17728,114.06520521209387,1.441772483014659,0.087252718196564175,0,0.034521660649819493
bottleneck,dmpc,5,16,True,53.999999999999069,1.2710344626546941,False,False,1996.725917,17280,115.5512683449074,1.4832090073582016,0.041416019117111721,0,0.0077546296296296295
bottleneck,dmpc,6,16,True,54.799999999999024,1.2685888924528901,False,False,1854.1890410000001,17536,105.73614513001826,1.4578711776914042,0.053841916015304157,0,0.0031934306569343066
bottleneck,dmpc,7,16,True,54.549999999999038,1.2637096138819108,False,False,1898.2492500000001,17456,108.74480121448212,1.4680267579366464,0.055738606003679469,0,0.0093950504124656279
bottleneck,dmpc,8,16,True,56.199999999998944,1.2498546236334525,False,False,1921.4450830000001,17984,106.84191965080072,1.4312286737399451,0.11236499749775841,0,0.035309163701067618
bottleneck,dmpc,9,16,True,54.449999999999044,1.2737894273761512,False,False,1734.6595,17424,99.555756427915526,1.4648359943035025,0.052376692312249701,0,0.0054522497704315885
bottleneck,dmpc,10,16,True,53.699999999999086,1.2730086308889603,False,False,1710.1591249999999,17184,99.520433251862201,1.4789303463703141,0.038218146727229396,0,0.0063431098696461827
bottleneck,dmpc,11,16,True,53.249999999999112,1.2755882954777484,False,False,1725.703917,17040,101.27370404929579,1.4878042275574002,0.018921224314947676,0,0.0034624413145539906
bottleneck,dmpc,12,16,True,54.099999999999064,1.2634706257220576,False,False,1603.9157909999999,17312,92.647631180683916,1.4748743823131056,0.045721502405914577,0,0.0057185767097966732
bottleneck,dmpc,13,16,True,52.949999999999129,1.2723052866380513,False,False,1747.383167,16944,103.1269574480642,1.4902894499926471,0.013072974897721022,0,0.0018295561850802645
bottleneck,dmpc,14,16,True,54.849999999999021,1.237477081955789,False,False,1609.8544999999999,17552,91.719148814949861,1.4652916526606319,0.054227353436303541,0,0.0057543299908842296
bottleneck,dmpc,15,16,True,54.049999999999066,1.2793002954324482,False,False,1734.6310000000001,17296,100.29087650323774,1.4740591591729515,0.039231647224844249,0,0.0045097132284921369
bottleneck,dmpc,16,16,True,53.399999999999103,1.274885551767371,False,False,1706.8953329999999,17088,99.888537745786508,1.4918533349885432,0.012754490273091531,0,0.0052668539325842695
bottleneck,dmpc,17,16,True,54.099999999999064,1.2737584579609182,False,False,1849.7999580000001,17312,106.85073694547135,1.4820147069086258,0.041803357365894696,0,0.0077980591497227355
bottleneck,dmpc,18,16,True,53.549999999999095,1.2681005111439787,False,False,1809.905458,17136,105.62006640989729,1.4888144718277128,0.028197036865617468,0,0.0044934640522875813
bottleneck,dmpc,19,16,True,55.349999999998992,1.2743994696053016,False,False,1699.3657920000001,17712,95.944319783197841,1.4541948811308041,0.078255772255302017,0,0.011235320686540198
bottleneck,dmpc,20,16,True,53.949999999999072,1.2570219693025431,False,False,1800.3992920000001,17264,104.28633526413347,1.4782671332488242,0.040113745139235789,0,0.0032437442075996291
bottleneck,dmpc,21,16,True,53.09999999999912,1.2715234212174946,False,False,1616.842208,16992,95.153143126177028,1.4862144354923295,0.016920968383223104,0,0.0012947269303201507
bottleneck,dmpc,22,16,True,53.399999999999103,1.2646834553571336,False,False,1809.2082499999999,17088,105.87595095973782,1.4919873773936143,0.019039291265104636,0,0.005208333333333333
bottleneck,dmpc,23,16,True,53.4499999999991,1.2741847291732475,False,False,1745.009542,17104,102.02347649672591,1.4912904982347928,0.031916393646571117,0,0.0090037418147801678
bottleneck,dmpc,24,16,True,53.349999999999106,1.2881650926246684,False,False,1874.3810000000001,17072,109.79270149953139,1.4871011951064137,0.027257290452211074,0,0.0038659793814432991
bottleneck,dmpc,25,16,True,54.949999999999015,1.2683989323253313,False,False,1891.2197920000001,17584,107.55344585987262,1.4551411946195101,0.069239250113293127,0,0.015980436760691538
bottleneck,dmpc,26,16,True,53.399999999999103,1.2652698242798381,False,False,1775.203917,17088,103.88599701544945,1.4899473842180493,0.022269117335168981,0,0.031952247191011238
bottleneck,dmpc,27,16,True,54.449999999999044,1.295441706402491,False,False,1688.107833,17424,96.884058367768603,1.4666248351361288,0.049727812065941325,0,0.0039026629935720843
bottleneck,dmpc,28,16,True,53.299999999999109,1.2653650560025549,False,False,1782.2338749999999,17056,104.49307428470919,1.489640351902547,0.014435420086886464,0,0.0021693245778611633
bottleneck,dmpc,29,16,True,55.799999999998967,1.274547917699401,False,False,1756.473375,17856,98.368804603494624,1.4437222523308524,0.10290161195077446,0,0.022009408602150539
bottleneck,orca,0,16,False,90.049999999997027,1.3222852702803618,False,False,73.802333000000004,28816,2.5611581413103832,1.4960779783126639,0.58950832854265389,0,0
bottleneck,orca,1,16,False,90.049999999997027,1.2728050069731882,False,False,71.164666999999994,28816,2.4696233689616882,1.4964902081559432,0.54560575020702651,0,0.0011799000555247085
bottleneck,orca,2,16,True,72.649999999998016,1.2991809629001996,False,False,70.855292000000006,23248,3.0478016173434272,1.4940622418385439,0.29896413697336921,0,0.0052907777013076395
bottleneck,orca,3,16,False,90.049999999997027,1.2958540547210995,False,False,61.125875000000001,28816,2.1212477443087172,1.4891104735476552,0.48377568281767092,0,0.0095780122154358691
bottleneck,orca,4,16,False,90.049999999997027,1.2720474520034808,False,False,71.638874999999999,28816,2.4860797820655192,1.4896973513105727,0.52611765405415134,0,0.0084328151027207102
bottleneck,orca,5,16,False,90.049999999997027,1.2927424465071355,False,False,63.278750000000002,28816,2.1959588423098277,1.4981987553852707,0.48962232848401877,0,0.00024292059966685175
bottleneck,orca,6,16,False,90.049999999997027,1.285982190716112,False,False,67.408040999999997,28816,2.3392573917268185,1.4983990581757511,0.51631072055795069,0,0.014401721265963353
bottleneck,orca,7,16,False,90.049999999997027,1.2557422971747534,False,False,66.524583000000007,28816,2.3085987992781791,1.4924618544513937,0.46596749030847823,0,0.0053095502498611878
bottleneck,orca,8,16,False,90.049999999997027,1.2966839652626116,False,False,68.302374999999998,28816,2.3702934133814546,1.4959502238641063,0.49741023299238135,0,0.021966962798445309
bottleneck,orca,9,16,False,90.049999999997027,1.2973397239616697,False,False,70.859999999999999,28816,2.4590505274847305,1.4990204797122215,0.44140111329510806,0,0.021342309827873402
bottleneck,orca,10,16,False,90.049999999997027,1.2639895999978275,False,False,63.953125,28816,2.2193616393670181,1.4895534180731935,0.51312434146990249,0,0.016900333148250971
bottleneck,orca,11,16,False,90.049999999997027,1.2838083790268651,False,False,66.555834000000004,28816,2.3096833009439202,1.4909160106451802,0.49043396666784339,0,0.0047196002220988341
bottleneck,orca,12,16,False,90.049999999997027,1.2800350347748779,False,False,63.639916999999997,28816,2.2084924000555244,1.4851503432226207,0.42767088411929893,0,0.0031926707384786232
bottleneck,orca,13,16,False,90.049999999997027,1.272069598703691,False,False,62.712625000000003,28816,2.1763126388117713,1.4872375432603646,0.56378853266466311,0,0.00083287062742920602
bottleneck,orca,14,16,False,90.049999999997027,1.2956021524008958,False,False,56.993459000000001,28816,1.977840748195447,1.4913009133000852,0.44875057480873948,0,0.017490283176013324
bottleneck,orca,15,16,False,90.049999999997027,1.2976439430753504,False,False,62.677041000000003,28816,2.1750777692948362,1.4891190212085648,0.39775191829804313,0,0.013742365352581899
bottleneck,orca,16,16,False,90.049999999997027,1.2898078105609323,False,False,63.386749999999999,28816,2.1997067601332594,1.4889550756999059,0.50596708307043592,0,0.0096127151582454193
bottleneck,orca,17,16,False,90.049999999997027,1.2774254589311544,False,False,68.084333000000001,28816,2.3627267143253747,1.4867712717841857,0.56399593794358927,0,0.003643808995002776
bottleneck,orca,18,16,False,90.049999999997027,1.2651475256465199,False,False,66.124791000000002,28816,2.2947248403664631,1.4792206910379624,0.5879199246315201,0,0.0050666296501943363
bottleneck,orca,19,16,False,90.049999999997027,1.2768855256220446,False,False,65.043625000000006,28816,2.257205198500833,1.4870001436081153,0.41843611443263945,0,0.01526929483620211
bottleneck,orca,20,16,False,90.049999999997027,1.3036261369466808,False,False,67.136542000000006,28816,2.3298355774569686,1.4963877791983167,0.54865730997331774,0,0
bottleneck,orca,21,16,False,90.049999999997027,1.2889527367806153,False,False,64.941040999999998,28816,2.2536452318156579,1.4996467560363915,0.35036294151103042,0,0.00027762354247640202
bottleneck,orca,22,16,False,90.049999999997027,1.2744109808411059,False,False,69.590457999999998,28816,2.4149936840644086,1.4967923219119343,0.45436013886860982,0,0.00083287062742920602
bottleneck,orca,23,16,False,90.049999999997027,1.271694465410766,False,False,69.769416000000007,28816,2.4212040533037205,1.4826772710488261,0.54915351196872064,0,0.01686563020544142
bottleneck,orca,24,16,False,90.049999999997027,1.2755495120054063,False,False,73.133459000000002,28816,2.5379462451415882,1.499835825923693,0.52026975843517742,0,0.0004858411993337035
bottleneck,orca,25,16,False,90.049999999997027,1.2989814906589348,False,False,61.902042000000002,28816,2.1481830233203776,1.4983329525911826,0.53625192889136752,0,0.015442809550249861
bottleneck,orca,26,16,False,90.049999999997027,1.2717905489095724,False,False,72.810084000000003,28816,2.5267241810105499,1.483693612315909,0.54258256890508005,0,0.007773459189339256
bottleneck,orca,27,16,False,90.049999999997027,1.295441706402491,False,False,62.874749999999999,28816,2.1819388534147697,1.49898169012552,0.39157242590484986,0,0.026825374791782344
bottleneck,orca,28,16,False,90.049999999997027,1.3104250841103706,False,False,64.453374999999994,28816,2.2367217865074958,1.4864058034979211,0.6625580373865475,0,6.9405885619100506e-05
bottleneck,orca,29,16,False,90.049999999997027,1.2563796370214479,False,False,65.555042,28816,2.2749528734036648,1.4798480443543491,0.61533117391517012,0,0.017177956690727372
bottleneck,prollect,0,16,True,54.899999999999018,1.2449709963625775,False,False,42.579208000000001,17568,2.423679872495446,1.4975820514209666,0.026916555053102618,0.022142531876138433,0.01104280510018215
bottleneck,prollect,1,16,True,53.199999999999115,1.2337282214028054,False,False,40.440249999999999,17024,2.3754846099624061,1.4969655954967749,0.0088302152158388197,0.03577302631578947,0.0031719924812030073
bottleneck,prollect,2,16,True,55.099999999999007,1.2446316317264956,False,False,47.156792000000003,17632,2.6745004537205084,1.4893393423670158,0.026659124960890023,0.12284482758620689,0.03652450090744102
bottleneck,prollect,3,16,True,55.149999999999004,1.2156769224832999,False,False,51.962625000000003,17648,2.9443917157751587,1.4939705466616557,0.018692955139142906,0.069016319129646425,0.015299184043517679
bottleneck,prollect,4,16,True,54.199999999999058,1.2367537969226547,False,False,40.15025,17344,2.3149360009225091,1.4936396020678426,0.018071146126673782,0.076049354243542436,0.014414206642066421
bottleneck,prollect,5,16,True,54.199999999999058,1.2464856451492421,False,False,39.640082999999997,17344,2.2855213906826566,1.4925236676294902,0.022704205072919096,0.079335793357933573,0.024792435424354244
bottleneck,prollect,6,16,True,54.349999999999049,1.2315712484409027,False,False,40.072958999999997,17392,2.3041029783808646,1.4945565018480738,0.012152191846878097,0.06853725850965961,0.018974241030358784
bottleneck,prollect,7,16,True,54.549999999999038,1.2527187760002141,False,False,38.370375000000003,17456,2.198119557745188,1.489424412980132,0.026612615755628764,0.14831576535288726,0.030247479376718608
bottleneck,prollect,8,16,True,54.499999999999041,1.2315672898340879,False,False,38.368583000000001,17440,2.2000334288990824,1.4921970274829357,0.025007466825354787,0.089334862385321095,0.018979357798165137
bottleneck,prollect,9,16,True,54.149999999999061,1.227201064477135,False,False,37.929124999999999,17328,2.1888922553093257,1.49453216080711,0.012937499625820066,0.065847183748845795,0.01425438596491228
bottleneck,prollect,10,16,True,54.899999999999018,1.2430194143318385,False,False,40.674458000000001,17568,2.3152583105646629,1.4845134810057585,0.03999757211732935,0.1910860655737705,0.043488160291438982
bottleneck,prollect,11,16,True,54.799999999999024,1.2284212913952699,False,False,39.370542,17536,2.2451267107664235,1.4901322164370054,0.029479060544791935,0.1135948905109489,0.024635036496350366
bottleneck,prollect,12,16,True,54.449999999999044,1.2308522601739,False,False,38.859084000000003,17424,2.2302045454545456,1.4939821942003244,0.02556622027048475,0.069387052341597796,0.018537649219467402
bottleneck,prollect,13,16,True,53.399999999999103,1.2293261761111505,False,False,39.892375000000001,17088,2.3345256905430714,1.4968888898218091,0.010057787966839812,0.036048689138576777,0.005559456928838951
bottleneck,prollect,14,16,True,53.849999999999078,1.2414756020534317,False,False,41.059083000000001,17232,2.3827230153203343,1.4947356322931378,0.014476075616570864,0.057683379758588671,0.01532033426183844
bottleneck,prollect,15,16,True,53.849999999999078,1.2510543852450504,False,False,40.766542000000001,17232,2.3657464020427112,1.4969789314775879,0.006863667250620902,0.039345403899721451,0.0051648096564531109
bottleneck,prollect,16,16,True,54.799999999999024,1.2258451792429577,False,False,40.820957999999997,17536,2.3278374771897807,1.4885161910918123,0.020908033372250976,0.14381843065693431,0.027258211678832116
bottleneck,prollect,17,16,True,54.299999999999052,1.2522306998789723,False,False,43.212583000000002,17376,2.4869120050644566,1.4912541220974938,0.0239916469025576,0.088455340699815838,0.022272099447513811
bottleneck,prollect,18,16,True,54.399999999999046,1.2258806836551515,False,False,37.02375,17408,2.1268238740808822,1.491960998719601,0.023844638707187941,0.10196461397058823,0.026654411764705881
bottleneck,prollect,19,16,True,54.049999999999066,1.193500734734261,False,False,36.304709000000003,17296,2.0990234158186865,1.4933279442700242,0.013271982381438736,0.08290934320074006,0.014396392229417207
bottleneck,prollect,20,16,True,54.599999999999035,1.2040284370568728,False,False,37.709583000000002,17472,2.1582865728021976,1.4929314627939019,0.027958947010492563,0.079613095238095233,0.031879578754578752
bottleneck,prollect,21,16,True,53.09999999999912,1.2456680817021382,False,False,41.679124999999999,16992,2.4528675258945385,1.4976812851608972,0.0061482811263108769,0.029837570621468926,0.0026483050847457626
bottleneck,prollect,22,16,True,56.649999999998919,1.2409010792603201,False,False,43.129666999999998,18128,2.3791740401588704,1.4952565742137733,0.026059166572742581,0.043248014121800529,0.012466902030008825
bottleneck,prollect,23,16,True,53.899999999999075,1.2144916092945375,False,False,37.596249999999998,17248,2.179745477736549,1.4907505352787733,0.019321633017316545,0.12012987012987013,0.027713358070500928
bottleneck,prollect,24,16,True,54.249999999999055,1.2621667948879121,False,False,42.793540999999998,17360,2.4650657258064514,1.4892624635283922,0.017602977678675802,0.1353110599078341,0.029262672811059907
bottleneck,prollect,25,16,True,54.349999999999049,1.2594056216604634,False,False,42.675041999999998,17392,2.4537167663293471,1.4929131753219216,0.017615395482827201,0.081359245630174798,0.024149034038638453
bottleneck,prollect,26,16,True,54.399999999999046,1.2240297005703293,False,False,48.709791000000003,17408,2.7981267807904415,1.4967532154799676,0.013959357565859074,0.035271139705882353,0.0055721507352941178
bottleneck,prollect,27,16,True,54.349999999999049,1.2473919667316238,False,False,47.154665999999999,17392,2.7112848436062555,1.4903177717579397,0.016531281760609192,0.11499540018399264,0.035648574057037717
bottleneck,prollect,28,16,True,53.849999999999078,1.2362022975361331,False,False,41.577458,17232,2.4128051299907147,1.4971562706123163,0.011698998197531797,0.026462395543175487,0.0061513463324048279
bottleneck,prollect,29,16,True,54.599999999999035,1.2605261001973742,False,False,40.399290999999998,17472,2.3122304830586078,1.480336524060329,0.034261722340210091,0.24851190476190477,0.04538690476190476
bottleneck,vo,0,16,True,54.949999999999015,1.2449709963625775,False,False,34.341917000000002,17584,1.9530207575068244,1.4990883632558143,0.025117461673158353,0,0.023146041856232938
bottleneck,vo,1,16,True,53.09999999999912,1.2337282214028054,False,False,33.578916999999997,16992,1.9761603695856871,1.4996304268839165,0.0055122266187431612,0,0.0031779661016949155
bottleneck,vo,2,16,True,55.299999999998995,1.2169801263778903,False,False,33.342083000000002,17696,1.8841593015370703,1.4982945263341199,0.021326133271841338,0,0.018252712477396023
bottleneck,vo,3,16,True,54.199999999999058,1.2156769224832999,False,False,31.360792,17344,1.8081637453874539,1.4986204044782669,0.014088903911269142,0,0.017988929889298892
bottleneck,vo,4,16,True,55.599999999998978,1.2367537969226547,False,False,34.952334,17792,1.9644971897482015,1.4983796355657775,0.030023753829729809,0,0.049629046762589925
bottleneck,vo,5,16,True,53.649999999999089,1.2464856451492421,False,False,34.373083000000001,17168,2.0021600069897483,1.4976428466272478,0.019559301885636898,0,0.030463653308480894
bottleneck,vo,6,16,True,54.049999999999066,1.2315712484409027,False,False,32.777042000000002,17296,1.8950648704902868,1.49864356099907,0.0092027176518897202,0,0.026653561517113785
bottleneck,vo,7,16,True,54.499999999999041,1.2504901461194848,False,False,31.619083,17440,1.8130208142201834,1.4976093024030581,0.022479001328364199,0,0.036410550458715593
bottleneck,vo,8,16,True,55.099999999999007,1.2371889780269503,False,False,35.622374999999998,17632,2.0203252608892921,1.4979422211070379,0.029704029197433375,0,0.047527223230490016
bottleneck,vo,9,16,True,53.499999999999098,1.227201064477135,False,False,32.629165999999998,17120,1.9059092289719626,1.4987142198015357,0.0074115069837575095,0,0.025233644859813085
bottleneck,vo,10,16,True,53.749999999999083,1.2430194143318385,False,False,29.717957999999999,17200,1.7277882558139535,1.497347347822289,0.027439838426265552,0,0.077674418604651158
bottleneck,vo,11,16,True,54.199999999999058,1.2167828727518342,False,False,30.894959,17344,1.7813052928966788,1.4979444930593353,0.020997455013827496,0,0.034709409594095943
bottleneck,vo,12,16,True,54.299999999999052,1.1992541983039895,False,False,32.963417,17376,1.8970658954880295,1.4977896100429493,0.027094402241521678,0,0.033782228360957643
bottleneck,vo,13,16,True,53.349999999999106,1.2469018241585339,False,False,42.825208000000003,17072,2.508505623242737,1.4995608183964537,0.0061830671943960474,0,0.0034559512652296157
bottleneck,vo,14,16,True,53.999999999999069,1.2241433051438233,False,False,39.053874999999998,17280,2.2600622106481483,1.4979231479121997,0.018901120390406513,0,0.031886574074074074
bottleneck,vo,15,16,True,53.749999999999083,1.2510543852450504,False,False,41.925624999999997,17200,2.4375363372093024,1.4990361234668288,0.0059429835197280061,0,0.024651162790697675
bottleneck,vo,16,16,True,53.549999999999095,1.2426952347373437,False,False,42.955666999999998,17136,2.5067499416433239,1.4989983152429456,0.0059056469587685225,0,0.033438375350140055
bottleneck,vo,17,16,True,53.949999999999072,1.2522306998789723,False,False,41.062333000000002,17264,2.3784947289156628,1.4986857867654042,0.012615207768837277,0,0.02664504170528267
bottleneck,vo,18,16,True,54.449999999999044,1.2245875268495805,False,False,41.800375000000003,17424,2.3990114210284665,1.4977300685835189,0.020812631112974579,0,0.039198806244260788
bottleneck,vo,19,16,True,53.849999999999078,1.2502847600702727,False,False,41.717750000000002,17232,2.4209464948932218,1.4977134448443379,0.011556695077940906,0,0.050603528319405754
bottleneck,vo,20,16,True,56.949999999998902,1.2040284370568728,False,False,44.392417000000002,18224,2.4359315737489027,1.498802500127433,0.039064276875756546,0,0.018492098331870061
bottleneck,vo,21,16,True,53.09999999999912,1.2456680817021382,False,False,30.772791999999999,16992,1.8110164783427494,1.4993775822525195,0.0063960524215955529,0,0.0098281544256120529
bottleneck,vo,22,16,True,55.349999999998992,1.2330189862196581,False,False,35.847208000000002,17712,2.0238938572719061,1.4978361696840001,0.018782338367904054,0,0.022696476964769646
bottleneck,vo,23,16,True,53.549999999999095,1.2670781393528441,False,False,36.501416999999996,17136,2.130101365546218,1.4950746630258709,0.021182871463233131,0,0.061858076563958919
bottleneck,vo,24,16,True,53.349999999999106,1.2626167064184495,False,False,34.200665999999998,17072,2.0033192361761949,1.4975165924479168,0.011847359262292792,0,0.051839268978444236
bottleneck,vo,25,16,True,54.249999999999055,1.2645848628777097,False,False,37.475332999999999,17360,2.1587173387096774,1.4988327857577566,0.011492186492555951,0,0.033179723502304151
bottleneck,vo,26,16,True,54.249999999999055,1.2240297005703293,False,False,33.557124999999999,17360,1.9330141129032259,1.4993088500729221,0.010853804841368058,0,0.012384792626728111
bottleneck,vo,27,16,True,53.899999999999075,1.2092767411200565,False,False,38.003208999999998,17248,2.2033400394248606,1.4979958333473009,0.012031015541801233,0,0.048353432282003714
bottleneck,vo,28,16,True,53.749999999999083,1.2362022975361331,False,False,36.084207999999997,17200,2.0979190697674417,1.4995962709152411,0.0073080713864574938,0,0.0047674418604651166
bottleneck,vo,29,16,True,53.849999999999078,1.254623694977774,False,False,44.306874999999998,17232,2.5711974814298979,1.4960027260528543,0.029359683037328724,0,0.099350046425255342
intersection,dmpc,0,20,True,70.899999999998116,1.2516637539034288,False,False,3339.6114160000002,28360,117.75780733427364,1.4328284601874259,0.1210993301262001,0,0.015409026798307475
intersection,dmpc,1,20,True,70.899999999998116,1.2516637539034288,False,False,3250.2779580000001,28360,114.60782644569817,1.4328284601874259,0.1210993301262001,0,0.015409026798307475
intersection,dmpc,2,20,True,70.899999999998116,1.2516637539034288,False,False,3301.3434999999999,28360,116.40844499294781,1.4328284601874259,0.1210993301262001,0,0.015409026798307475
intersection,dmpc,3,20,True,70.899999999998116,1.2516637539034288,False,False,3244.7071660000001,28360,114.41139513399155,1.4328284601874259,0.1210993301262001,0,0.015409026798307475
intersection,dmpc,4,20,True,70.899999999998116,1.2516637539034288,False,False,3262.3964580000002,28360,115.03513603667137,1.4328284601874259,0.1210993301262001,0,0.015409026798307475
intersection,dmpc,5,20,True,70.899999999998116,1.2516637539034288,False,False,3344.4232499999998,28360,117.92747708039492,1.4328284601874259,0.1210993301262001,0,0.015409026798307475
intersection,dmpc,6,20,True,70.899999999998116,1.2516637539034288,False,False,3278.8850000000002,28360,115.61653737658675,1.4328284601874259,0.1210993301262001,0,0.015409026798307475
intersection,dmpc,7,20,True,70.899999999998116,1.2516637539034288,False,False,3194.5137909999999,28360,112.64153000705218,1.4328284601874259,0.1210993301262001,0,0.015409026798307475
intersection,dmpc,8,20,True,70.899999999998116,1.2516637539034288,False,False,3110.0376249999999,28360,109.66282175599436,1.4328284601874259,0.1210993301262001,0,0.015409026798307475
intersection,dmpc,9,20,True,70.899999999998116,1.2516637539034288,False,False,3199.4574170000001,28360,112.81584686177715,1.4328284601874259,0.1210993301262001,0,0.015409026798307475
intersection,dmpc,10,20,True,70.899999999998116,1.2516637539034288,False,False,3065.824333,28360,108.10381992242596,1.4328284601874259,0.1210993301262001,0,0.015409026798307475
intersection,dmpc,11,20,True,70.899999999998116,1.2516637539034288,False,False,3077.2572909999999,28360,108.50695666431592,1.4328284601874259,0.1210993301262001,0,0.015409026798307475
intersection,dmpc,12,20,True,70.899999999998116,1.2516637539034288,False,False,3067.6887919999999,28360,108.16956248236953,1.4328284601874259,0.1210993301262001,0,0.015409026798307475
intersection,dmpc,13,20,True,70.899999999998116,1.2516637539034288,False,False,3255.70525,28360,114.79919781382229,1.4328284601874259,0.1210993301262001,0,0.015409026798307475
intersection,dmpc,14,20,True,70.899999999998116,1.2516637539034288,False,False,3148.9675000000002,28360,111.03552538787024,1.4328284601874259,0.1210993301262001,0,0.015409026798307475
intersection,dmpc,15,20,True,70.899999999998116,1.2516637539034288,False,False,3157.4920000000002,28360,111.33610719322991,1.4328284601874259,0.1210993301262001,0,0.015409026798307475
intersection,dmpc,16,20,True,70.899999999998116,1.2516637539034288,False,False,3017.3720410000001,28360,106.39534700282088,1.4328284601874259,0.1210993301262001,0,0.015409026798307475
intersection,dmpc,17,20,True,70.899999999998116,1.2516637539034288,False,False,3002.4044589999999,28360,105.86757612834978,1.4328284601874259,0.1210993301262001,0,0.015409026798307475
intersection,dmpc,18,20,True,70.899999999998116,1.2516637539034288,False,False,2968.462583,28360,104.67075398448519,1.4328284601874259,0.1210993301262001,0,0.015409026798307475
intersection,dmpc,19,20,True,70.899999999998116,1.2516637539034288,False,False,3043.695541,28360,107.32353811706629,1.4328284601874259,0.1210993301262001,0,0.015409026798307475
intersection,dmpc,20,20,True,70.899999999998116,1.2516637539034288,False,False,3044.3246669999999,28360,107.3457216854725,1.4328284601874259,0.1210993301262001,0,0.015409026798307475
intersection,dmpc,21,20,True,70.899999999998116,1.2516637539034288,False,False,2991.4992090000001,28360,105.48304686177715,1.4328284601874259,0.1210993301262001,0,0.015409026798307475
intersection,dmpc,22,20,True,70.899999999998116,1.2516637539034288,False,False,3060.607125,28360,107.91985631170662,1.4328284601874259,0.1210993301262001,0,0.015409026798307475
intersection,dmpc,23,20,True,70.899999999998116,1.2516637539034288,False,False,3036.720292,28360,107.07758434414669,1.4328284601874259,0.1210993301262001,0,0.015409026798307475
intersection,dmpc,24,20,True,70.899999999998116,1.2516637539034288,False,False,3158.7465419999999,28360,111.38034351198871,1.4328284601874259,0.1210993301262001,0,0.015409026798307475
intersection,dmpc,25,20,True,70.899999999998116,1.2516637539034288,False,False,2993.5307499999999,28360,105.55468088857546,1.4328284601874259,0.1210993301262001,0,0.015409026798307475
intersection,dmpc,26,20,True,70.899999999998116,1.2516637539034288,False,False,3200.1264999999999,28360,112.83943935119888,1.4328284601874259,0.1210993301262001,0,0.015409026798307475
intersection,dmpc,27,20,True,70.899999999998116,1.2516637539034288,False,False,3082.2723329999999,28360,108.68379171368125,1.4328284601874259,0.1210993301262001,0,0.015409026798307475
intersection,dmpc,28,20,True,70.899999999998116,1.2516637539034288,False,False,3182.5920000000001,28360,112.22115655853314,1.4328284601874259,0.1210993301262001,0,0.015409026798307475
intersection,dmpc,29,20,True,70.899999999998116,1.2516637539034288,False,False,3002.8445000000002,28360,105.88309238363892,1.4328284601874259,0.1210993301262001,0,0.015409026798307475
intersection,orca,0,20,False,90.049999999997027,1.2980258527270798,False,False,118.793792,36020,3.2979953359244862,1.4976150209329848,0.21056511303314968,0,0.00036091060521932261
intersection,orca,1,20,False,90.049999999997027,1.2980258527270798,False,False,113.541417,36020,3.1521770405330374,1.4976150209329848,0.21056511303314968,0,0.00036091060521932261
intersection,orca,2,20,False,90.049999999997027,1.2980258527270798,False,False,113.352875,36020,3.1469426707384787,1.4976150209329848,0.21056511303314968,0,0.00036091060521932261
intersection,orca,3,20,False,90.049999999997027,1.2980258527270798,False,False,113.47862499999999,36020,3.1504337867851193,1.4976150209329848,0.21056511303314968,0,0.00036091060521932261
intersection,orca,4,20,False,90.049999999997027,1.2980258527270798,False,False,120.886458,36020,3.3560926707384784,1.4976150209329848,0.21056511303314968,0,0.00036091060521932261
intersection,orca,5,20,False,90.049999999997027,1.2980258527270798,False,False,111.35550000000001,36020,3.0914908384230984,1.4976150209329848,0.21056511303314968,0,0.00036091060521932261
intersection,orca,6,20,False,90.049999999997027,1.2980258527270798,False,False,119.095625,36020,3.3063749305941146,1.4976150209329848,0.21056511303314968,0,0.00036091060521932261
intersection,orca,7,20,False,90.049999999997027,1.2980258527270798,False,False,112.1435,36020,3.1133675735702386,1.4976150209329848,0.21056511303314968,0,0.00036091060521932261
intersection,orca,8,20,False,90.049999999997027,1.2980258527270798,False,False,113.87,36020,3.1612992781787894,1.4976150209329848,0.21056511303314968,0,0.00036091060521932261
intersection,orca,9,20,False,90.049999999997027,1.2980258527270798,False,False,109.251959,36020,3.0330915880066631,1.4976150209329848,0.21056511303314968,0,0.00036091060521932261
intersection,orca,10,20,False,90.049999999997027,1.2980258527270798,False,False,94.941249999999997,36020,2.6357926152137701,1.4976150209329848,0.21056511303314968,0,0.00036091060521932261
intersection,orca,11,20,False,90.049999999997027,1.2980258527270798,False,False,95.89725,36020,2.6623334258745142,1.4976150209329848,0.21056511303314968,0,0.00036091060521932261
intersection,orca,12,20,False,90.049999999997027,1.2980258527270798,False,False,101.987917,36020,2.8314246807329262,1.4976150209329848,0.21056511303314968,0,0.00036091060521932261
intersection,orca,13,20,False,90.049999999997027,1.2980258527270798,False,False,96.223167000000004,36020,2.6713816490838425,1.4976150209329848,0.21056511303314968,0,0.00036091060521932261
intersection,orca,14,20,False,90.049999999997027,1.2980258527270798,False,False,103.62379199999999,36020,2.8768404219877848,1.4976150209329848,0.21056511303314968,0,0.00036091060521932261
intersection,orca,15,20,False,90.049999999997027,1.2980258527270798,False,False,98.608999999999995,36020,2.7376179900055524,1.4976150209329848,0.21056511303314968,0,0.00036091060521932261
intersection,orca,16,20,False,90.049999999997027,1.2980258527270798,False,False,91.085207999999994,36020,2.5287398112159911,1.4976150209329848,0.21056511303314968,0,0.00036091060521932261
intersection,orca,17,20,False,90.049999999997027,1.2980258527270798,False,False,99.772374999999997,36020,2.7699160188784009,1.4976150209329848,0.21056511303314968,0,0.00036091060521932261
intersection,orca,18,20,False,90.049999999997027,1.2980258527270798,False,False,88.210083999999995,36020,2.4489196002220983,1.4976150209329848,0.21056511303314968,0,0.00036091060521932261
intersection,orca,19,20,False,90.049999999997027,1.2980258527270798,False,False,84.250624999999999,36020,2.3389956968350916,1.4976150209329848,0.21056511303314968,0,0.00036091060521932261
intersection,orca,20,20,False,90.049999999997027,1.2980258527270798,False,False,90.108625000000004,36020,2.501627568017768,1.4976150209329848,0.21056511303314968,0,0.00036091060521932261
intersection,orca,21,20,False,90.049999999997027,1.2980258527270798,False,False,83.461583000000005,36020,2.317090033314825,1.4976150209329848,0.21056511303314968,0,0.00036091060521932261
intersection,orca,22,20,False,90.049999999997027,1.2980258527270798,False,False,84.139458000000005,36020,2.335909439200444,1.4976150209329848,0.21056511303314968,0,0.00036091060521932261
intersection,orca,23,20,False,90.049999999997027,1.2980258527270798,False,False,89.160124999999994,36020,2.4752949750138811,1.4976150209329848,0.21056511303314968,0,0.00036091060521932261
intersection,orca,24,20,False,90.049999999997027,1.2980258527270798,False,False,91.114999999999995,36020,2.529566907273737,1.4976150209329848,0.21056511303314968,0,0.00036091060521932261
intersection,orca,25,20,False,90.049999999997027,1.2980258527270798,False,False,87.044499999999999,36020,2.4165602443087173,1.4976150209329848,0.21056511303314968,0,0.00036091060521932261
intersection,orca,26,20,False,90.049999999997027,1.2980258527270798,False,False,84.628749999999997,36020,2.3494933370349806,1.4976150209329848,0.21056511303314968,0,0.00036091060521932261
intersection,orca,27,20,False,90.049999999997027,1.2980258527270798,False,False,87.679041999999995,36020,2.4341766240977236,1.4976150209329848,0.21056511303314968,0,0.00036091060521932261
intersection,orca,28,20,False,90.049999999997027,1.2980258527270798,False,False,88.999415999999997,36020,2.4708333148250969,1.4976150209329848,0.21056511303314968,0,0.00036091060521932261
intersection,orca,29,20,False,90.049999999997027,1.2980258527270798,False,False,82.104500000000002,36020,2.2794142143253748,1.4976150209329848,0.21056511303314968,0,0.00036091060521932261
intersection,prollect,0,20,True,69.249999999998209,1.2158008930835131,False,False,61.696624999999997,27700,2.2273149819494584,1.4897905968724032,0.065817780593756273,0.062851985559566781,0.032563176895306863
intersection,prollect,1,20,True,69.249999999998209,1.2158008930835131,False,False,60.562291999999999,27700,2.1863643321299637,1.4897905968724032,0.065817780593756273,0.062851985559566781,0.032563176895306863
intersection,prollect,2,20,True,69.249999999998209,1.2158008930835131,False,False,62.235332999999997,27700,2.2467629241877254,1.4897905968724032,0.065817780593756273,0.062851985559566781,0.032563176895306863
intersection,prollect,3,20,True,69.249999999998209,1.2158008930835131,False,False,60.648125,27700,2.1894629963898917,1.4897905968724032,0.065817780593756273,0.062851985559566781,0.032563176895306863
intersection,prollect,4,20,True,69.249999999998209,1.2158008930835131,False,False,68.368542000000005,27700,2.4681784115523464,1.4897905968724032,0.065817780593756273,0.062851985559566781,0.032563176895306863
intersection,prollect,5,20,True,69.249999999998209,1.2158008930835131,False,False,61.539749999999998,27700,2.2216516245487363,1.4897905968724032,0.065817780593756273,0.062851985559566781,0.032563176895306863
intersection,prollect,6,20,True,69.249999999998209,1.2158008930835131,False,False,61.486417000000003,27700,2.2197262454873647,1.4897905968724032,0.065817780593756273,0.062851985559566781,0.032563176895306863
intersection,prollect,7,20,True,69.249999999998209,1.2158008930835131,False,False,61.035207999999997,27700,2.2034371119133573,1.4897905968724032,0.065817780593756273,0.062851985559566781,0.032563176895306863
intersection,prollect,8,20,True,69.249999999998209,1.2158008930835131,False,False,68.378375000000005,27700,2.4685333935018052,1.4897905968724032,0.065817780593756273,0.062851985559566781,0.032563176895306863
intersection,prollect,9,20,True,69.249999999998209,1.2158008930835131,False,False,60.316167,27700,2.1774789530685923,1.4897905968724032,0.065817780593756273,0.062851985559566781,0.032563176895306863
intersection,prollect,10,20,True,69.249999999998209,1.2158008930835131,False,False,67.546291999999994,27700,2.4384942960288805,1.4897905968724032,0.065817780593756273,0.062851985559566781,0.032563176895306863
intersection,prollect,11,20,True,69.249999999998209,1.2158008930835131,False,False,60.970999999999997,27700,2.2011191335740072,1.4897905968724032,0.065817780593756273,0.062851985559566781,0.032563176895306863
intersection,prollect,12,20,True,69.249999999998209,1.2158008930835131,False,False,66.346791999999994,27700,2.3951910469314073,1.4897905968724032,0.065817780593756273,0.062851985559566781,0.032563176895306863
intersection,prollect,13,20,True,69.249999999998209,1.2158008930835131,False,False,65.204999999999998,27700,2.3539711191335742,1.4897905968724032,0.065817780593756273,0.062851985559566781,0.032563176895306863
intersection,prollect,14,20,True,69.249999999998209,1.2158008930835131,False,False,63.451458000000002,27700,2.2906663537906136,1.4897905968724032,0.065817780593756273,0.062851985559566781,0.032563176895306863
intersection,prollect,15,20,True,69.249999999998209,1.2158008930835131,False,False,62.340167000000001,27700,2.2505475451263539,1.4897905968724032,0.065817780593756273,0.062851985559566781,0.032563176895306863
intersection,prollect,16,20,True,69.249999999998209,1.2158008930835131,False,False,66.717375000000004,27700,2.4085694945848375,1.4897905968724032,0.065817780593756273,0.062851985559566781,0.032563176895306863
intersection,prollect,17,20,True,69.249999999998209,1.2158008930835131,False,False,61.124415999999997,27700,2.2066576173285197,1.4897905968724032,0.065817780593756273,0.062851985559566781,0.032563176895306863
intersection,prollect,18,20,True,69.249999999998209,1.2158008930835131,False,False,63.626584000000001,27700,2.2969885920577617,1.4897905968724032,0.065817780593756273,0.062851985559566781,0.032563176895306863
intersection,prollect,19,20,True,69.249999999998209,1.2158008930835131,False,False,60.988875,27700,2.2017644404332128,1.4897905968724032,0.065817780593756273,0.062851985559566781,0.032563176895306863
intersection,prollect,20,20,True,69.249999999998209,1.2158008930835131,False,False,57.25,27700,2.0667870036101084,1.4897905968724032,0.065817780593756273,0.062851985559566781,0.032563176895306863
intersection,prollect,21,20,True,69.249999999998209,1.2158008930835131,False,False,64.285749999999993,27700,2.3207851985559564,1.4897905968724032,0.065817780593756273,0.062851985559566781,0.032563176895306863
intersection,prollect,22,20,True,69.249999999998209,1.2158008930835131,False,False,69.615832999999995,27700,2.5132069675090252,1.4897905968724032,0.065817780593756273,0.062851985559566781,0.032563176895306863
intersection,prollect,23,20,True,69.249999999998209,1.2158008930835131,False,False,61.800167000000002,27700,2.2310529602888085,1.4897905968724032,0.065817780593756273,0.062851985559566781,0.032563176895306863
intersection,prollect,24,20,True,69.249999999998209,1.2158008930835131,False,False,66.889082999999999,27700,2.4147683393501804,1.4897905968724032,0.065817780593756273,0.062851985559566781,0.032563176895306863
intersection,prollect,25,20,True,69.249999999998209,1.2158008930835131,False,False,65.253208000000001,27700,2.3557114801444041,1.4897905968724032,0.065817780593756273,0.062851985559566781,0.032563176895306863
intersection,prollect,26,20,True,69.249999999998209,1.2158008930835131,False,False,67.656666999999999,27700,2.442478953068592,1.4897905968724032,0.065817780593756273,0.062851985559566781,0.032563176895306863
intersection,prollect,27,20,True,69.249999999998209,1.2158008930835131,False,False,66.059250000000006,27700,2.3848104693140795,1.4897905968724032,0.065817780593756273,0.062851985559566781,0.032563176895306863
intersection,prollect,28,20,True,69.249999999998209,1.2158008930835131,False,False,65.723375000000004,27700,2.3726850180505417,1.4897905968724032,0.065817780593756273,0.062851985559566781,0.032563176895306863
intersection,prollect,29,20,True,69.249999999998209,1.2158008930835131,False,False,65.688500000000005,27700,2.3714259927797836,1.4897905968724032,0.065817780593756273,0.062851985559566781,0.032563176895306863
intersection,vo,0,20,False,90.049999999997027,1.1897078989151846,False,False,104.428083,36020,2.8991694336479732,1.4987451560933334,0.97535564525723562,0,0.3554691837867851
intersection,vo,1,20,False,90.049999999997027,1.1897078989151846,False,False,95.842792000000003,36020,2.6608215435868963,1.4987451560933334,0.97535564525723562,0,0.3554691837867851
intersection,vo,2,20,False,90.049999999997027,1.1897078989151846,False,False,92.836875000000006,36020,2.5773702109938923,1.4987451560933334,0.97535564525723562,0,0.3554691837867851
intersection,vo,3,20,False,90.049999999997027,1.1897078989151846,False,False,96.828249999999997,36020,2.688180177679067,1.4987451560933334,0.97535564525723562,0,0.3554691837867851
intersection,vo,4,20,False,90.049999999997027,1.1897078989151846,False,False,77.826207999999994,36020,2.1606387562465295,1.4987451560933334,0.97535564525723562,0,0.3554691837867851
intersection,vo,5,20,False,90.049999999997027,1.1897078989151846,False,False,102.517,36020,2.8461132704053305,1.4987451560933334,0.97535564525723562,0,0.3554691837867851
intersection,vo,6,20,False,90.049999999997027,1.1897078989151846,False,False,99.898666000000006,36020,2.7734221543586899,1.4987451560933334,0.97535564525723562,0,0.3554691837867851
intersection,vo,7,20,False,90.049999999997027,1.1897078989151846,False,False,96.950500000000005,36020,2.6915741254858414,1.4987451560933334,0.97535564525723562,0,0.3554691837867851
intersection,vo,8,20,False,90.049999999997027,1.1897078989151846,False,False,82.004999999999995,36020,2.2766518600777346,1.4987451560933334,0.97535564525723562,0,0.3554691837867851
intersection,vo,9,20,False,90.049999999997027,1.1897078989151846,False,False,111.224,36020,3.0878400888395334,1.4987451560933334,0.97535564525723562,0,0.3554691837867851
intersection,vo,10,20,False,90.049999999997027,1.1897078989151846,False,False,90.233500000000006,36020,2.5050943920044419,1.4987451560933334,0.97535564525723562,0,0.3554691837867851
intersection,vo,11,20,False,90.049999999997027,1.1897078989151846,False,False,90.728875000000002,36020,2.5188471682398665,1.4987451560933334,0.97535564525723562,0,0.3554691837867851
intersection,vo,12,20,False,90.049999999997027,1.1897078989151846,False,False,78.505167,36020,2.1794882565241531,1.4987451560933334,0.97535564525723562,0,0.3554691837867851
intersection,vo,13,20,False,90.049999999997027,1.1897078989151846,False,False,90.416624999999996,36020,2.510178373126041,1.4987451560933334,0.97535564525723562,0,0.3554691837867851
intersection,vo,14,20,False,90.049999999997027,1.1897078989151846,False,False,84.376458,36020,2.3424891171571347,1.4987451560933334,0.97535564525723562,0,0.3554691837867851
intersection,vo,15,20,False,90.049999999997027,1.1897078989151846,False,False,87.298458999999994,36020,2.4236107440310937,1.4987451560933334,0.97535564525723562,0,0.3554691837867851
intersection,vo,16,20,False,90.049999999997027,1.1897078989151846,False,False,80.786625000000001,36020,2.2428269017212661,1.4987451560933334,0.97535564525723562,0,0.3554691837867851
intersection,vo,17,20,False,90.049999999997027,1.1897078989151846,False,False,107.298458,36020,2.9788578012215434,1.4987451560933334,0.97535564525723562,0,0.3554691837867851
intersection,vo,18,20,False,90.049999999997027,1.1897078989151846,False,False,91.332542000000004,36020,2.535606385341477,1.4987451560933334,0.97535564525723562,0,0.3554691837867851
intersection,vo,19,20,False,90.049999999997027,1.1897078989151846,False,False,106.36725,36020,2.9530052748473072,1.4987451560933334,0.97535564525723562,0,0.3554691837867851
intersection,vo,20,20,False,90.049999999997027,1.1897078989151846,False,False,107.410792,36020,2.9819764575235981,1.4987451560933334,0.97535564525723562,0,0.3554691837867851
intersection,vo,21,20,False,90.049999999997027,1.1897078989151846,False,False,97.827749999999995,36020,2.7159286507495835,1.4987451560933334,0.97535564525723562,0,0.3554691837867851
intersection,vo,22,20,False,90.049999999997027,1.1897078989151846,False,False,105.64541699999999,36020,2.93296549139367,1.4987451560933334,0.97535564525723562,0,0.3554691837867851
intersection,vo,23,20,False,90.049999999997027,1.1897078989151846,False,False,105.078,36020,2.9172126596335368,1.4987451560933334,0.97535564525723562,0,0.3554691837867851
intersection,vo,24,20,False,90.049999999997027,1.1897078989151846,False,False,116.603875,36020,3.2371980843975567,1.4987451560933334,0.97535564525723562,0,0.3554691837867851
intersection,vo,25,20,False,90.049999999997027,1.1897078989151846,False,False,121.53245800000001,36020,3.374027151582454,1.4987451560933334,0.97535564525723562,0,0.3554691837867851
intersection,vo,26,20,False,90.049999999997027,1.1897078989151846,False,False,130.44125,36020,3.6213561910049972,1.4987451560933334,0.97535564525723562,0,0.3554691837867851
intersection,vo,27,20,False,90.049999999997027,1.1897078989151846,False,False,136.60137499999999,36020,3.7923757634647419,1.4987451560933334,0.97535564525723562,0,0.3554691837867851
intersection,vo,28,20,False,90.049999999997027,1.1897078989151846,False,False,136.10179099999999,36020,3.7785061354802885,1.4987451560933334,0.97535564525723562,0,0.3554691837867851
intersection,vo,29,20,False,90.049999999997027,1.1897078989151846,False,False,139.65704199999999,36020,3.8772082731815654,1.4987451560933334,0.97535564525723562,0,0.3554691837867851
random,dmpc,0,20,True,52.999999999999126,1.2763070127269567,False,False,1226.8543749999999,21200,57.87048938679245,1.0758748520762045,0.44693498223791012,0,0.0041981132075471694
random,dmpc,1,20,True,52.74999999999914,1.27094583190448,False,False,1522.728333,21100,72.167219573459718,0.92950495327846194,0.5966263265373507,0,0.0082464454976303326
random,dmpc,2,20,True,46.649999999999487,1.2740867812383709,False,False,1332.4627089999999,18660,71.407433494105021,1.0949277746538701,0.4299892663461008,0,0.0058949624866023584
random,dmpc,3,20,True,47.549999999999436,1.2597074273226532,False,False,1300.7167079999999,19020,68.386788012618283,1.0718096479084289,0.44024296644484429,0,0.0038906414300736067
random,dmpc,4,20,True,51.34999999999922,1.284048815398255,False,False,1164.4302909999999,20540,56.690861295034075,1.022585801858312,0.48760938559346007,0,0.0037000973709834469
random,dmpc,5,20,True,54.649999999999032,1.2904058043007582,False,False,1364.1601250000001,21860,62.404397301006405,0.99106158242739084,0.52069076427836103,0,0.0045288197621225984
random,dmpc,6,20,True,47.849999999999419,1.2668381904269279,False,False,1408.744584,19140,73.602120376175549,1.0807818801013869,0.47263654234743641,0,0.012330198537095089
random,dmpc,7,20,True,54.199999999999058,1.2760376531685085,False,False,1602.5501670000001,21680,73.918365636531377,1.0318542759561959,0.51374731661336204,0,0.012961254612546125
random,dmpc,8,20,True,50.899999999999245,1.2804294561513161,False,False,1267.316417,20360,62.245403585461688,0.90316490655297466,0.60117379938110682,0,0.002799607072691552
random,dmpc,9,20,True,52.099999999999177,1.2765525534446118,False,False,1345.902167,20840,64.58263757197696,1.127114415803447,0.37679321058175458,0,0.0022072936660268716
random,dmpc,10,20,True,49.649999999999316,1.271940538791378,False,False,1506.143,19860,75.838016112789532,1.047617875579258,0.48298124876432141,0,0.0052366565961732125
random,dmpc,11,20,True,54.299999999999052,1.2417363885076653,False,False,1805.7374159999999,21720,83.137081767955806,0.95545867790089223,0.58784100807655337,0,0.021731123388581953
random,dmpc,12,20,True,63.549999999998526,1.2931545977839183,False,False,1469.8595,25420,57.822954366640438,0.91516734685730217,0.59044067274383105,0,0.0011408339889850511
random,dmpc,13,20,True,58.649999999998805,1.2842113511466358,False,False,1514.73425,23460,64.56667732310315,0.99709852992238635,0.54808857270509304,0,0.0078431372549019607
random,dmpc,14,20,True,51.849999999999191,1.2868650294077992,False,False,1454.1307919999999,20740,70.112381485053035,1.0967829885174734,0.43751118618054458,0,0.0019768563162970106
random,dmpc,15,20,True,50.29999999999928,1.2856596287710078,False,False,1167.743917,20120,58.038962077534784,1.0192494823963265,0.48549148604523151,0,0.0021868787276341948
random,dmpc,16,20,True,51.949999999999186,1.2713980945307159,False,False,1401.9813750000001,20780,67.467823628488929,1.090263678553465,0.43584876662611949,0,0.0047641963426371513
random,dmpc,17,20,True,54.749999999999027,1.2749475363694358,False,False,1267.1862920000001,21900,57.862387762557084,0.98734518991675613,0.54507431338775292,0,0.0076712328767123287
random,dmpc,18,20,True,51.249999999999226,1.285152060144823,False,False,1188.7134579999999,20500,57.986022341463411,0.89985013556984239,0.60491207653988865,0,0.002
random,dmpc,19,20,True,61.999999999998614,1.2775800396278794,False,False,1285.6688329999999,24800,51.841485201612898,0.85937870229908664,0.64411189897090171,0,0.0015322580645161291
random,dmpc,20,20,True,50.499999999999268,1.2780401008765809,False,False,1424.0806250000001,20200,70.499040841584161,1.0016314348234385,0.53120623549565082,0,0.0072277227722772281
random,dmpc,21,20,True,52.799999999999137,1.2785009923822734,False,False,1378.7798749999999,21120,65.283138020833334,0.97585909938474702,0.53698420905157351,0,0.0066761363636363633
random,dmpc,22,20,True,60.249999999998714,1.2710962977488451,False,False,1266.32825,24100,52.544740663900413,0.81037621955182815,0.69956533819520439,0,0.0029875518672199172
random,dmpc,23,20,True,58.149999999998833,1.2671525948872837,False,False,1228.468916,23260,52.814656749785037,0.97065742994728221,0.59233772946075891,0,0.019088564058469475
random,dmpc,24,20,True,55.849999999998964,1.2676373734909898,False,False,1336.613625,22340,59.830511414503135,0.91106294725511316,0.62353553873981049,0,0.0059086839749328554
random,dmpc,25,20,True,53.149999999999118,1.2793769246085696,False,False,1235.6507919999999,21260,58.12092154280338,0.96842305879923751,0.54102574179560903,0,0.0021636876763875823
random,dmpc,26,20,True,41.549999999999777,1.283352988733282,False,False,1038.0213329999999,16620,62.456157220216596,1.0585476855767333,0.45841587324279104,0,0.0052346570397111911
random,dmpc,27,20,True,52.149999999999174,1.2929349113113224,False,False,1203.2654170000001,20860,57.682905896452546,1.0508290069735235,0.46500994904423659,0,0.0018216682646212848
random,dmpc,28,20,True,56.949999999998902,1.2680668917118005,False,False,1107.426125,22780,48.613965100965757,0.95044001568911485,0.57120808434030701,0,0.0035118525021949078
random,dmpc,29,20,True,58.899999999998791,1.2866296244984325,False,False,1112.3038329999999,23560,47.211537903225803,0.77787811498755366,0.76250739381026333,0,0.0045415959252971139
random,orca,0,20,True,50.449999999999271,1.2759921059000114,False,False,32.442332999999998,20180,1.6076478196233894,1.4928050187578141,0.10643820237875333,0,0.0015361744301288405
random,orca,1,20,True,59.949999999998731,1.3690524569482174,False,False,46.828042000000003,23980,1.9527957464553796,1.4964609151628914,0.14671706494886624,0,0
random,orca,2,20,True,49.199999999999342,1.2734091099323217,False,False,33.953249999999997,19680,1.725266768292683,1.4981418831244795,0.086975771145211378,0,0.00076219512195121954
random,orca,3,20,True,62.149999999998606,1.3030795506915471,False,False,47.675874999999998,24860,1.9177745374094932,1.4971878796593412,0.25348880998066486,0,0.00016090104585679806
random,orca,4,20,True,51.399999999999217,1.2946896637344774,False,False,36.625,20560,1.7813715953307394,1.4970985057378794,0.12560245624441058,0,0.00048638132295719845
random,orca,5,20,False,90.049999999997027,1.4122953894879624,False,False,59.272041000000002,36020,1.6455313992226541,1.4909498590802914,0.24668667498517022,0,0
random,orca,6,20,True,47.849999999999419,1.2832603913336817,False,False,36.535832999999997,19140,1.9088731974921629,1.4963913057677365,0.13097605988456451,0,0.001567398119122257
random,orca,7,20,True,54.149999999999061,1.2967368175306995,False,False,41.482750000000003,21660,1.9151777469990767,1.4991600593013268,0.12241366692215326,0,0.0015235457063711912
random,orca,8,20,True,50.899999999999245,1.2921042710179289,False,False,36.588082999999997,20360,1.7970571218074656,1.4943955676892833,0.076269745930945348,0,0.00078585461689587423
random,orca,9,20,True,53.699999999999086,1.3001428554087984,False,False,43.432291999999997,21480,2.0219875232774673,1.4997995065970737,0.065420144045584272,0,9.3109869646182492e-05
random,orca,10,20,True,50.99999999999924,1.3002412061278892,False,False,38.562249999999999,20400,1.8903063725490197,1.498512991213754,0.19961705552849279,0,0.0002941176470588235
random,orca,11,20,True,52.04999999999918,1.2733369771085223,False,False,52.517291,20820,2.5224443323727184,1.49848954575361,0.14421042836275014,0,0.00038424591738712776
random,orca,12,20,True,63.549999999998526,1.2810220574791478,False,False,47.087333000000001,25420,1.8523734461054286,1.4930519160838915,0.091411769568679691,0,0.00031471282454760031
random,orca,13,20,True,61.699999999998631,1.2980456543930432,False,False,52.567708000000003,24680,2.1299719611021071,1.4987614977849852,0.043265374483920004,0,0.0046596434359805509
random,orca,14,20,False,90.049999999997027,1.3200203459196362,False,False,74.104083000000003,36020,2.0573038034425317,1.4977199964784986,0.12797298362848841,0,0
random,orca,15,20,True,50.29999999999928,1.3008748950920428,False,False,36.783875000000002,20120,1.8282244035785289,1.4978764076836033,0.13689610258806734,0,0.00064612326043737573
random,orca,16,20,True,56.149999999998947,1.2927147110401445,False,False,47.162584000000003,22460,2.0998479073909171,1.4993497658411166,0.054035685120398684,0,0.00044523597506678539
random,orca,17,20,True,57.49999999999887,1.3623134371452181,False,False,41.518917000000002,23000,1.8051703043478262,1.4991267125942369,0.16608104693286868,0,0
random,orca,18,20,True,51.249999999999226,1.3664299211328981,False,False,36.790875,20500,1.7946768292682926,1.4980522287196874,0.08801196995404259,0,0
random,orca,19,20,False,90.049999999997027,1.2920221343701184,False,False,52.328834000000001,36020,1.452771626873959,1.4982708092506765,0.15056555995788329,0,0.00033314825097168242
random,orca,20,20,True,54.249999999999055,1.296739440255382,False,False,45.127583000000001,21700,2.0796121198156681,1.4967543888076948,0.12464339014790105,0,0.00032258064516129032
random,orca,21,20,True,58.099999999998836,1.2978554914025324,False,False,45.841749999999998,23240,1.9725365748709123,1.4951712742936432,0.14575158133964097,0,0.00081755593803786578
random,orca,22,20,True,61.649999999998634,1.2968203231639821,False,False,42.854790999999999,24660,1.7378260746147607,1.4962139141836461,0.12738314433984241,0,0.0010948905109489052
random,orca,23,20,True,54.199999999999058,1.2951846723343183,False,False,36.125250000000001,21680,1.666293819188192,1.494429480385888,0.059479980282021859,0,0.00046125461254612545
random,orca,24,20,True,56.299999999998938,1.3024482317470447,False,False,45.584083,22520,2.0241599911190051,1.4976337881552484,0.067619188960964083,0,0.00017761989342806393
random,orca,25,20,True,53.149999999999118,1.6137686220448761,False,False,36.630833000000003,21260,1.7229930856067737,1.4986921984714805,0.061566071361267627,0,0
random,orca,26,20,True,51.399999999999217,1.2915175191364539,False,False,38.301917000000003,20560,1.862933706225681,1.4979514877635582,0.22239830274067368,0,0.00029182879377431906
random,orca,27,20,True,54.249999999999055,1.5076161496919775,False,False,41.436458999999999,21700,1.9095142396313365,1.4953552564022814,0.15717765013039842,0,0
random,orca,28,20,True,74.749999999997897,1.42543149753409,False,False,52.805,29900,1.7660535117056857,1.4968254651374227,0.13743820677839114,0,0
random,orca,29,20,True,60.84999999999868,1.2802876185189032,False,False,38.759999999999998,24340,1.5924404272801973,1.4818213293874054,0.13898302872089191,0,0.0003286770747740345
random,prollect,0,20,True,51.449999999999214,1.2406292916037114,False,False,35.217041000000002,20580,1.7112264820213803,1.4938593292042108,0.059125234963386911,0.040379008746355687,0.024344023323615162
random,prollect,1,20,True,52.74999999999914,1.2327486237044023,False,False,36.10275,21100,1.7110308056872039,1.4894343553721394,0.092363650893507607,0.0661611374407583,0.040663507109004737
random,prollect,2,20,True,47.699999999999427,1.2421832646264985,False,False,32.661332999999999,19080,1.7118099056603773,1.4949512428858345,0.024580028474471761,0.035744234800838576,0.016352201257861635
random,prollect,3,20,True,48.149999999999402,1.2432569013096784,False,False,37.670458000000004,19260,1.9558908618899276,1.4962153991777682,0.018970436240472656,0.025960539979231569,0.010643821391484943
random,prollect,4,20,True,51.34999999999922,1.2798275857248584,False,False,37.678750000000001,20540,1.8344084712755599,1.4967972680029134,0.011295101336432592,0.026290165530671861,0.0068646543330087633
random,prollect,5,20,True,56.949999999998902,1.2578370730329058,False,False,34.342790999999998,22780,1.5075852063213344,1.4978173019656467,0.0091097475409312456,0.022607550482879719,0.0054433713784021072
random,prollect,6,20,True,47.849999999999419,1.2514086058311495,False,False,36.600459000000001,19140,1.9122496865203764,1.4922295982588438,0.025356318778086171,0.056060606060606061,0.016614420062695926
random,prollect,7,20,True,54.449999999999044,1.2389429926042923,False,False,39.515292000000002,21780,1.8142925619834711,1.494072145178778,0.02246249174521783,0.039348025711662078,0.014784205693296602
random,prollect,8,20,True,50.899999999999245,1.233537169975508,False,False,36.594042000000002,20360,1.7973498035363458,1.4974282761060831,0.0080816572736111727,0.023870333988212179,0.0059430255402750489
random,prollect,9,20,True,51.949999999999186,1.2387293658005623,False,False,35.612917000000003,20780,1.7138073628488932,1.4970542830601989,0.0086713685641319534,0.028007699711260828,0.00548604427333975
random,prollect,10,20,True,49.749999999999311,1.2540961641285522,False,False,37.105792000000001,19900,1.8646126633165829,1.4941435471402029,0.017442900835785598,0.041457286432160803,0.011155778894472362
random,prollect,11,20,True,54.899999999999018,1.2235275841955726,False,False,43.577415999999999,21960,1.984399635701275,1.4802206386671697,0.094255690697343242,0.10400728597449908,0.06343351548269581
random,prollect,12,20,True,63.549999999998526,1.2750922071093387,False,False,41.496915999999999,25420,1.6324514555468135,1.4957765879918452,0.048925805479153109,0.029150275373721481,0.018017309205350118
random,prollect,13,20,True,59.349999999998765,1.250456658411945,False,False,37.754958000000002,23740,1.5903520640269586,1.4944644650247674,0.013839171628491576,0.04574557708508846,0.015206402695871946
random,prollect,14,20,True,50.499999999999268,1.2734203676813116,False,False,34.234957999999999,20200,1.6947999009900989,1.4960164205593094,0.010111331737334497,0.035495049504950492,0.0095049504950495047
random,prollect,15,20,True,50.449999999999271,1.256677442124237,False,False,32.226750000000003,20180,1.5969648166501489,1.4971050976247342,0.0079075023561673147,0.016947472745292368,0.0052527254707631322
random,prollect,16,20,True,52.849999999999135,1.2322330308678053,False,False,40.504292,21140,1.9160024597918639,1.4947304137147106,0.016462357680868605,0.035477767265846734,0.013339640491958373
random,prollect,17,20,True,56.749999999998913,1.2644115659033113,False,False,37.253292000000002,22700,1.6411141850220266,1.4956993277733541,0.017594778865785393,0.043744493392070483,0.0093832599118942733
random,prollect,18,20,False,90.049999999997027,1.2429438680735707,False,False,55.988416999999998,36020,1.5543702665186008,1.4928447615706397,0.061407139053347951,0.068989450305385891,0.020655191560244309
random,prollect,19,20,True,62.449999999998589,1.2568716260094435,False,False,37.386167,24980,1.496643995196157,1.4974434301499013,0.0075364907774756922,0.017654123298638909,0.0043234587670136111
random,prollect,20,20,True,50.499999999999268,1.2447879505553967,False,False,36.559375000000003,20200,1.8098700495049505,1.4906139194427357,0.028627872535629269,0.066485148514851489,0.027970297029702971
random,prollect,21,20,True,53.849999999999078,1.235613126262457,False,False,38.093834000000001,21540,1.7685159702878368,1.4927227235418128,0.043871032716291239,0.063509749303621174,0.022237697307335189
random,prollect,22,20,True,60.949999999998674,1.2257981574465004,False,False,30.354790999999999,24380,1.245069360131255,1.4974072457948717,0.008820715879610674,0.021123872026251024,0.0061525840853158325
random,prollect,23,20,True,52.649999999999146,1.2432401723798872,False,False,34.085957999999998,21060,1.6185165242165243,1.4937288741211754,0.01776947251154724,0.033143399810066476,0.013675213675213675
random,prollect,24,20,True,57.649999999998862,1.1991708492173527,False,False,41.477333999999999,23060,1.798670164787511,1.4943476151640855,0.029362416399988184,0.04284475281873374,0.018820468343451864
random,prollect,25,20,True,53.149999999999118,1.2549713587161049,False,False,33.905166000000001,21260,1.5947867356538101,1.4969982658416625,0.010200696072095861,0.023283160865475071,0.0080903104421448727
random,prollect,26,20,True,41.549999999999777,1.254958125300478,False,False,29.878333999999999,16620,1.7977336943441635,1.4916828052720352,0.03058905443102581,0.048616125150421179,0.017148014440433214
random,prollect,27,20,True,52.149999999999174,1.2429216580575873,False,False,53.136082999999999,20860,2.5472714765100672,1.4962266180289503,0.021047711169651245,0.039549376797698946,0.013135186960690316
random,prollect,28,20,True,56.999999999998899,1.237813941524343,False,False,71.648833999999994,22800,3.1424927192982453,1.4907875007069114,0.084266821457951863,0.060964912280701757,0.03754385964912281
random,prollect,29,20,True,59.149999999998776,1.2560864286442124,False,False,50.882916999999999,23660,2.1505882079459004,1.4924822401247408,0.022441051930939312,0.048182586644125107,0.01918850380388842
random,vo,0,20,True,50.949999999999243,1.2401195366028546,False,False,27.391667000000002,20380,1.3440464671246322,1.4985061498676675,0.053750894707280186,0,0.022423945044160943
random,vo,1,20,True,52.74999999999914,1.227109805588807,False,False,34.913415999999998,21100,1.6546642654028434,1.4965909008488381,0.066907295501529462,0,0.041658767772511845
random,vo,2,20,True,48.449999999999385,1.2412823649231763,False,False,31.739625,19380,1.6377515479876161,1.4972965626015824,0.045564861642816583,0,0.027554179566563468
random,vo,3,20,True,53.549999999999095,1.2365688562659496,False,False,33.735416999999998,21420,1.5749494397759105,1.4981503983071516,0.03509429831262835,0,0.018627450980392157
random,vo,4,20,True,51.34999999999922,1.2377767429320821,False,False,28.809083000000001,20540,1.4025843719571569,1.4979618881584171,0.013204752394395707,0,0.0092015579357351517
random,vo,5,20,True,58.149999999998833,1.2510841075719281,False,False,32.200916999999997,23260,1.3843902407566637,1.499403251930312,0.0076284702524492057,0,0.0065348237317282886
random,vo,6,20,True,47.849999999999419,1.2514086058311495,False,False,30.318332999999999,19140,1.5840299373040752,1.4940058775579721,0.031529718620791548,0,0.025600835945663532
random,vo,7,20,True,54.499999999999041,1.2355519618410595,False,False,32.742125000000001,21800,1.5019323394495412,1.4965117005772754,0.028186735502697079,0,0.018577981651376148
random,vo,8,20,True,50.899999999999245,1.2512951971771327,False,False,29.932165999999999,20360,1.4701456777996069,1.4988739138417622,0.0058437105768083227,0,0.0053536345776031436
random,vo,9,20,True,51.999999999999183,1.2387293658005623,False,False,29.408833000000001,20800,1.4138862019230771,1.4988802109600066,0.0067715256034157631,0,0.0055288461538461542
random,vo,10,20,True,49.699999999999314,1.2530930531768889,False,False,28.864833999999998,19880,1.4519534205231388,1.4986414096146579,0.0083340378148502106,0,0.0080482897384305842
random,vo,11,20,True,55.499999999998984,1.1704137689008014,False,False,34.415792000000003,22200,1.550260900900901,1.4889930222920331,0.08165529845665627,0,0.059414414414414411
random,vo,12,20,True,63.549999999998526,1.2628695783317712,False,False,38.409500000000001,25420,1.5109952793076318,1.4990944412876803,0.027768158972921543,0,0.014004720692368215
random,vo,13,20,True,59.349999999998765,1.27388633211418,False,False,35.0045,23740,1.4744945240101095,1.4970768897049753,0.010409956606686916,0,0.012721145745577086
random,vo,14,20,True,50.449999999999271,1.2520114359730161,False,False,33.929417000000001,20180,1.6813388007928642,1.4975695766496986,0.013894400945350693,0,0.016501486620416252
random,vo,15,20,True,50.349999999999277,1.2541547896425997,False,False,30.576125000000001,20140,1.5181789970208541,1.4987187446347194,0.005954893981425461,0,0.0047169811320754715
random,vo,16,20,True,52.649999999999146,1.221308920806649,False,False,35.945875000000001,21060,1.7068316714150047,1.4975198009867601,0.013589562288071523,0,0.01225071225071225
random,vo,17,20,True,59.799999999998739,1.2724335306150387,False,False,32.684624999999997,23920,1.3664140886287623,1.4981633190339712,0.015607006847201661,0,0.01024247491638796
random,vo,18,20,False,90.049999999997027,1.2429438680735707,False,False,50.546666999999999,36020,1.4032944752915049,1.4995766341145558,0.05953439245265453,0,0.02096057745696835
random,vo,19,20,True,62.349999999998595,1.2490977193778756,False,False,30.493124999999999,24940,1.2226593825180434,1.4989387887877883,0.0056238252316585715,0,0.0039695268644747393
random,vo,20,20,True,50.499999999999268,1.2327098698864596,False,False,33.124000000000002,20200,1.6398019801980197,1.4952910718642463,0.021243205100329173,0,0.0251980198019802
random,vo,21,20,True,52.849999999999135,1.2415521382146122,False,False,29.027875000000002,21140,1.3731255912961211,1.4974495340607146,0.028087223977263018,0,0.016177861873226111
random,vo,22,20,True,60.899999999998677,1.2257981574465004,False,False,30.353375,24360,1.2460334564860427,1.4987333889508638,0.0071698678383034353,0,0.0062807881773399013
random,vo,23,20,True,52.299999999999166,1.2432401723798872,False,False,31.580625000000001,20920,1.509590105162524,1.4959271190341117,0.018144826461222213,0,0.015391969407265775
random,vo,24,20,True,56.149999999998947,1.2257877358840492,False,False,32.700915999999999,22460,1.4559624220837044,1.4981841462475449,0.019001350733197288,0,0.013935886019590383
random,vo,25,20,True,53.149999999999118,1.2549713587161049,False,False,28.595624999999998,21260,1.3450435089369708,1.4988227640747169,0.007346535707694341,0,0.0068673565380997174
random,vo,26,20,True,41.549999999999777,1.2554882350720988,False,False,23.084250000000001,16620,1.3889440433212996,1.4960816541924711,0.015667868909096858,0,0.013116726835138388
random,vo,27,20,True,52.149999999999174,1.2369985050013343,False,False,31.999041999999999,20860,1.5339905081495684,1.4989724991767137,0.0059947488687243236,0,0.0082454458293384474
random,vo,28,20,True,56.949999999998902,1.2295382461401352,False,False,33.834291999999998,22780,1.4852630377524145,1.4964979971179286,0.054364541854977473,0,0.035557506584723439
random,vo,29,20,True,58.999999999998785,1.2365146880746216,False,False,36.449874999999999,23600,1.5444862288135592,1.4958761885852974,0.024093472733769043,0,0.018347457627118643


==> sim/results_comm_smoke/comm_plot_data/delay_p02_alpha1.csv <==
delay_steps,completion_rate_pct,collision_rate_pct,completion_time_med
0,100,0,88
1,100,0,88
2,20,100,89.2
3,0,100,0


==> sim/results_comm_smoke/comm_plot_data/delay_p02_alpha3.csv <==
delay_steps,completion_rate_pct,collision_rate_pct,completion_time_med
0,100,40,71.2
1,100,40,71.2
2,100,100,74.7
3,100,100,77.1


==> sim/results_comm_smoke/comm_plot_data/delay_p02_alpha5.csv <==
delay_steps,completion_rate_pct,collision_rate_pct,completion_time_med
0,100,100,71.15
1,100,100,71.15
2,100,100,69.9
3,100,100,71.7


==> sim/results_comm_smoke/comm_plot_data/dropout_delay1_alpha1.csv <==
p_drop,completion_rate_pct,collision_rate_pct,completion_time_med
0,100,0,71.85
0.1,100,0,78.5
0.2,100,0,88
0.3,0,0,0
0.4,0,0,0
0.5,0,0,0


==> sim/results_comm_smoke/comm_plot_data/dropout_delay1_alpha3.csv <==
p_drop,completion_rate_pct,collision_rate_pct,completion_time_med
0,100,100,70.85
0.1,100,80,71.85
0.2,100,40,71.2
0.3,100,40,73.1
0.4,100,80,75.95
0.5,100,60,81.15


==> sim/results_comm_smoke/comm_plot_data/dropout_delay1_alpha5.csv <==
p_drop,completion_rate_pct,collision_rate_pct,completion_time_med
0,100,100,70.3
0.1,100,100,71.4
0.2,100,100,71.15
0.3,100,100,71.8
0.4,100,100,72.75
0.5,100,100,74.05


==> sim/results_comm_smoke/comm_sweep.csv <==
scenario,seed,alpha,delay_steps,p_drop,completed,collision,completion_time,min_distance
intersection,2,1,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,0,1,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,3,1,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,4,1,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,1,1,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,2,1,0,0.10000000000000001,True,False,78.499999999997684,1.1086374162018469
intersection,1,1,0,0.10000000000000001,True,False,84.349999999997351,1.098096422665771
intersection,0,1,0,0.10000000000000001,True,False,78.499999999997684,1.1079109167081524
intersection,3,1,0,0.10000000000000001,True,False,77.099999999997763,1.067552480819538
intersection,4,1,0,0.10000000000000001,True,False,77.849999999997721,1.1014020040952404
intersection,0,1,0,0.20000000000000001,True,False,87.649999999997164,1.1118470520200552
intersection,2,1,0,0.20000000000000001,True,False,89.849999999997038,1.1034890061025302
intersection,1,1,0,0.20000000000000001,True,False,87.949999999997146,1.1061058176969913
intersection,4,1,0,0.20000000000000001,True,False,88.849999999997095,1.1168268893762678
intersection,0,1,0,0.29999999999999999,False,False,90,1.1516532985060475
intersection,3,1,0,0.20000000000000001,True,False,87.999999999997144,1.1265967503861631
intersection,1,1,0,0.29999999999999999,False,False,90,1.086995441173757
intersection,2,1,0,0.29999999999999999,False,False,90,1.085146284429519
intersection,3,1,0,0.29999999999999999,False,False,90,1.1432486354355682
intersection,4,1,0,0.29999999999999999,False,False,90,1.1130985394451811
intersection,0,1,0,0.40000000000000002,False,False,90,1.1000077106019961
intersection,2,1,0,0.40000000000000002,False,False,90,1.1249880657454534
intersection,1,1,0,0.40000000000000002,False,False,90,1.1513246367333394
intersection,3,1,0,0.40000000000000002,False,False,90,1.1836726033252616
intersection,4,1,0,0.40000000000000002,False,False,90,1.1026367987964827
intersection,0,1,0,0.5,False,False,90,1.1057626539027063
intersection,0,1,1,0,True,False,71.849999999998062,1.2394186586531615
intersection,2,1,0,0.5,False,False,90,1.1326053639483791
intersection,1,1,0,0.5,False,False,90,1.1066888696115567
intersection,3,1,0,0.5,False,False,90,1.0973659735740959
intersection,4,1,0,0.5,False,False,90,1.0900350323761721
intersection,1,1,1,0,True,False,71.849999999998062,1.2394186586531615
intersection,2,1,1,0,True,False,71.849999999998062,1.2394186586531615
intersection,3,1,1,0,True,False,71.849999999998062,1.2394186586531615
intersection,4,1,1,0,True,False,71.849999999998062,1.2394186586531615
intersection,1,1,1,0.10000000000000001,True,False,84.349999999997351,1.098096422665771
intersection,0,1,1,0.10000000000000001,True,False,78.499999999997684,1.1079109167081524
intersection,2,1,1,0.10000000000000001,True,False,78.499999999997684,1.1086374162018469
intersection,3,1,1,0.10000000000000001,True,False,77.099999999997763,1.067552480819538
intersection,4,1,1,0.10000000000000001,True,False,77.849999999997721,1.1014020040952404
intersection,1,1,1,0.20000000000000001,True,False,87.949999999997146,1.1061058176969913
intersection,0,1,1,0.20000000000000001,True,False,87.649999999997164,1.1118470520200552
intersection,2,1,1,0.20000000000000001,True,False,89.849999999997038,1.1034890061025302
intersection,2,1,1,0.29999999999999999,False,False,90,1.085146284429519
intersection,3,1,1,0.20000000000000001,True,False,87.999999999997144,1.1265967503861631
intersection,4,1,1,0.20000000000000001,True,False,88.849999999997095,1.1168268893762678
intersection,1,1,1,0.29999999999999999,False,False,90,1.086995441173757
intersection,0,1,1,0.29999999999999999,False,False,90,1.1516532985060475
intersection,3,1,1,0.29999999999999999,False,False,90,1.1432486354355682
intersection,0,1,1,0.40000000000000002,False,False,90,1.1000077106019961
intersection,4,1,1,0.29999999999999999,False,False,90,1.1130985394451811
intersection,1,1,1,0.40000000000000002,False,False,90,1.1513246367333394
intersection,2,1,1,0.40000000000000002,False,False,90,1.1249880657454534
intersection,4,1,1,0.40000000000000002,False,False,90,1.1026367987964827
intersection,3,1,1,0.40000000000000002,False,False,90,1.1836726033252616
intersection,0,1,1,0.5,False,False,90,1.1057626539027063
intersection,1,1,1,0.5,False,False,90,1.1066888696115567
intersection,2,1,1,0.5,False,False,90,1.1326053639483791
intersection,3,1,1,0.5,False,False,90,1.0973659735740959
intersection,0,1,2,0,True,True,75.449999999997857,0.70494035938825628
intersection,4,1,1,0.5,False,False,90,1.0900350323761721
intersection,1,1,2,0,True,True,75.449999999997857,0.70494035938825628
intersection,4,1,2,0,True,True,75.449999999997857,0.70494035938825628
intersection,3,1,2,0,True,True,75.449999999997857,0.70494035938825628
intersection,2,1,2,0,True,True,75.449999999997857,0.70494035938825628
intersection,0,1,2,0.10000000000000001,True,True,83.099999999997422,0.64124258071438001
intersection,1,1,2,0.10000000000000001,True,True,79.44999999999763,0.68505405100342787
intersection,2,1,2,0.10000000000000001,True,True,78.749999999997669,0.6886709551354423
intersection,3,1,2,0.10000000000000001,True,True,79.699999999997615,0.67586151194122024
intersection,2,1,2,0.20000000000000001,True,True,89.199999999997075,0.65725656690224177
intersection,0,1,2,0.20000000000000001,False,True,90,0.68984584018316542
intersection,1,1,2,0.20000000000000001,False,True,90,0.69860406154550425
intersection,4,1,2,0.10000000000000001,True,True,80.84999999999755,0.64239028621580274
intersection,4,1,2,0.20000000000000001,False,True,90,0.72566689541203333
intersection,3,1,2,0.20000000000000001,False,True,90,0.71206655175183908
intersection,0,1,2,0.29999999999999999,False,True,90,0.65118890646237659
intersection,1,1,2,0.29999999999999999,False,True,90,0.69375659177466475
intersection,2,1,2,0.29999999999999999,False,True,90,0.69506762655688659
intersection,3,1,2,0.29999999999999999,False,True,90,0.77978866873490105
intersection,4,1,2,0.29999999999999999,False,True,90,0.70000000000459295
intersection,1,1,2,0.40000000000000002,False,True,90,0.69582400351462914
intersection,0,1,2,0.40000000000000002,False,True,90,0.78569339510751857
intersection,2,1,2,0.40000000000000002,False,True,90,0.70000000000228368
intersection,3,1,2,0.40000000000000002,False,True,90,0.66439478055735246
intersection,4,1,2,0.40000000000000002,False,True,90,0.89849818775335677
intersection,1,1,2,0.5,False,True,90,0.83923528348392007
intersection,2,1,2,0.5,False,True,90,0.73382471474424771
intersection,0,1,2,0.5,False,True,90,0.65316560971402693
intersection,0,1,3,0,True,True,85.749999999997272,0.26244431084597231
intersection,3,1,2,0.5,False,True,90,0.7621092867667294
intersection,1,1,3,0,True,True,85.749999999997272,0.26244431084597231
intersection,4,1,2,0.5,False,True,90,0.87177026657902235
intersection,2,1,3,0,True,True,85.749999999997272,0.26244431084597231
intersection,3,1,3,0,True,True,85.749999999997272,0.26244431084597231
intersection,0,1,3,0.10000000000000001,True,True,86.149999999997249,0.14072157764669102
intersection,4,1,3,0,True,True,85.749999999997272,0.26244431084597231
intersection,1,1,3,0.10000000000000001,True,True,81.099999999997536,0.099999999993023891
intersection,2,1,3,0.10000000000000001,True,True,79.44999999999763,0.12821601577508768
intersection,3,1,3,0.10000000000000001,True,True,80.349999999997578,0.11324486541381576
intersection,4,1,3,0.10000000000000001,True,True,83.699999999997388,0.11373692636358261
intersection,0,1,3,0.20000000000000001,False,True,90,0.10898104065128224
intersection,1,1,3,0.20000000000000001,False,True,90,0.10000000000226095
intersection,2,1,3,0.20000000000000001,False,True,90,0.11504861057149746
intersection,3,1,3,0.20000000000000001,False,True,90,0.21691898580184318
intersection,4,1,3,0.20000000000000001,False,True,90,0.030456282407636197
intersection,0,1,3,0.29999999999999999,False,True,90,0.077374877351902002
intersection,1,1,3,0.29999999999999999,False,True,90,0.42828896386776488
intersection,2,1,3,0.29999999999999999,False,True,90,0.27115696480311191
intersection,3,1,3,0.29999999999999999,False,True,90,0.14868074263828007
intersection,4,1,3,0.29999999999999999,False,True,90,0.10000000000226095
intersection,1,1,3,0.40000000000000002,False,True,90,0.24999999999533884
intersection,0,1,3,0.40000000000000002,False,True,90,0.27312530904281068
intersection,2,1,3,0.40000000000000002,False,True,90,0.10000000000226095
intersection,3,1,3,0.40000000000000002,False,True,90,0.25539623799071237
intersection,4,1,3,0.40000000000000002,False,True,90,0.17852763630603638
intersection,0,1,3,0.5,False,True,90,0.2014400318904227
intersection,2,1,3,0.5,False,True,90,0.097491080306795791
intersection,1,1,3,0.5,False,True,90,0.42301793165366985
intersection,3,1,3,0.5,False,True,90,0.45430751916201162
intersection,4,1,3,0.5,False,True,90,0.50319075432423999
intersection,0,3,0,0,True,True,70.849999999998118,0.86228492594976658
intersection,1,3,0,0,True,True,70.849999999998118,0.86228492594976658
intersection,2,3,0,0,True,True,70.849999999998118,0.86228492594976658
intersection,3,3,0,0,True,True,70.849999999998118,0.86228492594976658
intersection,4,3,0,0,True,True,70.849999999998118,0.86228492594976658
intersection,0,3,0,0.10000000000000001,True,False,71.849999999998062,1.0302382472882852
intersection,1,3,0,0.10000000000000001,True,True,71.34999999999809,0.98333960103716234
intersection,2,3,0,0.10000000000000001,True,True,70.249999999998153,0.89335864193820091
intersection,3,3,0,0.10000000000000001,True,True,72.199999999998042,0.84575755464469449
intersection,1,3,0,0.20000000000000001,True,True,71.199999999998099,0.84778873723775527
intersection,4,3,0,0.10000000000000001,True,True,73.199999999997985,0.66918616098366579
intersection,0,3,0,0.20000000000000001,True,False,72.649999999998016,1.0154652731445639
intersection,2,3,0,0.20000000000000001,True,False,70.99999999999811,1.0068211024574041
intersection,3,3,0,0.20000000000000001,True,False,71.249999999998096,1.1057411597910995
intersection,4,3,0,0.20000000000000001,True,True,70.149999999998158,0.92708841367124739
intersection,0,3,0,0.29999999999999999,True,False,71.049999999998107,1.0834739513106038
intersection,1,3,0,0.29999999999999999,True,True,74.249999999997925,0.69742983842583461
intersection,2,3,0,0.29999999999999999,True,False,73.099999999997991,1.0500466891530729
intersection,4,3,0,0.29999999999999999,True,False,70.949999999998113,1.0551498528317309
intersection,3,3,0,0.29999999999999999,True,True,74.649999999997902,0.89286834530855119
intersection,0,3,0,0.40000000000000002,True,False,75.799999999997837,1.052807228979407
intersection,1,3,0,0.40000000000000002,True,True,75.74999999999784,0.94836539953802756
intersection,2,3,0,0.40000000000000002,True,True,75.949999999997829,0.96829630663275801
intersection,3,3,0,0.40000000000000002,True,True,77.099999999997763,0.70714509792837543
intersection,4,3,0,0.40000000000000002,True,True,79.199999999997644,0.98953515862137309
intersection,0,3,0,0.5,True,True,81.099999999997536,0.66334046153173032
intersection,1,3,0,0.5,True,True,81.149999999997533,0.89661539901185905
intersection,2,3,0,0.5,True,True,79.399999999997632,0.86821800166308105
intersection,3,3,0,0.5,True,False,86.949999999997203,1.0097838406473763
intersection,4,3,0,0.5,True,False,81.89999999999749,1.0355790074958342
intersection,1,3,1,0,True,True,70.849999999998118,0.86228492594976658
intersection,0,3,1,0,True,True,70.849999999998118,0.86228492594976658
intersection,2,3,1,0,True,True,70.849999999998118,0.86228492594976658
intersection,3,3,1,0,True,True,70.849999999998118,0.86228492594976658
intersection,4,3,1,0,True,True,70.849999999998118,0.86228492594976658
intersection,0,3,1,0.10000000000000001,True,False,71.849999999998062,1.0302382472882852
intersection,1,3,1,0.10000000000000001,True,True,71.34999999999809,0.98333960103716234
intersection,2,3,1,0.10000000000000001,True,True,70.249999999998153,0.89335864193820091
intersection,3,3,1,0.10000000000000001,True,True,72.199999999998042,0.84575755464469449
intersection,4,3,1,0.10000000000000001,True,True,73.199999999997985,0.66918616098366579
intersection,0,3,1,0.20000000000000001,True,False,72.649999999998016,1.0154652731445639
intersection,1,3,1,0.20000000000000001,True,True,71.199999999998099,0.84778873723775527
intersection,2,3,1,0.20000000000000001,True,False,70.99999999999811,1.0068211024574041
intersection,3,3,1,0.20000000000000001,True,False,71.249999999998096,1.1057411597910995
intersection,4,3,1,0.20000000000000001,True,True,70.149999999998158,0.92708841367124739
intersection,0,3,1,0.29999999999999999,True,False,71.049999999998107,1.0834739513106038
intersection,1,3,1,0.29999999999999999,True,True,74.249999999997925,0.69742983842583461
intersection,2,3,1,0.29999999999999999,True,False,73.099999999997991,1.0500466891530729
intersection,4,3,1,0.29999999999999999,True,False,70.949999999998113,1.0551498528317309
intersection,3,3,1,0.29999999999999999,True,True,74.649999999997902,0.89286834530855119
intersection,0,3,1,0.40000000000000002,True,False,75.799999999997837,1.052807228979407
intersection,2,3,1,0.40000000000000002,True,True,75.949999999997829,0.96829630663275801
intersection,1,3,1,0.40000000000000002,True,True,75.74999999999784,0.94836539953802756
intersection,3,3,1,0.40000000000000002,True,True,77.099999999997763,0.70714509792837543
intersection,4,3,1,0.40000000000000002,True,True,79.199999999997644,0.98953515862137309
intersection,0,3,1,0.5,True,True,81.099999999997536,0.66334046153173032
intersection,2,3,1,0.5,True,True,79.399999999997632,0.86821800166308105
intersection,1,3,1,0.5,True,True,81.149999999997533,0.89661539901185905
intersection,3,3,1,0.5,True,False,86.949999999997203,1.0097838406473763
intersection,4,3,1,0.5,True,False,81.89999999999749,1.0355790074958342
intersection,0,3,2,0,True,True,81.099999999997536,0.63387072175238923
intersection,1,3,2,0,True,True,81.099999999997536,0.63387072175238923
intersection,2,3,2,0,True,True,81.099999999997536,0.63387072175238923
intersection,0,3,2,0.10000000000000001,True,True,82.899999999997434,0.59592388448859612
intersection,3,3,2,0,True,True,81.099999999997536,0.63387072175238923
intersection,1,3,2,0.10000000000000001,True,True,76.499999999997797,0.67393908184620099
intersection,3,3,2,0.10000000000000001,True,True,81.54999999999751,0.49910362209834985
intersection,4,3,2,0,True,True,81.099999999997536,0.63387072175238923
intersection,4,3,2,0.10000000000000001,True,True,79.599999999997621,0.30320469467497646
intersection,0,3,2,0.20000000000000001,True,True,73.199999999997985,0.60017495070534332
intersection,2,3,2,0.20000000000000001,True,True,74.6999999999979,0.64588677064377331
intersection,2,3,2,0.10000000000000001,True,True,88.899999999997092,0.53007481295840675
intersection,1,3,2,0.20000000000000001,True,True,77.14999999999776,0.54500686809505317
intersection,3,3,2,0.20000000000000001,True,True,73.999999999997939,0.2577554626957323
intersection,4,3,2,0.20000000000000001,True,True,75.199999999997871,0.51412268056184052
intersection,0,3,2,0.29999999999999999,True,True,84.349999999997351,0.61038517206744936
intersection,2,3,2,0.29999999999999999,True,True,72.849999999998005,0.68883161110020585
intersection,1,3,2,0.29999999999999999,True,True,74.249999999997925,0.62492400698644024
intersection,0,3,2,0.40000000000000002,True,True,77.449999999997743,0.6438241366382198
intersection,4,3,2,0.29999999999999999,True,True,73.799999999997951,0.72907825165506046
intersection,3,3,2,0.29999999999999999,True,True,75.799999999997837,0.67042515913794076
intersection,1,3,2,0.40000000000000002,True,True,77.099999999997763,0.69335557499392664
intersection,4,3,2,0.40000000000000002,True,True,81.099999999997536,0.72958249886780802
intersection,3,3,2,0.40000000000000002,True,True,77.899999999997718,0.63619329214666875
intersection,2,3,2,0.40000000000000002,True,True,77.849999999997721,0.67210903048510473
intersection,0,3,2,0.5,True,True,82.449999999997459,0.44331748726434012
intersection,1,3,2,0.5,True,True,81.849999999997493,0.64687181469490029
intersection,2,3,2,0.5,True,True,83.599999999997394,0.67872359279930439
intersection,3,3,2,0.5,True,True,87.699999999997161,0.68534292750053416
intersection,4,3,2,0.5,True,True,82.949999999997431,0.65170906918865934
intersection,0,3,3,0,True,True,83.749999999997385,0.30658615594952876
intersection,1,3,3,0,True,True,83.749999999997385,0.30658615594952876
intersection,2,3,3,0,True,True,83.749999999997385,0.30658615594952876
intersection,3,3,3,0,True,True,83.749999999997385,0.30658615594952876
intersection,4,3,3,0,True,True,83.749999999997385,0.30658615594952876
intersection,0,3,3,0.10000000000000001,True,True,79.999999999997598,0.039962795779610288
intersection,1,3,3,0.10000000000000001,True,True,83.799999999997382,0.18706256640997823
intersection,2,3,3,0.10000000000000001,True,True,83.899999999997377,0.029746581229732373
intersection,3,3,3,0.10000000000000001,True,True,77.49999999999774,0.053161650643615832
intersection,4,3,3,0.10000000000000001,True,True,80.299999999997581,0.26727582470774891
intersection,1,3,3,0.20000000000000001,True,True,77.299999999997752,0.084426761311327966
intersection,2,3,3,0.20000000000000001,True,True,74.949999999997885,0.13627979937168194
intersection,3,3,3,0.20000000000000001,True,True,77.099999999997763,0.182164325066514
intersection,0,3,3,0.20000000000000001,True,True,81.499999999997513,0.35534853709898301
intersection,4,3,3,0.20000000000000001,True,True,73.599999999997962,0.036819645361682606
intersection,0,3,3,0.29999999999999999,True,True,72.899999999998002,0.15041506893522485
intersection,1,3,3,0.29999999999999999,True,True,81.849999999997493,0.17718875787240895
intersection,2,3,3,0.29999999999999999,True,True,79.249999999997641,0.17554503878296329
intersection,3,3,3,0.29999999999999999,True,True,78.299999999997695,0.09824465714238631
intersection,0,3,3,0.40000000000000002,True,True,77.49999999999774,0.033604215183912461
intersection,4,3,3,0.29999999999999999,True,True,81.89999999999749,0.11655292502965253
intersection,1,3,3,0.40000000000000002,True,True,79.499999999997627,0.099018650846440182
intersection,2,3,3,0.40000000000000002,True,True,80.899999999997547,0.1441175575475015
intersection,3,3,3,0.40000000000000002,True,True,81.19999999999753,0.09821865054242046
intersection,0,3,3,0.5,True,True,83.949999999997374,0.31066160721851321
intersection,4,3,3,0.40000000000000002,True,True,80.999999999997542,0.096101707333512476
intersection,1,3,3,0.5,True,True,81.649999999997505,0.13147793213714007
intersection,2,3,3,0.5,False,True,90,0.021514163695400369
intersection,4,3,3,0.5,True,True,88.749999999997101,0.087754366325237851
intersection,3,3,3,0.5,True,True,85.59999999999728,0.082342308633077427
intersection,0,5,0,0,True,True,70.29999999999815,0.024381316692066047
intersection,1,5,0,0,True,True,70.29999999999815,0.024381316692066047
intersection,2,5,0,0,True,True,70.29999999999815,0.024381316692066047
intersection,3,5,0,0,True,True,70.29999999999815,0.024381316692066047
intersection,4,5,0,0,True,True,70.29999999999815,0.024381316692066047
intersection,0,5,0,0.10000000000000001,True,True,71.399999999998087,0.035539593723765951
intersection,2,5,0,0.10000000000000001,True,True,71.199999999998099,0.024361901566771885
intersection,1,5,0,0.10000000000000001,True,True,72.449999999998028,0.036523751588039124
intersection,3,5,0,0.10000000000000001,True,True,71.299999999998093,0.036456663281890386
intersection,4,5,0,0.10000000000000001,True,True,73.549999999997965,0.013741566499545535
intersection,0,5,0,0.20000000000000001,True,True,70.599999999998133,0.025628295995093791
intersection,1,5,0,0.20000000000000001,True,True,76.649999999997789,0.031199409678250335
intersection,2,5,0,0.20000000000000001,True,True,70.599999999998133,0.044479136419100909
intersection,3,5,0,0.20000000000000001,True,True,71.149999999998101,0.02894692992082596
intersection,0,5,0,0.29999999999999999,True,True,71.099999999998104,0.0066398533430544315
intersection,4,5,0,0.20000000000000001,True,True,72.549999999998022,0.046184040515528074
intersection,2,5,0,0.29999999999999999,True,True,71.199999999998099,0.068633796026727312
intersection,1,5,0,0.29999999999999999,True,True,76.499999999997797,0.031807453440529786
intersection,3,5,0,0.29999999999999999,True,True,71.799999999998064,0.17805544218440653
intersection,4,5,0,0.29999999999999999,True,True,72.149999999998045,0.22002620646250817
intersection,0,5,0,0.40000000000000002,True,True,77.299999999997752,0.046715968389179872
intersection,1,5,0,0.40000000000000002,True,True,72.649999999998016,0.016707377758103596
intersection,2,5,0,0.40000000000000002,True,True,72.74999999999801,0.22318458959055176
intersection,3,5,0,0.40000000000000002,True,True,74.149999999997931,0.058752062415073206
intersection,4,5,0,0.40000000000000002,True,True,71.899999999998059,0.12454763306782105
intersection,0,5,0,0.5,True,True,76.299999999997809,0.10606688382558171
intersection,1,5,0,0.5,True,True,74.049999999997937,0.10937381795633387
intersection,3,5,0,0.5,True,True,74.049999999997937,0.90553851381532302
intersection,2,5,0,0.5,True,True,73.849999999997948,0.042130841108374645
intersection,0,5,1,0,True,True,70.29999999999815,0.024381316692066047
intersection,4,5,0,0.5,True,True,74.749999999997897,0.28949581314417772
intersection,1,5,1,0,True,True,70.29999999999815,0.024381316692066047
intersection,2,5,1,0,True,True,70.29999999999815,0.024381316692066047
intersection,3,5,1,0,True,True,70.29999999999815,0.024381316692066047
intersection,4,5,1,0,True,True,70.29999999999815,0.024381316692066047
intersection,0,5,1,0.10000000000000001,True,True,71.399999999998087,0.035539593723765951
intersection,1,5,1,0.10000000000000001,True,True,72.449999999998028,0.036523751588039124
intersection,2,5,1,0.10000000000000001,True,True,71.199999999998099,0.024361901566771885
intersection,3,5,1,0.10000000000000001,True,True,71.299999999998093,0.036456663281890386
intersection,4,5,1,0.10000000000000001,True,True,73.549999999997965,0.013741566499545535
intersection,0,5,1,0.20000000000000001,True,True,70.599999999998133,0.025628295995093791
intersection,1,5,1,0.20000000000000001,True,True,76.649999999997789,0.031199409678250335
intersection,2,5,1,0.20000000000000001,True,True,70.599999999998133,0.044479136419100909
intersection,3,5,1,0.20000000000000001,True,True,71.149999999998101,0.02894692992082596
intersection,0,5,1,0.29999999999999999,True,True,71.099999999998104,0.0066398533430544315
intersection,4,5,1,0.20000000000000001,True,True,72.549999999998022,0.046184040515528074
intersection,2,5,1,0.29999999999999999,True,True,71.199999999998099,0.068633796026727312
intersection,1,5,1,0.29999999999999999,True,True,76.499999999997797,0.031807453440529786
intersection,3,5,1,0.29999999999999999,True,True,71.799999999998064,0.17805544218440653
intersection,4,5,1,0.29999999999999999,True,True,72.149999999998045,0.22002620646250817
intersection,0,5,1,0.40000000000000002,True,True,77.299999999997752,0.046715968389179872
intersection,1,5,1,0.40000000000000002,True,True,72.649999999998016,0.016707377758103596
intersection,2,5,1,0.40000000000000002,True,True,72.74999999999801,0.22318458959055176
intersection,3,5,1,0.40000000000000002,True,True,74.149999999997931,0.058752062415073206
intersection,4,5,1,0.40000000000000002,True,True,71.899999999998059,0.12454763306782105
intersection,0,5,1,0.5,True,True,76.299999999997809,0.10606688382558171
intersection,1,5,1,0.5,True,True,74.049999999997937,0.10937381795633387
intersection,2,5,1,0.5,True,True,73.849999999997948,0.042130841108374645
intersection,3,5,1,0.5,True,True,74.049999999997937,0.90553851381532302
intersection,0,5,2,0,True,True,69.749999999998181,0.047676733904524954
intersection,4,5,1,0.5,True,True,74.749999999997897,0.28949581314417772
intersection,1,5,2,0,True,True,69.749999999998181,0.047676733904524954
intersection,2,5,2,0,True,True,69.749999999998181,0.047676733904524954
intersection,3,5,2,0,True,True,69.749999999998181,0.047676733904524954
intersection,4,5,2,0,True,True,69.749999999998181,0.047676733904524954
intersection,0,5,2,0.10000000000000001,True,True,72.249999999998039,0.033741846965913667
intersection,1,5,2,0.10000000000000001,True,True,71.199999999998099,0.019507229547248348
intersection,2,5,2,0.10000000000000001,True,True,69.199999999998212,0.049962734057277934
intersection,4,5,2,0.10000000000000001,True,True,73.749999999997954,0.049880951427836079
intersection,3,5,2,0.10000000000000001,True,True,72.449999999998028,0.017668593835300263
intersection,0,5,2,0.20000000000000001,True,True,69.299999999998207,0.043173072810131712
intersection,2,5,2,0.20000000000000001,True,True,69.049999999998221,0.023921136289868888
intersection,1,5,2,0.20000000000000001,True,True,69.899999999998172,0.05310843135634729
intersection,3,5,2,0.20000000000000001,True,True,71.399999999998087,0.036343775085710218
intersection,4,5,2,0.20000000000000001,True,True,72.649999999998016,0.052189983773050459
intersection,0,5,2,0.29999999999999999,True,True,68.399999999998258,0.018621254090342834
intersection,1,5,2,0.29999999999999999,True,True,69.499999999998195,0.032870822167108363
intersection,2,5,2,0.29999999999999999,True,True,68.949999999998226,0.023921136289868888
intersection,3,5,2,0.29999999999999999,True,True,70.399999999998144,0.056287142108935775
intersection,4,5,2,0.29999999999999999,True,True,72.39999999999803,0.034828214696482569
intersection,0,5,2,0.40000000000000002,True,True,75.549999999997851,0.041205349067402829
intersection,1,5,2,0.40000000000000002,True,True,72.549999999998022,0.068967529458142704
intersection,4,5,2,0.40000000000000002,True,True,71.449999999998084,0.10101455924919771
intersection,2,5,2,0.40000000000000002,True,True,71.299999999998093,0.06249311959705748
intersection,3,5,2,0.40000000000000002,True,True,75.499999999997854,0.029577246900103094
intersection,2,5,2,0.5,True,True,71.449999999998084,0.20793969383443919
intersection,0,5,2,0.5,True,True,72.599999999998019,0.014453796132220802
intersection,1,5,2,0.5,True,True,73.999999999997939,0.050257528564711704
intersection,3,5,2,0.5,True,True,73.399999999997974,0.14059710444584309
intersection,4,5,2,0.5,True,True,74.149999999997931,0.088774903904044342
intersection,0,5,3,0,True,True,69.299999999998207,0.043315163878562553
intersection,2,5,3,0,True,True,69.299999999998207,0.043315163878562553
intersection,1,5,3,0,True,True,69.299999999998207,0.043315163878562553
intersection,3,5,3,0,True,True,69.299999999998207,0.043315163878562553
intersection,0,5,3,0.10000000000000001,True,True,74.249999999997925,0.01537247512478423
intersection,4,5,3,0,True,True,69.299999999998207,0.043315163878562553
intersection,1,5,3,0.10000000000000001,True,True,69.699999999998184,0.038134935270372372
intersection,2,5,3,0.10000000000000001,True,True,74.299999999997922,0.0073715101711081385
intersection,3,5,3,0.10000000000000001,True,True,74.849999999997891,0.0060885808026742887
intersection,4,5,3,0.10000000000000001,True,True,69.399999999998201,0.0064130966551271436
intersection,0,5,3,0.20000000000000001,True,True,69.849999999998175,0.044786633621842702
intersection,2,5,3,0.20000000000000001,True,True,69.399999999998201,0.0089350771291925087
intersection,1,5,3,0.20000000000000001,True,True,72.449999999998028,0.007396731637842365
intersection,3,5,3,0.20000000000000001,True,True,71.69999999999807,0.04241257908672709
intersection,4,5,3,0.20000000000000001,True,True,85.199999999997303,0.00079751905940972606
intersection,0,5,3,0.29999999999999999,True,True,68.899999999998229,0.027745394202631442
intersection,2,5,3,0.29999999999999999,True,True,69.449999999998198,0.014220760207117416
intersection,1,5,3,0.29999999999999999,True,True,72.499999999998025,0.0054986557867126393
intersection,3,5,3,0.29999999999999999,True,True,77.299999999997752,0.015319705487694617
intersection,4,5,3,0.29999999999999999,True,True,73.099999999997991,0.018914765456359221
intersection,0,5,3,0.40000000000000002,True,True,72.599999999998019,0.087297271832323817
intersection,1,5,3,0.40000000000000002,True,True,70.849999999998118,0.035836238279245376
intersection,2,5,3,0.40000000000000002,True,True,71.499999999998082,0.14228107852109395
intersection,3,5,3,0.40000000000000002,True,True,71.549999999998079,0.094921848277635765
intersection,4,5,3,0.40000000000000002,True,True,74.449999999997914,0.027724540823354869
intersection,0,5,3,0.5,True,True,74.199999999997928,0.065077592608698484
intersection,1,5,3,0.5,True,True,73.749999999997954,0.023520297955492209
intersection,2,5,3,0.5,True,True,73.399999999997974,0.28782988421099476
intersection,3,5,3,0.5,True,True,74.799999999997894,0.074703866659525026
intersection,4,5,3,0.5,True,True,73.699999999997956,0.025677453712087059


==> sim/results_comm_smoke/stats.json <==
{
  "intersection": {
    "vo": {
      "avg_dv": {
        "q0": 0.97819685185211802,
        "q1": 0.97819685185211802,
        "q2": 0.97819685185211802,
        "q3": 0.97819685185211802,
        "q4": 0.97819685185211802
      },
      "avg_speed": {
        "q0": 1.4986163558851229,
        "q1": 1.4986163558851229,
        "q2": 1.4986163558851229,
        "q3": 1.4986163558851229,
        "q4": 1.4986163558851229
      },
      "collision_rate": 0,
      "completion_rate": 0,
      "completion_time": null,
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.3902844919951698,
        "q1": 1.3902844919951698,
        "q2": 1.3902844919951698,
        "q3": 1.3902844919951698,
        "q4": 1.3902844919951698
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 77.874583000000001,
        "q1": 95.989604249999999,
        "q2": 108.87127100000001,
        "q3": 124.46002075000001,
        "q4": 164.661541
      },
      "runtime_us_per_call": {
        "q0": 2.1619817601332594,
        "q1": 2.6648973972792893,
        "q2": 3.0225227928928371,
        "q3": 3.4553031857301497,
        "q4": 4.5713920322043311
      }
    },
    "orca": {
      "avg_dv": {
        "q0": 0.13364931906566641,
        "q1": 0.13364931906566641,
        "q2": 0.13364931906566641,
        "q3": 0.13364931906566641,
        "q4": 0.13364931906566641
      },
      "avg_speed": {
        "q0": 1.4988207037545815,
        "q1": 1.4988207037545815,
        "q2": 1.4988207037545815,
        "q3": 1.4988207037545815,
        "q4": 1.4988207037545815
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 81.89999999999749,
        "q1": 81.89999999999749,
        "q2": 81.89999999999749,
        "q3": 81.89999999999749,
        "q4": 81.89999999999749
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.1452065322802343,
        "q1": 1.1452065322802343,
        "q2": 1.1452065322802343,
        "q3": 1.1452065322802343,
        "q4": 1.1452065322802343
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 87.800167000000002,
        "q1": 101.68860425,
        "q2": 106.744,
        "q3": 113.2133235,
        "q4": 134.608542
      },
      "runtime_us_per_call": {
        "q0": 2.6801027777777779,
        "q1": 3.1040477487789988,
        "q2": 3.2583638583638583,
        "q3": 3.4558401556776555,
        "q4": 4.1089298534798528
      }
    },
    "dmpc": {
      "avg_dv": {
        "q0": 0.57777763316992548,
        "q1": 0.57777763316992548,
        "q2": 0.57777763316992548,
        "q3": 0.57777763316992548,
        "q4": 0.57777763316992548
      },
      "avg_speed": {
        "q0": 1.1381740616639,
        "q1": 1.1381740616639,
        "q2": 1.1381740616639,
        "q3": 1.1381740616639,
        "q4": 1.1381740616639
      },
      "collision_rate": 0,
      "completion_rate": 0,
      "completion_time": null,
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2693302844554992,
        "q1": 1.2693302844554992,
        "q2": 1.2693302844554992,
        "q3": 1.2693302844554992,
        "q4": 1.2693302844554992
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 84.138999999999996,
        "q1": 94.909989249999995,
        "q2": 98.879666999999998,
        "q3": 102.99927025000001,
        "q4": 144.700334
      },
      "runtime_us_per_call": {
        "q0": 2.3358967240421986,
        "q1": 2.6349247431982232,
        "q2": 2.7451323431426982,
        "q3": 2.8595022279289282,
        "q4": 4.0172219322598561
      }
    },
    "prollect": {
      "avg_dv": {
        "q0": 0.065817780593756273,
        "q1": 0.065817780593756273,
        "q2": 0.065817780593756273,
        "q3": 0.065817780593756273,
        "q4": 0.065817780593756273
      },
      "avg_speed": {
        "q0": 1.4897905968724032,
        "q1": 1.4897905968724032,
        "q2": 1.4897905968724032,
        "q3": 1.4897905968724032,
        "q4": 1.4897905968724032
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 69.249999999998209,
        "q1": 69.249999999998209,
        "q2": 69.249999999998209,
        "q3": 69.249999999998209,
        "q4": 69.249999999998209
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2158008930835131,
        "q1": 1.2158008930835131,
        "q2": 1.2158008930835131,
        "q3": 1.2158008930835131,
        "q4": 1.2158008930835131
      },
      "preempt_rate": {
        "q0": 0.062851985559566781,
        "q1": 0.062851985559566781,
        "q2": 0.062851985559566781,
        "q3": 0.062851985559566781,
        "q4": 0.062851985559566781
      },
      "runtime_ms": {
        "q0": 68.143833000000001,
        "q1": 70.030844000000002,
        "q2": 73.36137500000001,
        "q3": 75.774708500000003,
        "q4": 82.378124999999997
      },
      "runtime_us_per_call": {
        "q0": 2.4600661732851985,
        "q1": 2.5281893140794223,
        "q2": 2.6484250902527076,
        "q3": 2.7355490433213001,
        "q4": 2.9739395306859207
      }
    }
  },
  "bottleneck": {
    "vo": {
      "avg_dv": {
        "q0": 0.0075552851165604853,
        "q1": 0.016363775675836731,
        "q2": 0.021608312376337861,
        "q3": 0.031752538669269997,
        "q4": 0.04249051970316739
      },
      "avg_speed": {
        "q0": 1.4944159555268635,
        "q1": 1.4972662742367928,
        "q2": 1.4982946703148108,
        "q3": 1.4988750638963071,
        "q4": 1.4995134164923123
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 53.09999999999912,
        "q1": 53.999999999999069,
        "q2": 54.149999999999061,
        "q3": 55.024999999999011,
        "q4": 57.49999999999887
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.3973629030241401,
        "q1": 1.4194447275586284,
        "q2": 1.4320926171846795,
        "q3": 1.4398273350292214,
        "q4": 1.4737659810925521
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 34.875957999999997,
        "q1": 40.228291499999997,
        "q2": 42.242291999999999,
        "q3": 44.409250249999999,
        "q4": 48.416708999999997
      },
      "runtime_us_per_call": {
        "q0": 2.0486347509398497,
        "q1": 2.3076745425391638,
        "q2": 2.3974859900366252,
        "q3": 2.5283228763643617,
        "q4": 2.7864128107734802
      }
    },
    "orca": {
      "avg_dv": {
        "q0": 0.35125300610323046,
        "q1": 0.46066629190907221,
        "q2": 0.51142801116479653,
        "q3": 0.5503525092016196,
        "q4": 0.64810764320009984
      },
      "avg_speed": {
        "q0": 1.4776947974622074,
        "q1": 1.4873785363129959,
        "q2": 1.4914847437338024,
        "q3": 1.4975749810925434,
        "q4": 1.4998346452616536
      },
      "collision_rate": 0,
      "completion_rate": 0,
      "completion_time": null,
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.1058454709160783,
        "q1": 1.1347097741798962,
        "q2": 1.1473893530436183,
        "q3": 1.1498031845465984,
        "q4": 1.3222852702803618
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 68.866249999999994,
        "q1": 80.961728749999992,
        "q2": 87.202749499999996,
        "q3": 91.228020999999984,
        "q4": 112.1845
      },
      "runtime_us_per_call": {
        "q0": 2.38986153525819,
        "q1": 2.8096102425735703,
        "q2": 3.0261920287340365,
        "q3": 3.1658807953914492,
        "q4": 3.8931322876179899
      }
    },
    "dmpc": {
      "avg_dv": {
        "q0": 0.14777415849786879,
        "q1": 0.1818506517063595,
        "q2": 0.19891520772906679,
        "q3": 0.22173719444989895,
        "q4": 0.25496022538312102
      },
      "avg_speed": {
        "q0": 1.3286795434186414,
        "q1": 1.3556661156028973,
        "q2": 1.37184624801109,
        "q3": 1.3839571189855451,
        "q4": 1.4100578715609553
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 56.749999999998913,
        "q1": 57.937499999998849,
        "q2": 58.499999999998813,
        "q3": 59.437499999998764,
        "q4": 60.949999999998674
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2721830514169308,
        "q1": 1.2801686651947428,
        "q2": 1.2845727376745288,
        "q3": 1.291372771568422,
        "q4": 1.4711702164360352
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 40.831125,
        "q1": 45.127416500000002,
        "q2": 49.066708000000006,
        "q3": 53.574677249999993,
        "q4": 68.209165999999996
      },
      "runtime_us_per_call": {
        "q0": 2.1781117584745764,
        "q1": 2.3699892189735339,
        "q2": 2.6562856387291758,
        "q3": 2.8504475646631189,
        "q4": 3.6405404568744659
      }
    },
    "prollect": {
      "avg_dv": {
        "q0": 0.0061482811263108769,
        "q1": 0.013443826177543821,
        "q2": 0.019007294078229726,
        "q3": 0.025935929997178121,
        "q4": 0.03999757211732935
      },
      "avg_speed": {
        "q0": 1.480336524060329,
        "q1": 1.490425962638148,
        "q2": 1.4931297035319631,
        "q3": 1.4951263387336144,
        "q4": 1.4976812851608972
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 53.09999999999912,
        "q1": 54.074999999999065,
        "q2": 54.349999999999049,
        "q3": 54.599999999999035,
        "q4": 56.649999999998919
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.193500734734261,
        "q1": 1.2275061212066687,
        "q2": 1.2364780472293939,
        "q3": 1.2462812542874659,
        "q4": 1.2621667948879121
      },
      "preempt_rate": {
        "q0": 0.022142531876138433,
        "q1": 0.046856855530997568,
        "q2": 0.079474444298014396,
        "q3": 0.11464527276573171,
        "q4": 0.24851190476190477
      },
      "runtime_ms": {
        "q0": 40.771791,
        "q1": 42.259823250000004,
        "q2": 44.812833499999996,
        "q3": 47.026718499999994,
        "q4": 53.688833000000002
      },
      "runtime_us_per_call": {
        "q0": 2.3316202098540146,
        "q1": 2.4327226304348324,
        "q2": 2.5850945278093667,
        "q3": 2.7045496503096826,
        "q4": 2.9767331065498155
      }
    }
  },
  "random": {
    "vo": {
      "avg_dv": {
        "q0": 0.0080430013754506924,
        "q1": 0.014839656941440883,
        "q2": 0.023657373117823021,
        "q3": 0.035665336359700692,
        "q4": 0.09812057680061155
      },
      "avg_speed": {
        "q0": 1.4870571332055142,
        "q1": 1.4954593135364598,
        "q2": 1.496903869159329,
        "q3": 1.4981175842792323,
        "q4": 1.4995638482781202
      },
      "collision_rate": 0,
      "completion_rate": 0.96666666666666667,
      "completion_time": {
        "q0": 41.549999999999777,
        "q1": 50.64999999999926,
        "q2": 52.499999999999154,
        "q3": 57.299999999998882,
        "q4": 63.549999999998526
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.4119352014065059,
        "q1": 1.4289650592397267,
        "q2": 1.4393479134633822,
        "q3": 1.4475295102657502,
        "q4": 1.4663092502577155
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 31.071999999999999,
        "q1": 38.818615000000001,
        "q2": 41.573166999999998,
        "q3": 44.773156749999998,
        "q4": 56.849916999999998
      },
      "runtime_us_per_call": {
        "q0": 1.5397423191278494,
        "q1": 1.6973804363683602,
        "q2": 1.9224198571614854,
        "q3": 2.0950637826531411,
        "q4": 2.4769075743048896
      }
    },
    "orca": {
      "avg_dv": {
        "q0": 0.042535421502379663,
        "q1": 0.088635119462285736,
        "q2": 0.12725276597467297,
        "q3": 0.1499576813299496,
        "q4": 0.25211573688204969
      },
      "avg_speed": {
        "q0": 1.481249999684729,
        "q1": 1.4946567905041985,
        "q2": 1.4977585266515803,
        "q3": 1.4986675409005765,
        "q4": 1.4997983273307576
      },
      "collision_rate": 0,
      "completion_rate": 0.90000000000000002,
      "completion_time": {
        "q0": 47.849999999999419,
        "q1": 51.399999999999217,
        "q2": 54.249999999999055,
        "q3": 59.899999999998734,
        "q4": 74.749999999997897
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.1280905725615451,
        "q1": 1.1498977322987884,
        "q2": 1.1689355592266242,
        "q3": 1.314957033801333,
        "q4": 1.6137686220448761
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 40.333083000000002,
        "q1": 46.019718249999997,
        "q2": 53.876562500000006,
        "q3": 58.099823000000001,
        "q4": 86.487291999999997
      },
      "runtime_us_per_call": {
        "q0": 1.8586674193548387,
        "q1": 2.0707225582607562,
        "q2": 2.2690926961298592,
        "q3": 2.4697955630843067,
        "q4": 2.7358930717054264
      }
    },
    "dmpc": {
      "avg_dv": {
        "q0": 0.45042265695902656,
        "q1": 0.51174948699562417,
        "q2": 0.5677423322286238,
        "q3": 0.61835120640306751,
        "q4": 0.77525230652213528
      },
      "avg_speed": {
        "q0": 0.76843210369375492,
        "q1": 0.92355343162963255,
        "q2": 0.98687476429797172,
        "q3": 1.0365617219850929,
        "q4": 1.0864607293625534
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 42.799999999999706,
        "q1": 51.887499999999193,
        "q2": 53.649999999999089,
        "q3": 56.237499999998946,
        "q4": 64.949999999998454
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2780238719479426,
        "q1": 1.2953734301252042,
        "q2": 1.3321180219438951,
        "q3": 1.641053302905608,
        "q4": 2.2211982689812371
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 25.076499999999999,
        "q1": 39.50031225,
        "q2": 43.533666499999995,
        "q3": 48.008208500000002,
        "q4": 58.205666999999998
      },
      "runtime_us_per_call": {
        "q0": 1.4647488317757009,
        "q1": 1.766940696963935,
        "q2": 1.9205104043722669,
        "q3": 2.2374966093355,
        "q4": 2.769061227402474
      }
    },
    "prollect": {
      "avg_dv": {
        "q0": 0.0075364907774756922,
        "q1": 0.010474297388180044,
        "q2": 0.020009073705061949,
        "q3": 0.030282394923266405,
        "q4": 0.094255690697343242
      },
      "avg_speed": {
        "q0": 1.4802206386671697,
        "q1": 1.4927532330490196,
        "q2": 1.494597439369739,
        "q3": 1.4966546055094225,
        "q4": 1.4978173019656467
      },
      "collision_rate": 0,
      "completion_rate": 0.96666666666666667,
      "completion_time": {
        "q0": 41.549999999999777,
        "q1": 50.499999999999268,
        "q2": 52.74999999999914,
        "q3": 56.949999999998902,
        "q4": 63.549999999998526
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.1991708492173527,
        "q1": 1.2380427975933979,
        "q2": 1.2432485368447828,
        "q3": 1.2558076611621856,
        "q4": 1.2798275857248584
      },
      "preempt_rate": {
        "q0": 0.016947472745292368,
        "q1": 0.026719549075819103,
        "q2": 0.039448701254680515,
        "q3": 0.048507740523847161,
        "q4": 0.10400728597449908
      },
      "runtime_ms": {
        "q0": 33.562582999999997,
        "q1": 36.191333749999998,
        "q2": 42.594146000000002,
        "q3": 48.109051499999993,
        "q4": 67.761542000000006
      },
      "runtime_us_per_call": {
        "q0": 1.4680966187658495,
        "q1": 1.724429099428914,
        "q2": 1.9898511591166002,
        "q3": 2.255559104580322,
        "q4": 2.8130160746812387
      }
    }
  }
}


==> sim/results_comm_smoke/summary.csv <==
scenario,method,seed,n_agents,completed,completion_time,min_distance,deadlock,collision,runtime_ms,ctrl_calls,runtime_us_per_call,avg_speed,avg_dv,preempt_rate
bottleneck,dmpc,0,16,True,57.599999999998865,1.2904362845581441,False,False,62.78725,18432,3.4064263237847223,1.3867179622784778,0.18134588607296004,0
bottleneck,dmpc,1,16,True,57.099999999998893,1.4145154028365401,False,False,49.926208000000003,18272,2.7323887915936957,1.3936256810112544,0.17048537970914127,0
bottleneck,dmpc,2,16,True,60.699999999998688,1.2838586027495196,False,False,45.396541999999997,19424,2.3371366350906091,1.3458751909575013,0.24107940248040688,0
bottleneck,dmpc,3,16,True,60.049999999998725,1.2736225013630886,False,False,51.490209,19216,2.6795487614487929,1.3446063716638685,0.21570074355699848,0
bottleneck,dmpc,4,16,True,58.949999999998788,1.284126654710686,False,False,56.816583000000001,18864,3.011905375318066,1.3611310708123918,0.21324143460146333,0
bottleneck,dmpc,5,16,True,60.949999999998674,1.2800535716647345,False,False,54.086374999999997,19504,2.773091417145201,1.3286795434186414,0.25496022538312102,0
bottleneck,dmpc,6,16,True,58.749999999998799,1.2929060535062025,False,False,58.410417000000002,18800,3.1069370744680853,1.3674713846623738,0.18909672446991477,0
bottleneck,dmpc,7,16,True,59.649999999998748,1.307287922506994,False,False,61.558500000000002,19088,3.2249842833193632,1.3505883607118074,0.22075577589851456,0
bottleneck,dmpc,8,16,True,58.499999999998813,1.289562376533655,False,False,42.971165999999997,18720,2.2954682692307693,1.3720215430285787,0.20206066538378539,0
bottleneck,dmpc,9,16,True,58.299999999998825,1.2825435382370138,False,False,53.0015,18656,2.8409894939965694,1.3747422155932283,0.18558532452436324,0
bottleneck,dmpc,10,16,True,59.249999999998771,1.2752696916166026,False,False,45.722541,18960,2.4115264240506327,1.3553829923397787,0.22206433396702707,0
bottleneck,dmpc,11,16,True,58.19999999999883,1.3303844477582401,False,False,56.595999999999997,18624,3.0388745704467355,1.3753330063283846,0.19314962747113135,0
bottleneck,dmpc,12,16,True,56.749999999998913,1.2791358392119596,False,False,49.418750000000003,18160,2.721296806167401,1.4083658974613318,0.15555034430607473,0
bottleneck,dmpc,13,16,True,58.549999999998811,1.2721830514169308,False,False,68.209165999999996,18736,3.6405404568744659,1.3644581197137198,0.20211785499310558,0
bottleneck,dmpc,14,16,True,56.999999999998899,1.3002032500249812,False,False,48.085749999999997,18240,2.6362801535087721,1.4100578715609553,0.15884891831800571,0
bottleneck,dmpc,15,16,True,58.499999999998813,1.286258421258027,False,False,44.334874999999997,18720,2.3683159722222222,1.3692401872537812,0.18675227719010748,0
bottleneck,dmpc,16,16,True,57.899999999998847,1.2916849339051812,False,False,49.819040999999999,18528,2.6888515220207254,1.3918995391393574,0.18219432943632327,0
bottleneck,dmpc,17,16,True,58.849999999998793,1.2873396793572154,False,False,53.738999999999997,18832,2.8536002548853014,1.3716709529936011,0.20699635243756498,0
bottleneck,dmpc,18,16,True,59.649999999998748,1.2805139457847674,False,False,45.493333,19088,2.3833472862531431,1.352987814001033,0.22408736709282415,0
bottleneck,dmpc,19,16,True,58.499999999998813,1.2853228731193744,False,False,48.714666000000001,18720,2.6022791666666669,1.3779952374823243,0.18173609246303823,0
bottleneck,dmpc,20,16,True,57.799999999998853,1.2769660384779926,False,False,46.748415999999999,18496,2.5274878892733561,1.3846284956739898,0.18552144215369407,0
bottleneck,dmpc,21,16,True,57.049999999998896,1.4711702164360352,False,False,53.081708999999996,18256,2.9076308610867656,1.3943153347998858,0.14777415849786879,0
bottleneck,dmpc,22,16,True,60.699999999998688,1.281456457667149,False,False,46.955125000000002,19424,2.4173766989291599,1.3363477990585844,0.2263103944291068,0
bottleneck,dmpc,23,16,True,59.499999999998757,1.2736115001535406,False,False,50.956583000000002,19040,2.6762911239495799,1.3565154853922534,0.22274814747718277,0
bottleneck,dmpc,24,16,True,58.049999999998839,1.2734451003431346,False,False,40.982624999999999,18576,2.2062136627906979,1.3807253037189806,0.19791991348939597,0
bottleneck,dmpc,25,16,True,59.649999999998748,1.3438401150330326,False,False,45.037708000000002,19088,2.3594775775356243,1.3474034300069946,0.23627992086133842,0
bottleneck,dmpc,26,16,True,58.249999999998828,1.2837225677536637,False,False,44.270167000000001,18640,2.3750089592274679,1.3819429889202115,0.16972657291452128,0
bottleneck,dmpc,27,16,True,58.399999999998819,1.2887945130471843,False,False,40.831125,18688,2.1848846853595889,1.3792515872063471,0.19991050196873761,0
bottleneck,dmpc,28,16,True,57.14999999999889,1.2847201475155328,False,False,42.388333000000003,18288,2.3178222331583553,1.4021170059490684,0.15767972470069785,0
bottleneck,dmpc,29,16,True,58.999999999998785,1.2844253278335249,False,False,41.122750000000003,18880,2.1781117584745764,1.3687918569803561,0.2277596117492878,0
bottleneck,orca,0,16,False,90.049999999997027,1.3222852702803618,False,False,87.417458999999994,28816,3.0336430802332033,1.4960779783126639,0.58950832854265389,0
bottleneck,orca,1,16,False,90.049999999997027,1.1422532074180769,False,False,68.866249999999994,28816,2.38986153525819,1.4952431773621153,0.51422824359617203,0
bottleneck,orca,2,16,False,90.049999999997027,1.1903571022063437,False,False,85.600958000000006,28816,2.9706051499167128,1.4879722065533025,0.43890762174562853,0
bottleneck,orca,3,16,False,90.049999999997027,1.1453812583064669,False,False,79.531917000000007,28816,2.7599915671848971,1.4894145327042321,0.48651350879142796,0
bottleneck,orca,4,16,False,90.049999999997027,1.1327198352965284,False,False,80.840457999999998,28816,2.8054017906718491,1.4884950342146217,0.52815654172116533,0
bottleneck,orca,5,16,False,90.049999999997027,1.2123827756402834,False,False,81.325541000000001,28816,2.8222355982787342,1.4989619737937132,0.49289978997816752,0
bottleneck,orca,6,16,False,90.049999999997027,1.1466917646961918,False,False,83.187667000000005,28816,2.8868568503609104,1.4980799110964387,0.53595945166029835,0
bottleneck,orca,7,16,False,90.049999999997027,1.1480869413910448,False,False,89.009709000000001,28816,3.0888988409217104,1.4907123641207143,0.46418390857768377,0
bottleneck,orca,8,16,False,90.049999999997027,1.1267125391166211,False,False,70.591125000000005,28816,2.4497197737368128,1.4980401753915091,0.48227716705932949,0
bottleneck,orca,9,16,False,90.049999999997027,1.1481158787451011,False,False,81.332875000000001,28816,2.8224901096612993,1.4998346452616536,0.4408010699643185,0
bottleneck,orca,10,16,False,90.049999999997027,1.1168820908405432,False,False,80.079958000000005,28816,2.7790102026651859,1.4883024537863472,0.52544689330333427,0
bottleneck,orca,11,16,False,90.049999999997027,1.1425068448868363,False,False,80.311333000000005,28816,2.7870395960577459,1.4922571233468906,0.46055073957175119,0
bottleneck,orca,12,16,False,90.049999999997027,1.154172250881409,False,False,74.773875000000004,28816,2.594873507773459,1.492402838978528,0.39403095133576405,0
bottleneck,orca,13,16,False,90.049999999997027,1.1406795908299998,False,False,91.226958999999994,28816,3.1658439408661851,1.4871806462328938,0.57238580638728875,0
bottleneck,orca,14,16,False,90.049999999997027,1.1427341142278566,False,False,91.228375,28816,3.1658930802332037,1.492883207342339,0.48228188500223995,0
bottleneck,orca,15,16,False,90.049999999997027,1.1485799667864578,False,False,82.909291999999994,28816,2.8771964186563017,1.4893242859567368,0.39358019793178167,0
bottleneck,orca,16,16,False,90.049999999997027,1.1434891777004403,False,False,99.680542000000003,28816,3.4592081482509718,1.4894698846732066,0.50862777873342102,0
bottleneck,orca,17,16,False,90.049999999997027,1.1117698090145645,False,False,93.247709,28816,3.2359699125485841,1.4867524184932723,0.56998786308050475,0
bottleneck,orca,18,16,False,90.049999999997027,1.1316019039558252,False,False,88.544832999999997,28816,3.0727662756801775,1.4776947974622074,0.58975609599056766,0
bottleneck,orca,19,16,False,90.049999999997027,1.148735175225553,False,False,87.771790999999993,28816,3.0459394433647971,1.4868882320469148,0.37847889086278158,0
bottleneck,orca,20,16,False,90.049999999997027,1.3036261369466808,False,False,85.300458000000006,28816,2.9601769156024433,1.4963877791983167,0.54865730997331774,0
bottleneck,orca,21,16,False,90.049999999997027,1.1753613648141588,False,False,76.931166000000005,28816,2.6697378539700165,1.4996816536845576,0.35125300610323046,0
bottleneck,orca,22,16,False,90.049999999997027,1.148980697225138,False,False,101.27416700000001,28816,3.5145116254858411,1.4968607719507627,0.46101294892103523,0
bottleneck,orca,23,16,False,90.049999999997027,1.1307740339495191,False,False,112.1845,28816,3.8931322876179899,1.4856568631090972,0.56073595466824977,0
bottleneck,orca,24,16,False,90.049999999997027,1.1564034542252681,False,False,87.012332999999998,28816,3.0195840158245417,1.498955956554781,0.5430376580486469,0
bottleneck,orca,25,16,False,90.049999999997027,1.1491230559413084,False,False,89.189667,28816,3.0951439131038314,1.4978130508064704,0.53897460629281035,0
bottleneck,orca,26,16,False,90.049999999997027,1.1218440034803208,False,False,93.534000000000006,28816,3.2459050527484732,1.4848596170207762,0.55091757561105359,0
bottleneck,orca,27,16,False,90.049999999997027,1.1492127381863901,False,False,100.521917,28816,3.488406336757357,1.4997983869651452,0.4155501794018473,0
bottleneck,orca,28,16,False,90.049999999997027,1.1500000000000012,False,False,104.647333,28816,3.6315704122709604,1.4848902412010991,0.64810764320009984,0
bottleneck,orca,29,16,False,90.049999999997027,1.1058454709160783,False,False,87.393165999999994,28816,3.0328000416435312,1.4810312322256174,0.61100013869683334,0
bottleneck,prollect,0,16,True,54.899999999999018,1.2449709963625775,False,False,42.156542000000002,17568,2.3996210154826958,1.4975820514209666,0.026916555053102618,0.022142531876138433
bottleneck,prollect,1,16,True,53.199999999999115,1.2337282214028054,False,False,47.569082999999999,17024,2.7942365484022558,1.4969655954967749,0.0088302152158388197,0.03577302631578947
bottleneck,prollect,2,16,True,55.099999999999007,1.2446316317264956,False,False,46.490917000000003,17632,2.6367353107985481,1.4893393423670158,0.026659124960890023,0.12284482758620689
bottleneck,prollect,3,16,True,55.149999999999004,1.2156769224832999,False,False,42.826374999999999,17648,2.4266984927470534,1.4939705466616557,0.018692955139142906,0.069016319129646425
bottleneck,prollect,4,16,True,54.199999999999058,1.2367537969226547,False,False,51.628458999999999,17344,2.9767331065498155,1.4936396020678426,0.018071146126673782,0.076049354243542436
bottleneck,prollect,5,16,True,54.199999999999058,1.2464856451492421,False,False,41.545082999999998,17344,2.3953576452952028,1.4925236676294902,0.022704205072919096,0.079335793357933573
bottleneck,prollect,6,16,True,54.349999999999049,1.2315712484409027,False,False,41.611249999999998,17392,2.3925511729530817,1.4945565018480738,0.012152191846878097,0.06853725850965961
bottleneck,prollect,7,16,True,54.549999999999038,1.2527187760002141,False,False,50.303916000000001,17456,2.8817550412465627,1.489424412980132,0.026612615755628764,0.14831576535288726
bottleneck,prollect,8,16,True,54.499999999999041,1.2315672898340879,False,False,44.687417000000003,17440,2.5623518922018351,1.4921970274829357,0.025007466825354787,0.089334862385321095
bottleneck,prollect,9,16,True,54.149999999999061,1.227201064477135,False,False,42.569667000000003,17328,2.456698234072022,1.49453216080711,0.012937499625820066,0.065847183748845795
bottleneck,prollect,10,16,True,54.899999999999018,1.2430194143318385,False,False,50.995125000000002,17568,2.9027279713114753,1.4845134810057585,0.03999757211732935,0.1910860655737705
bottleneck,prollect,11,16,True,54.799999999999024,1.2284212913952699,False,False,40.887292000000002,17536,2.3316202098540146,1.4901322164370054,0.029479060544791935,0.1135948905109489
bottleneck,prollect,12,16,True,54.449999999999044,1.2308522601739,False,False,44.488542000000002,17424,2.5532909779614328,1.4939821942003244,0.02556622027048475,0.069387052341597796
bottleneck,prollect,13,16,True,53.399999999999103,1.2293261761111505,False,False,43.175041999999998,17088,2.5266293305243446,1.4968888898218091,0.010057787966839812,0.036048689138576777
bottleneck,prollect,14,16,True,53.849999999999078,1.2414756020534317,False,False,41.704124999999998,17232,2.4201558147632314,1.4947356322931378,0.014476075616570864,0.057683379758588671
bottleneck,prollect,15,16,True,53.849999999999078,1.2510543852450504,False,False,44.938249999999996,17232,2.6078371634168986,1.4969789314775879,0.006863667250620902,0.039345403899721451
bottleneck,prollect,16,16,True,54.799999999999024,1.2258451792429577,False,False,52.121208000000003,17536,2.9722404197080294,1.4885161910918123,0.020908033372250976,0.14381843065693431
bottleneck,prollect,17,16,True,54.299999999999052,1.2522306998789723,False,False,46.954374999999999,17376,2.7022545465009209,1.4912541220974938,0.0239916469025576,0.088455340699815838
bottleneck,prollect,18,16,True,54.399999999999046,1.2258806836551515,False,False,44.390875000000001,17408,2.5500272863051472,1.491960998719601,0.023844638707187941,0.10196461397058823
bottleneck,prollect,19,16,True,54.049999999999066,1.193500734734261,False,False,45.315874999999998,17296,2.6200205249768733,1.4933279442700242,0.013271982381438736,0.08290934320074006
bottleneck,prollect,20,16,True,54.599999999999035,1.2040284370568728,False,False,46.606915999999998,17472,2.6675203754578751,1.4929314627939019,0.027958947010492563,0.079613095238095233
bottleneck,prollect,21,16,True,53.09999999999912,1.2456680817021382,False,False,42.094499999999996,16992,2.4773128531073447,1.4976812851608972,0.0061482811263108769,0.029837570621468926
bottleneck,prollect,22,16,True,56.649999999998919,1.2409010792603201,False,False,53.688833000000002,18128,2.9616523058252429,1.4952565742137733,0.026059166572742581,0.043248014121800529
bottleneck,prollect,23,16,True,53.899999999999075,1.2144916092945375,False,False,40.771791,17248,2.3638561572356216,1.4907505352787733,0.019321633017316545,0.12012987012987013
bottleneck,prollect,24,16,True,54.249999999999055,1.2621667948879121,False,False,45.669041999999997,17360,2.6307051843317968,1.4892624635283922,0.017602977678675802,0.1353110599078341
bottleneck,prollect,25,16,True,54.349999999999049,1.2594056216604634,False,False,45.771625,17392,2.6317631669733212,1.4929131753219216,0.017615395482827201,0.081359245630174798
bottleneck,prollect,26,16,True,54.399999999999046,1.2240297005703293,False,False,50.180042,17408,2.8825851332720589,1.4967532154799676,0.013959357565859074,0.035271139705882353
bottleneck,prollect,27,16,True,54.349999999999049,1.2473919667316238,False,False,47.050832999999997,17392,2.7053146849126035,1.4903177717579397,0.016531281760609192,0.11499540018399264
bottleneck,prollect,28,16,True,53.849999999999078,1.2362022975361331,False,False,40.951625,17232,2.3764870589600742,1.4971562706123163,0.011698998197531797,0.026462395543175487
bottleneck,prollect,29,16,True,54.599999999999035,1.2605261001973742,False,False,42.820290999999997,17472,2.4507950434981685,1.480336524060329,0.034261722340210091,0.24851190476190477
bottleneck,vo,0,16,True,55.099999999999007,1.4198924888553206,False,False,42.382458999999997,17632,2.4037238543557167,1.4990465878547787,0.031071446780802869,0
bottleneck,vo,1,16,True,53.199999999999115,1.4737659810925521,False,False,34.875957999999997,17024,2.0486347509398497,1.4995134164923123,0.0076874691147430403,0
bottleneck,vo,2,16,True,56.549999999998924,1.4001961266356513,False,False,41.5535,18096,2.296280946065429,1.4981957361243179,0.040132984564210397,0
bottleneck,vo,3,16,True,55.499999999998984,1.428745370894023,False,False,46.26925,17760,2.6052505630630631,1.4988814084937967,0.020179551382220141,0
bottleneck,vo,4,16,True,56.349999999998936,1.4068554655212919,False,False,43.146500000000003,18032,2.3927739574090507,1.4980095396979733,0.04249051970316739,0
bottleneck,vo,5,16,True,53.999999999999069,1.432949590558392,False,False,40.661667000000001,17280,2.3531057291666668,1.498108119972148,0.027442148350994938,0
bottleneck,vo,6,16,True,54.099999999999064,1.4674050585208698,False,False,41.209375000000001,17312,2.380393657578558,1.4984705980404558,0.011548065071792343,0
bottleneck,vo,7,16,True,54.299999999999052,1.3973629030241401,False,False,47.035792000000001,17376,2.7069401473296502,1.4968105576888575,0.022229815668349247,0
bottleneck,vo,8,16,True,55.149999999999004,1.4323305316508954,False,False,42.102125000000001,17648,2.3856598481414326,1.4971927992392633,0.031979569298759045,0
bottleneck,vo,9,16,True,53.649999999999089,1.4358391358519424,False,False,42.848708000000002,17168,2.495847390493942,1.4985563902015451,0.010081066197022854,0
bottleneck,vo,10,16,True,54.049999999999066,1.4236401262275513,False,False,47.790790999999999,17296,2.7631123381128582,1.4961367437115882,0.038173208086187294,0
bottleneck,vo,11,16,True,54.699999999999029,1.4140315786295834,False,False,39.521208999999999,17504,2.2578387225776968,1.4970621181299768,0.033169963363922035,0
bottleneck,vo,12,16,True,54.749999999999027,1.4318547027184636,False,False,39.228166999999999,17520,2.2390506278538815,1.4988449341276531,0.033364998807242738,0
bottleneck,vo,13,16,True,53.999999999999069,1.4139584230040096,False,False,42.474499999999999,17280,2.4580150462962962,1.4989524902767333,0.015963500004266429,0
bottleneck,vo,14,16,True,54.099999999999064,1.4307587009758851,False,False,42.6935,17312,2.4661217652495377,1.4982492265897669,0.020697693697412537,0
bottleneck,vo,15,16,True,53.799999999999081,1.4706963358789134,False,False,40.083832999999998,17216,2.3282895562267658,1.4988560301038387,0.0075552851165604853,0
bottleneck,vo,16,16,True,53.799999999999081,1.4369189633271187,False,False,44.838458000000003,17216,2.6044643355018593,1.4984413857732131,0.015115071707284549,0
bottleneck,vo,17,16,True,54.199999999999058,1.4328715645672223,False,False,39.905124999999998,17344,2.3008028713099633,1.4983956800678979,0.017704185950023876,0
bottleneck,vo,18,16,True,54.299999999999052,1.4192954737930643,False,False,48.416708999999997,17376,2.7864128107734802,1.4975619393546544,0.022743040675999231,0
bottleneck,vo,19,16,True,53.999999999999069,1.4407967922632556,False,False,41.842582999999998,17280,2.421445775462963,1.4968248367077583,0.017552718355163907,0
bottleneck,vo,20,16,True,56.699999999998916,1.4230941693172505,False,False,44.28125,18144,2.4405450837742504,1.4991789506822499,0.040912780318852711,0
bottleneck,vo,21,16,True,53.09999999999912,1.4446321070117116,False,False,38.326250000000002,16992,2.2555467278719399,1.4989560310393708,0.0090858822610525216,0
bottleneck,vo,22,16,True,57.49999999999887,1.4145164753419861,False,False,38.970874999999999,18400,2.1179823369565218,1.4978667897584543,0.029749334977975075,0
bottleneck,vo,23,16,True,54.049999999999066,1.4491826516022859,False,False,41.548417000000001,17296,2.4021980226641997,1.494611605835771,0.028789924584998048,0
bottleneck,vo,24,16,True,53.649999999999089,1.4204628952661589,False,False,44.451917000000002,17168,2.5892309529356945,1.4969243419990275,0.017877098329295783,0
bottleneck,vo,25,16,True,54.599999999999035,1.4533664158195774,False,False,41.772750000000002,17472,2.3908396291208791,1.4983401140398545,0.020986809084326472,0
bottleneck,vo,26,16,True,56.79999999999891,1.4357192501223333,False,False,42.770665999999999,18176,2.3531396346830986,1.4989709626585135,0.024681469234807327,0
bottleneck,vo,27,16,True,54.049999999999066,1.4361647534287378,False,False,37.744833999999997,17296,2.1822868871415353,1.4974866992293814,0.01596746144939434,0
bottleneck,vo,28,16,True,54.799999999999024,1.4408930200283716,False,False,44.526499999999999,17536,2.539148038321168,1.4992295988003503,0.019860970345132862,0
bottleneck,vo,29,16,True,53.949999999999072,1.4107966211584846,False,False,47.355625000000003,17264,2.7430273980537536,1.4944159555268635,0.036504629014954645,0
intersection,dmpc,0,20,False,90.049999999997027,1.2693302844554992,False,False,110.41549999999999,36020,3.0653942254303166,1.1381740616639,0.57777763316992548,0
intersection,dmpc,1,20,False,90.049999999997027,1.2693302844554992,False,False,131.044792,36020,3.6381119378123263,1.1381740616639,0.57777763316992548,0
intersection,dmpc,2,20,False,90.049999999997027,1.2693302844554992,False,False,128.92608300000001,36020,3.5792915880066629,1.1381740616639,0.57777763316992548,0
intersection,dmpc,3,20,False,90.049999999997027,1.2693302844554992,False,False,144.700334,36020,4.0172219322598561,1.1381740616639,0.57777763316992548,0
intersection,dmpc,4,20,False,90.049999999997027,1.2693302844554992,False,False,117.83595800000001,36020,3.2714036091060521,1.1381740616639,0.57777763316992548,0
intersection,dmpc,5,20,False,90.049999999997027,1.2693302844554992,False,False,110.775958,36020,3.0754013881177125,1.1381740616639,0.57777763316992548,0
intersection,dmpc,6,20,False,90.049999999997027,1.2693302844554992,False,False,111.82766700000001,36020,3.1045993059411439,1.1381740616639,0.57777763316992548,0
intersection,dmpc,7,20,False,90.049999999997027,1.2693302844554992,False,False,100.998417,36020,2.8039538312048862,1.1381740616639,0.57777763316992548,0
intersection,dmpc,8,20,False,90.049999999997027,1.2693302844554992,False,False,95.895334000000005,36020,2.6622802332037758,1.1381740616639,0.57777763316992548,0
intersection,dmpc,9,20,False,90.049999999997027,1.2693302844554992,False,False,101.96654100000001,36020,2.8308312326485288,1.1381740616639,0.57777763316992548,0
intersection,dmpc,10,20,False,90.049999999997027,1.2693302844554992,False,False,100.22770800000001,36020,2.782557134925042,1.1381740616639,0.57777763316992548,0
intersection,dmpc,11,20,False,90.049999999997027,1.2693302844554992,False,False,94.397334000000001,36020,2.6206922265408106,1.1381740616639,0.57777763316992548,0
intersection,dmpc,12,20,False,90.049999999997027,1.2693302844554992,False,False,91.125584000000003,36020,2.5298607440310938,1.1381740616639,0.57777763316992548,0
intersection,dmpc,13,20,False,90.049999999997027,1.2693302844554992,False,False,98.766499999999994,36020,2.7419905607995556,1.1381740616639,0.57777763316992548,0
intersection,dmpc,14,20,False,90.049999999997027,1.2693302844554992,False,False,90.247332999999998,36020,2.5054784286507497,1.1381740616639,0.57777763316992548,0
intersection,dmpc,15,20,False,90.049999999997027,1.2693302844554992,False,False,99.183666000000002,36020,2.7535720710716269,1.1381740616639,0.57777763316992548,0
intersection,dmpc,16,20,False,90.049999999997027,1.2693302844554992,False,False,89.386208999999994,36020,2.4815715991116045,1.1381740616639,0.57777763316992548,0
intersection,dmpc,17,20,False,90.049999999997027,1.2693302844554992,False,False,98.992834000000002,36020,2.7482741254858412,1.1381740616639,0.57777763316992548,0
intersection,dmpc,18,20,False,90.049999999997027,1.2693302844554992,False,False,102.102958,36020,2.8346184897279287,1.1381740616639,0.57777763316992548,0
intersection,dmpc,19,20,False,90.049999999997027,1.2693302844554992,False,False,93.623915999999994,36020,2.5992203220433092,1.1381740616639,0.57777763316992548,0
intersection,dmpc,20,20,False,90.049999999997027,1.2693302844554992,False,False,94.581541000000001,36020,2.6258062465297058,1.1381740616639,0.57777763316992548,0
intersection,dmpc,21,20,False,90.049999999997027,1.2693302844554992,False,False,96.617707999999993,36020,2.6823350360910605,1.1381740616639,0.57777763316992548,0
intersection,dmpc,22,20,False,90.049999999997027,1.2693302844554992,False,False,95.928166000000004,36020,2.6631917268184342,1.1381740616639,0.57777763316992548,0
intersection,dmpc,23,20,False,90.049999999997027,1.2693302844554992,False,False,103.081416,36020,2.8617827873403665,1.1381740616639,0.57777763316992548,0
intersection,dmpc,24,20,False,90.049999999997027,1.2693302844554992,False,False,96.139624999999995,36020,2.6690623264852857,1.1381740616639,0.57777763316992548,0
intersection,dmpc,25,20,False,90.049999999997027,1.2693302844554992,False,False,97.435374999999993,36020,2.7050353970016658,1.1381740616639,0.57777763316992548,0
intersection,dmpc,26,20,False,90.049999999997027,1.2693302844554992,False,False,102.752833,36020,2.852660549694614,1.1381740616639,0.57777763316992548,0
intersection,dmpc,27,20,False,90.049999999997027,1.2693302844554992,False,False,97.653417000000005,36020,2.7110887562465296,1.1381740616639,0.57777763316992548,0
intersection,dmpc,28,20,False,90.049999999997027,1.2693302844554992,False,False,84.138999999999996,36020,2.3358967240421986,1.1381740616639,0.57777763316992548,0
intersection,dmpc,29,20,False,90.049999999997027,1.2693302844554992,False,False,93.638209000000003,36020,2.5996171293725707,1.1381740616639,0.57777763316992548,0
intersection,orca,0,20,True,81.89999999999749,1.1452065322802343,False,False,128.40745799999999,32760,3.9196415750915747,1.4988207037545815,0.13364931906566641,0
intersection,orca,1,20,True,81.89999999999749,1.1452065322802343,False,False,130.35316599999999,32760,3.9790343711843708,1.4988207037545815,0.13364931906566641,0
intersection,orca,2,20,True,81.89999999999749,1.1452065322802343,False,False,117.487167,32760,3.586299358974359,1.4988207037545815,0.13364931906566641,0
intersection,orca,3,20,True,81.89999999999749,1.1452065322802343,False,False,106.779,32760,3.2594322344322344,1.4988207037545815,0.13364931906566641,0
intersection,orca,4,20,True,81.89999999999749,1.1452065322802343,False,False,123.246583,32760,3.7621057081807083,1.4988207037545815,0.13364931906566641,0
intersection,orca,5,20,True,81.89999999999749,1.1452065322802343,False,False,112.67554199999999,32760,3.4394243589743585,1.4988207037545815,0.13364931906566641,0
intersection,orca,6,20,True,81.89999999999749,1.1452065322802343,False,False,113.415541,32760,3.4620128510378509,1.4988207037545815,0.13364931906566641,0
intersection,orca,7,20,True,81.89999999999749,1.1452065322802343,False,False,109.728875,32760,3.349477258852259,1.4988207037545815,0.13364931906566641,0
intersection,orca,8,20,True,81.89999999999749,1.1452065322802343,False,False,109.352875,32760,3.3379998473748476,1.4988207037545815,0.13364931906566641,0
intersection,orca,9,20,True,81.89999999999749,1.1452065322802343,False,False,104.18558299999999,32760,3.1802681013431013,1.4988207037545815,0.13364931906566641,0
intersection,orca,10,20,True,81.89999999999749,1.1452065322802343,False,False,87.800167000000002,32760,2.6801027777777779,1.4988207037545815,0.13364931906566641,0
intersection,orca,11,20,True,81.89999999999749,1.1452065322802343,False,False,106.709,32760,3.2572954822954823,1.4988207037545815,0.13364931906566641,0
intersection,orca,12,20,True,81.89999999999749,1.1452065322802343,False,False,104.820334,32760,3.199643894993895,1.4988207037545815,0.13364931906566641,0
intersection,orca,13,20,True,81.89999999999749,1.1452065322802343,False,False,104.017959,32760,3.1751513736263739,1.4988207037545815,0.13364931906566641,0
intersection,orca,14,20,True,81.89999999999749,1.1452065322802343,False,False,111.41208399999999,32760,3.4008572649572644,1.4988207037545815,0.13364931906566641,0
intersection,orca,15,20,True,81.89999999999749,1.1452065322802343,False,False,113.392584,32760,3.4613120879120878,1.4988207037545815,0.13364931906566641,0
intersection,orca,16,20,True,81.89999999999749,1.1452065322802343,False,False,108.46941700000001,32760,3.311032264957265,1.4988207037545815,0.13364931906566641,0
intersection,orca,17,20,True,81.89999999999749,1.1452065322802343,False,False,105.902417,32760,3.2326745115995115,1.4988207037545815,0.13364931906566641,0
intersection,orca,18,20,True,81.89999999999749,1.1452065322802343,False,False,91.226375000000004,32760,2.7846878815628817,1.4988207037545815,0.13364931906566641,0
intersection,orca,19,20,True,81.89999999999749,1.1452065322802343,False,False,88.732749999999996,32760,2.7085699023199021,1.4988207037545815,0.13364931906566641,0
intersection,orca,20,20,True,81.89999999999749,1.1452065322802343,False,False,97.283332999999999,32760,2.9695767094017094,1.4988207037545815,0.13364931906566641,0
intersection,orca,21,20,True,81.89999999999749,1.1452065322802343,False,False,103.333916,32760,3.1542709401709401,1.4988207037545815,0.13364931906566641,0
intersection,orca,22,20,True,81.89999999999749,1.1452065322802343,False,False,97.219499999999996,32760,2.967628205128205,1.4988207037545815,0.13364931906566641,0
intersection,orca,23,20,True,81.89999999999749,1.1452065322802343,False,False,90.754790999999997,32760,2.7702927655677656,1.4988207037545815,0.13364931906566641,0
intersection,orca,24,20,True,81.89999999999749,1.1452065322802343,False,False,101.14016700000001,32760,3.087306684981685,1.4988207037545815,0.13364931906566641,0
intersection,orca,25,20,True,81.89999999999749,1.1452065322802343,False,False,94.469082999999998,32760,2.8836716422466422,1.4988207037545815,0.13364931906566641,0
intersection,orca,26,20,True,81.89999999999749,1.1452065322802343,False,False,113.981542,32760,3.4792900488400487,1.4988207037545815,0.13364931906566641,0
intersection,orca,27,20,True,81.89999999999749,1.1452065322802343,False,False,105.577,32760,3.2227411477411478,1.4988207037545815,0.13364931906566641,0
intersection,orca,28,20,True,81.89999999999749,1.1452065322802343,False,False,108.22437499999999,32760,3.3035523504273505,1.4988207037545815,0.13364931906566641,0
intersection,orca,29,20,True,81.89999999999749,1.1452065322802343,False,False,134.608542,32760,4.1089298534798528,1.4988207037545815,0.13364931906566641,0
intersection,prollect,0,20,True,69.249999999998209,1.2158008930835131,False,False,73.288167000000001,27700,2.6457822021660649,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,1,20,True,69.249999999998209,1.2158008930835131,False,False,70.003416999999999,27700,2.5271991696750904,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,2,20,True,69.249999999998209,1.2158008930835131,False,False,72.398459000000003,27700,2.6136627797833936,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,3,20,True,69.249999999998209,1.2158008930835131,False,False,73.434583000000003,27700,2.6510679783393503,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,4,20,True,69.249999999998209,1.2158008930835131,False,False,70.827708999999999,27700,2.5569570036101084,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,5,20,True,69.249999999998209,1.2158008930835131,False,False,75.867417000000003,27700,2.7388959205776175,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,6,20,True,69.249999999998209,1.2158008930835131,False,False,74.799125000000004,27700,2.7003294223826715,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,7,20,True,69.249999999998209,1.2158008930835131,False,False,69.877583999999999,27700,2.5226564620938627,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,8,20,True,69.249999999998209,1.2158008930835131,False,False,74.949040999999994,27700,2.7057415523465704,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,9,20,True,69.249999999998209,1.2158008930835131,False,False,70.466333000000006,27700,2.5439109386281586,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,10,20,True,69.249999999998209,1.2158008930835131,False,False,77.354791000000006,27700,2.792591732851986,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,11,20,True,69.249999999998209,1.2158008930835131,False,False,69.616,27700,2.5132129963898917,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,12,20,True,69.249999999998209,1.2158008930835131,False,False,69.308499999999995,27700,2.5021119133574006,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,13,20,True,69.249999999998209,1.2158008930835131,False,False,72.914208000000002,27700,2.6322818772563177,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,14,20,True,69.249999999998209,1.2158008930835131,False,False,68.618583999999998,27700,2.4772051985559567,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,15,20,True,69.249999999998209,1.2158008930835131,False,False,72.486999999999995,27700,2.6168592057761733,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,16,20,True,69.249999999998209,1.2158008930835131,False,False,77.365542000000005,27700,2.792979855595668,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,17,20,True,69.249999999998209,1.2158008930835131,False,False,76.214083000000002,27700,2.7514109386281587,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,18,20,True,69.249999999998209,1.2158008930835131,False,False,82.378124999999997,27700,2.9739395306859207,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,19,20,True,69.249999999998209,1.2158008930835131,False,False,79.544584,27700,2.8716456317689532,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,20,20,True,69.249999999998209,1.2158008930835131,False,False,68.143833000000001,27700,2.4600661732851985,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,21,20,True,69.249999999998209,1.2158008930835131,False,False,74.490624999999994,27700,2.689192238267148,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,22,20,True,69.249999999998209,1.2158008930835131,False,False,79.114999999999995,27700,2.8561371841155236,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,23,20,True,69.249999999998209,1.2158008930835131,False,False,75.496583000000001,27700,2.7255084115523465,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,24,20,True,69.249999999998209,1.2158008930835131,False,False,70.113124999999997,27700,2.5311597472924188,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,25,20,True,69.249999999998209,1.2158008930835131,False,False,76.661249999999995,27700,2.7675541516245485,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,26,20,True,69.249999999998209,1.2158008930835131,False,False,68.453083000000007,27700,2.4712304332129968,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,27,20,True,69.249999999998209,1.2158008930835131,False,False,73.450041999999996,27700,2.6516260649819494,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,28,20,True,69.249999999998209,1.2158008930835131,False,False,74.988667000000007,27700,2.7071720938628161,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,29,20,True,69.249999999998209,1.2158008930835131,False,False,69.977333000000002,27700,2.5262575090252706,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,vo,0,20,False,90.049999999997027,1.3902844919951698,False,False,95.632249999999999,36020,2.6549764019988893,1.4986163558851229,0.97819685185211802,0
intersection,vo,1,20,False,90.049999999997027,1.3902844919951698,False,False,101.865375,36020,2.8280226263187118,1.4986163558851229,0.97819685185211802,0
intersection,vo,2,20,False,90.049999999997027,1.3902844919951698,False,False,94.555666000000002,36020,2.6250878956135479,1.4986163558851229,0.97819685185211802,0
intersection,vo,3,20,False,90.049999999997027,1.3902844919951698,False,False,90.219791000000001,36020,2.5047137978900609,1.4986163558851229,0.97819685185211802,0
intersection,vo,4,20,False,90.049999999997027,1.3902844919951698,False,False,98.882999999999996,36020,2.7452248750694057,1.4986163558851229,0.97819685185211802,0
intersection,vo,5,20,False,90.049999999997027,1.3902844919951698,False,False,94.748542,36020,2.6304425874514159,1.4986163558851229,0.97819685185211802,0
intersection,vo,6,20,False,90.049999999997027,1.3902844919951698,False,False,108.850875,36020,3.0219565519156024,1.4986163558851229,0.97819685185211802,0
intersection,vo,7,20,False,90.049999999997027,1.3902844919951698,False,False,104.2265,36020,2.8935730149916714,1.4986163558851229,0.97819685185211802,0
intersection,vo,8,20,False,90.049999999997027,1.3902844919951698,False,False,93.108874999999998,36020,2.5849215713492506,1.4986163558851229,0.97819685185211802,0
intersection,vo,9,20,False,90.049999999997027,1.3902844919951698,False,False,108.891667,36020,3.0230890338700722,1.4986163558851229,0.97819685185211802,0
intersection,vo,10,20,False,90.049999999997027,1.3902844919951698,False,False,86.769417000000004,36020,2.408923292615214,1.4986163558851229,0.97819685185211802,0
intersection,vo,11,20,False,90.049999999997027,1.3902844919951698,False,False,92.328457999999998,36020,2.5632553581343696,1.4986163558851229,0.97819685185211802,0
intersection,vo,12,20,False,90.049999999997027,1.3902844919951698,False,False,97.061667,36020,2.6946603831204885,1.4986163558851229,0.97819685185211802,0
intersection,vo,13,20,False,90.049999999997027,1.3902844919951698,False,False,100.67425,36020,2.7949541921154912,1.4986163558851229,0.97819685185211802,0
intersection,vo,14,20,False,90.049999999997027,1.3902844919951698,False,False,98.8125,36020,2.7432676290949471,1.4986163558851229,0.97819685185211802,0
intersection,vo,15,20,False,90.049999999997027,1.3902844919951698,False,False,77.874583000000001,36020,2.1619817601332594,1.4986163558851229,0.97819685185211802,0
intersection,vo,16,20,False,90.049999999997027,1.3902844919951698,False,False,125.326542,36020,3.4793598556357579,1.4986163558851229,0.97819685185211802,0
intersection,vo,17,20,False,90.049999999997027,1.3902844919951698,False,False,119.62720899999999,36020,3.3211329539144918,1.4986163558851229,0.97819685185211802,0
intersection,vo,18,20,False,90.049999999997027,1.3902844919951698,False,False,116.267084,36020,3.22784797334814,1.4986163558851229,0.97819685185211802,0
intersection,vo,19,20,False,90.049999999997027,1.3902844919951698,False,False,120.343917,36020,3.3410304553026098,1.4986163558851229,0.97819685185211802,0
intersection,vo,20,20,False,90.049999999997027,1.3902844919951698,False,False,123.680291,36020,3.4336560521932258,1.4986163558851229,0.97819685185211802,0
intersection,vo,21,20,False,90.049999999997027,1.3902844919951698,False,False,124.470375,36020,3.4555906440866186,1.4986163558851229,0.97819685185211802,0
intersection,vo,22,20,False,90.049999999997027,1.3902844919951698,False,False,124.42895799999999,36020,3.4544408106607438,1.4986163558851229,0.97819685185211802,0
intersection,vo,23,20,False,90.049999999997027,1.3902844919951698,False,False,121.16270900000001,36020,3.3637620488617435,1.4986163558851229,0.97819685185211802,0
intersection,vo,24,20,False,90.049999999997027,1.3902844919951698,False,False,160.38354200000001,36020,4.4526247084952812,1.4986163558851229,0.97819685185211802,0
intersection,vo,25,20,False,90.049999999997027,1.3902844919951698,False,False,148.83141699999999,36020,4.1319105219322596,1.4986163558851229,0.97819685185211802,0
intersection,vo,26,20,False,90.049999999997027,1.3902844919951698,False,False,150.8475,36020,4.1878817323709052,1.4986163558851229,0.97819685185211802,0
intersection,vo,27,20,False,90.049999999997027,1.3902844919951698,False,False,150.47999999999999,36020,4.1776790671848971,1.4986163558851229,0.97819685185211802,0
intersection,vo,28,20,False,90.049999999997027,1.3902844919951698,False,False,164.661541,36020,4.5713920322043311,1.4986163558851229,0.97819685185211802,0
intersection,vo,29,20,False,90.049999999997027,1.3902844919951698,False,False,158.42025000000001,36020,4.3981191004997227,1.4986163558851229,0.97819685185211802,0
random,dmpc,0,20,True,53.149999999999118,1.2947676885985122,False,False,40.172584000000001,21260,1.8895853245531515,1.0827918549044964,0.46074512450428767,0
random,dmpc,1,20,True,53.249999999999112,1.2991795511743167,False,False,47.65475,21300,2.2373122065727697,0.92519689520389614,0.61416792696018729,0
random,dmpc,2,20,True,50.549999999999265,1.6439595819144071,False,False,45.393541999999997,20220,2.2449822947576652,1.0147423113542826,0.52976399609785541,0
random,dmpc,3,20,True,49.449999999999328,1.6323344658792105,False,False,50.411000000000001,19780,2.5485844287158748,1.0464938593181812,0.50035611204335517,0
random,dmpc,4,20,True,51.6999999999992,1.6878781662841911,False,False,35.209791000000003,20680,1.7026011121856868,1.0309952063879571,0.51653361730568459,0
random,dmpc,5,20,True,59.249999999998771,1.2985829857791276,False,False,40.515334000000003,23700,1.7095077637130802,0.93457302917064533,0.61125592354842373,0
random,dmpc,6,20,True,49.649999999999316,1.3910457129295568,False,False,47.945332999999998,19860,2.414165810674723,1.0381922725402257,0.52134168478578824,0
random,dmpc,7,20,True,55.649999999998975,1.3403761087688753,False,False,37.980916000000001,22260,1.7062406109613655,1.0029658510934776,0.55687932703511056,0
random,dmpc,8,20,True,51.049999999999237,1.3818928058725111,False,False,43.286707999999997,20420,2.1198191968658175,0.91610243708404482,0.62424291715728053,0
random,dmpc,9,20,True,54.799999999999024,1.2947439888376941,False,False,38.903708000000002,21920,1.7748041970802919,1.0864607293625534,0.45042265695902656,0
random,dmpc,10,20,True,51.999999999999183,1.2925362103558189,False,False,46.541207999999997,20800,2.2375580769230767,1.0133135159790827,0.54780739528717592,0
random,dmpc,11,20,True,52.549999999999152,1.2780238719479426,False,False,58.205666999999998,21020,2.769061227402474,0.99864997385117926,0.57294633754299662,0
random,dmpc,12,20,True,63.999999999998501,1.3238599351189149,False,False,39.645000000000003,25600,1.5486328125,0.92300561043821139,0.61361192265011699,0
random,dmpc,13,20,True,64.949999999998454,1.2782376277672243,False,False,45.846625000000003,25980,1.7646891839876828,0.90981793419441437,0.64288191817240059,0
random,dmpc,14,20,True,54.049999999999066,1.5869513407252422,False,False,38.347290999999998,21620,1.7736952358926918,1.0579008202435749,0.48780903006406978,0
random,dmpc,15,20,True,51.049999999999237,1.3956184075282803,False,False,41.341957999999998,20420,2.0245816846229188,1.0248644249722978,0.51759993155917883,0
random,dmpc,16,20,True,54.999999999999012,1.5461329887101347,False,False,48.137582999999999,22000,2.1880719545454546,1.0316700703196944,0.50199755493484388,0
random,dmpc,17,20,True,55.499999999998984,1.2940338678130576,False,False,55.520083999999997,22200,2.5009046846846843,0.97509955474476417,0.56253832691425099,0
random,dmpc,18,20,True,51.849999999999191,1.6781229716740453,False,False,53.285625000000003,20740,2.5692201060752171,0.89922734097965396,0.62232660300051068,0
random,dmpc,19,20,True,62.999999999998558,1.3021838405989017,False,False,48.809375000000003,25200,1.9368799603174602,0.85773864017930623,0.67112046253783741,0
random,dmpc,20,20,True,52.299999999999166,1.8748421320041089,False,False,54.867125000000001,20920,2.6227115200764817,0.97484408209795692,0.57625009704587338,0
random,dmpc,21,20,True,56.399999999998933,1.7425686256277884,False,False,42.543084,22560,1.8857750000000002,0.92530000986299532,0.61974563288402751,0
random,dmpc,22,20,True,63.499999999998529,1.3210532340561938,False,False,46.169750000000001,25400,1.8177066929133858,0.78974597732906027,0.75384715022681603,0
random,dmpc,23,20,True,52.74999999999914,1.888263093033909,False,False,39.375458000000002,21100,1.8661354502369667,1.0489243057472473,0.494749730173694,0
random,dmpc,24,20,True,55.74999999999897,1.2855294243806519,False,False,43.780625000000001,22300,1.963256726457399,0.91732965818617185,0.6218577904370991,0
random,dmpc,25,20,True,54.449999999999044,1.7495111320512033,False,False,36.662166999999997,21780,1.683295087235996,0.96029353029946196,0.5780111707951654,0
random,dmpc,26,20,True,42.799999999999706,1.2969795111366538,False,False,25.076499999999999,17120,1.4647488317757009,1.0439615623695979,0.51015477689227073,0
random,dmpc,27,20,True,52.449999999999157,2.2211982689812371,False,False,39.948875000000001,20980,1.9041408484270734,1.0506734383040417,0.49000272604688022,0
random,dmpc,28,20,True,58.499999999998813,1.3001834781099342,False,False,48.029167000000001,23400,2.0525285042735044,0.93468712671987708,0.61003585828557505,0
random,dmpc,29,20,True,60.049999999998725,1.2948380697880544,False,False,39.452083000000002,24020,1.6424680682764363,0.76843210369375492,0.77525230652213528,0
random,orca,0,20,True,50.449999999999271,1.1470476289426459,False,False,41.094040999999997,20180,2.0363746778989098,1.4925250849514913,0.10315898958109347,0
random,orca,1,20,True,59.949999999998731,1.3690524569482174,False,False,64.697874999999996,23980,2.6979931192660547,1.4964609151628914,0.14671706494886624,0
random,orca,2,20,True,50.499999999999268,1.1280905725615451,False,False,40.426000000000002,20200,2.0012871287128711,1.4981236032474909,0.086688689854390738,0
random,orca,3,20,True,62.149999999998606,1.1501426271159161,False,False,60.713208000000002,24860,2.4422046661303298,1.4971779860498771,0.25211573688204969,0
random,orca,4,20,True,51.399999999999217,1.1501494574384059,False,False,53.761541000000001,20560,2.6148609435797669,1.4985935681878648,0.12058588116649255,0
random,orca,5,20,False,90.049999999997027,1.4122953894879624,False,False,79.106583000000001,36020,2.1961849805663518,1.4909498590802914,0.24668667498517022,0
random,orca,6,20,True,47.849999999999419,1.1297960894996113,False,False,47.447916999999997,19140,2.478992528735632,1.4977970568246621,0.11921697240788474,0
random,orca,7,20,True,54.699999999999029,1.1719396357997829,False,False,56.151249999999997,21880,2.5663276965265083,1.4993477819955348,0.13588397694103813,0
random,orca,8,20,True,50.899999999999245,1.153602600976583,False,False,52.077792000000002,20360,2.5578483300589392,1.4940443470752558,0.075043284322616061,0
random,orca,9,20,True,53.699999999999086,1.2997670974464239,False,False,43.08625,21480,2.0058775605214154,1.4997983273307576,0.067096534939802915,0
random,orca,10,20,True,51.599999999999206,1.1501280095876858,False,False,56.468832999999997,20640,2.7358930717054264,1.4987774411582588,0.20668354708617212,0
random,orca,11,20,True,59.399999999998762,1.1438941857601712,False,False,56.613917000000001,23760,2.3827406144781147,1.498151489391895,0.15645078482977667,0
random,orca,12,20,True,64.499999999998479,1.2278185992804913,False,False,58.595125000000003,25800,2.271128875968992,1.4942805782417499,0.090504567987015186,0
random,orca,13,20,True,61.699999999998631,1.1498636430650495,False,False,56.185958999999997,24680,2.2765785656401945,1.4988922724810676,0.042535421502379663,0
random,orca,14,20,False,90.049999999997027,1.3200203459196362,False,False,86.487291999999997,36020,2.4010908384230985,1.4977199964784986,0.12797298362848841,0
random,orca,15,20,True,50.29999999999928,1.143453645968012,False,False,53.975208000000002,20120,2.6826644135188866,1.4973635288438878,0.14140522884541276,0
random,orca,16,20,True,56.149999999998947,1.1350043216052361,False,False,46.265500000000003,22460,2.0599065004452362,1.4994228208121183,0.053914489294689512,0
random,orca,17,20,True,57.49999999999887,1.3623134371452181,False,False,59.661959000000003,23000,2.5939982173913045,1.4991267125942369,0.16608104693286868,0
random,orca,18,20,True,51.249999999999226,1.3664299211328981,False,False,43.115000000000002,20500,2.1031707317073169,1.4980522287196874,0.08801196995404259,0
random,orca,19,20,False,90.049999999997027,1.2223715826100756,False,False,70.830040999999994,36020,1.9664086896168795,1.4982254094480092,0.12653254832085753,0
random,orca,20,20,True,54.249999999999055,1.1539446676225238,False,False,52.108750000000001,21700,2.4013248847926265,1.4967722297205521,0.12436435710232498,0
random,orca,21,20,True,59.849999999998737,1.1659314826534655,False,False,54.273333000000001,23940,2.2670565162907268,1.4944239685381711,0.15103788679031072,0
random,orca,22,20,True,64.299999999998491,1.1500000000000057,False,False,55.625416999999999,25720,2.1627300544323482,1.4887152703459137,0.13684353194023532,0
random,orca,23,20,True,54.199999999999058,1.2151087997095815,False,False,45.937790999999997,21680,2.1189017988929888,1.4921016162600218,0.09590686260044147,0
random,orca,24,20,True,55.249999999998998,1.1905704407106061,False,False,49.926124999999999,22100,2.2591006787330317,1.499500448989602,0.050919838584770859,0
random,orca,25,20,True,53.149999999999118,1.6137686220448761,False,False,43.091791000000001,21260,2.0268951552210721,1.4986921984714805,0.061566071361267627,0
random,orca,26,20,True,51.399999999999217,1.2330074492868015,False,False,42.251458,20560,2.0550320038910503,1.4978288077296362,0.22019445699118381,0
random,orca,27,20,True,54.249999999999055,1.5076161496919775,False,False,40.333083000000002,21700,1.8586674193548387,1.4953552564022814,0.15717765013039842,0
random,orca,28,20,True,74.749999999997897,1.42543149753409,False,False,70.767707999999999,29900,2.3668129765886285,1.4968254651374227,0.13743820677839114,0
random,orca,29,20,True,60.84999999999868,1.1465991877688666,False,False,53.777917000000002,24340,2.2094460558751026,1.481249999684729,0.13913875070509338,0
random,prollect,0,20,True,51.449999999999214,1.2406292916037114,False,False,35.746375,20580,1.7369472789115645,1.4938593292042108,0.059125234963386911,0.040379008746355687
random,prollect,1,20,True,52.74999999999914,1.2327486237044023,False,False,48.453791000000002,21100,2.2963881990521329,1.4894343553721394,0.092363650893507607,0.0661611374407583
random,prollect,2,20,True,47.699999999999427,1.2421832646264985,False,False,48.201791,19080,2.5262993186582809,1.4949512428858345,0.024580028474471761,0.035744234800838576
random,prollect,3,20,True,48.149999999999402,1.2432569013096784,False,False,45.688417000000001,19260,2.3721919522326065,1.4962153991777682,0.018970436240472656,0.025960539979231569
random,prollect,4,20,True,51.34999999999922,1.2798275857248584,False,False,41.701667,20540,2.0302661635832524,1.4967972680029134,0.011295101336432592,0.026290165530671861
random,prollect,5,20,True,56.949999999998902,1.2578370730329058,False,False,47.470041999999999,22780,2.0838473222124669,1.4978173019656467,0.0091097475409312456,0.022607550482879719
random,prollect,6,20,True,47.849999999999419,1.2514086058311495,False,False,37.312207999999998,19140,1.9494361546499477,1.4922295982588438,0.025356318778086171,0.056060606060606061
random,prollect,7,20,True,54.449999999999044,1.2389429926042923,False,False,57.393166999999998,21780,2.635131634527089,1.494072145178778,0.02246249174521783,0.039348025711662078
random,prollect,8,20,True,50.899999999999245,1.233537169975508,False,False,35.377791999999999,20360,1.7376125736738703,1.4974282761060831,0.0080816572736111727,0.023870333988212179
random,prollect,9,20,True,51.949999999999186,1.2387293658005623,False,False,39.416125000000001,20780,1.896829884504331,1.4970542830601989,0.0086713685641319534,0.028007699711260828
random,prollect,10,20,True,49.749999999999311,1.2540961641285522,False,False,42.039042000000002,19900,2.1125146733668343,1.4941435471402029,0.017442900835785598,0.041457286432160803
random,prollect,11,20,True,54.899999999999018,1.2235275841955726,False,False,61.773833000000003,21960,2.8130160746812387,1.4802206386671697,0.094255690697343242,0.10400728597449908
random,prollect,12,20,True,63.549999999998526,1.2750922071093387,False,False,43.728917000000003,25420,1.7202563729346971,1.4957765879918452,0.048925805479153109,0.029150275373721481
random,prollect,13,20,True,59.349999999998765,1.250456658411945,False,False,45.338124999999998,23740,1.909777801179444,1.4944644650247674,0.013839171628491576,0.04574557708508846
random,prollect,14,20,True,50.499999999999268,1.2734203676813116,False,False,47.830832999999998,20200,2.3678630198019803,1.4960164205593094,0.010111331737334497,0.035495049504950492
random,prollect,15,20,True,50.449999999999271,1.256677442124237,False,False,37.531584000000002,20180,1.8598406342913778,1.4971050976247342,0.0079075023561673147,0.016947472745292368
random,prollect,16,20,True,52.849999999999135,1.2322330308678053,False,False,43.149250000000002,21140,2.0411187322611162,1.4947304137147106,0.016462357680868605,0.035477767265846734
random,prollect,17,20,True,56.749999999998913,1.2644115659033113,False,False,39.022916000000002,22700,1.719071189427313,1.4956993277733541,0.017594778865785393,0.043744493392070483
random,prollect,18,20,False,90.049999999997027,1.2429438680735707,False,False,67.761542000000006,36020,1.8812199333703499,1.4928447615706397,0.061407139053347951,0.068989450305385891
random,prollect,19,20,True,62.449999999998589,1.2568716260094435,False,False,41.857083000000003,24980,1.6756238190552444,1.4974434301499013,0.0075364907774756922,0.017654123298638909
random,prollect,20,20,True,50.499999999999268,1.2447879505553967,False,False,51.918374999999997,20200,2.5702165841584157,1.4906139194427357,0.028627872535629269,0.066485148514851489
random,prollect,21,20,True,53.849999999999078,1.235613126262457,False,False,53.454458000000002,21540,2.4816368616527393,1.4927227235418128,0.043871032716291239,0.063509749303621174
random,prollect,22,20,True,60.949999999998674,1.2257981574465004,False,False,52.004291000000002,24380,2.1330718211648896,1.4974072457948717,0.008820715879610674,0.021123872026251024
random,prollect,23,20,True,52.649999999999146,1.2432401723798872,False,False,33.562582999999997,21060,1.5936649097815765,1.4937288741211754,0.01776947251154724,0.033143399810066476
random,prollect,24,20,True,57.649999999998862,1.1991708492173527,False,False,47.672916999999998,23060,2.0673424544666088,1.4943476151640855,0.029362416399988184,0.04284475281873374
random,prollect,25,20,True,53.149999999999118,1.2549713587161049,False,False,35.110292000000001,21260,1.6514718720602071,1.4969982658416625,0.010200696072095861,0.023283160865475071
random,prollect,26,20,True,41.549999999999777,1.254958125300478,False,False,34.675542,16620,2.0863743682310472,1.4916828052720352,0.03058905443102581,0.048616125150421179
random,prollect,27,20,True,52.149999999999174,1.2429216580575873,False,False,33.602708,20860,1.6108680728667306,1.4962266180289503,0.021047711169651245,0.039549376797698946
random,prollect,28,20,True,56.999999999998899,1.237813941524343,False,False,35.817709000000001,22800,1.5709521491228071,1.4907875007069114,0.084266821457951863,0.060964912280701757
random,prollect,29,20,True,59.149999999998776,1.2560864286442124,False,False,34.735166,23660,1.4680966187658495,1.4924822401247408,0.022441051930939312,0.048182586644125107
random,vo,0,20,True,51.34999999999922,1.4328315239392799,False,False,38.171500000000002,20540,1.858398247322298,1.4979607504075387,0.036442878578523602,0
random,vo,1,20,True,53.149999999999118,1.4475743683061288,False,False,42.080083000000002,21260,1.9793077610536218,1.4961254912882134,0.075439566014834258,0
random,vo,2,20,True,48.34999999999939,1.4286270654625071,False,False,39.375957999999997,19340,2.0359854188210962,1.4963591084116377,0.038359608312650569,0
random,vo,3,20,True,49.849999999999305,1.4231300305095593,False,False,36.162292000000001,19940,1.8135552657973923,1.4968001157676079,0.028507020722228847,0
random,vo,4,20,True,51.34999999999922,1.4186121911865182,False,False,40.403750000000002,20540,1.9670764362220059,1.4970076225510505,0.01674051718498918,0
random,vo,5,20,True,59.099999999998779,1.4663092502577155,False,False,40.651249999999997,23640,1.7195960236886634,1.4991992264978455,0.014813852232725244,0
random,vo,6,20,True,47.849999999999419,1.4299790405713855,False,False,43.870958999999999,19140,2.2921086206896555,1.4914296356883232,0.049121665549355341,0
random,vo,7,20,True,57.299999999998882,1.425287097012425,False,False,49.092207999999999,22920,2.1418938917975567,1.4952372542858752,0.042930974685745721,0
random,vo,8,20,True,50.899999999999245,1.4411712386270821,False,False,44.291792000000001,20360,2.1754318271119844,1.4980602588244776,0.0084287238843713305,0
random,vo,9,20,True,52.149999999999174,1.4354847495061447,False,False,35.054499999999997,20860,1.6804650047938638,1.4981366927641506,0.0094279203461890056,0
random,vo,10,20,True,49.749999999999311,1.456938806319642,False,False,43.848792000000003,19900,2.2034568844221107,1.4980161880199394,0.0178469158495249,0
random,vo,11,20,True,51.999999999999183,1.4119352014065059,False,False,48.128416999999999,20800,2.3138662019230769,1.4870571332055142,0.09812057680061155,0
random,vo,12,20,True,63.549999999998526,1.4425025297247376,False,False,50.540624999999999,25420,1.9882228560188828,1.4986267871771835,0.029603730375878094,0
random,vo,13,20,True,58.799999999998796,1.4473949361446146,False,False,48.697333,23520,2.0704648384353739,1.4965530236468243,0.010934406904744245,0
random,vo,14,20,True,50.549999999999265,1.4212736997733253,False,False,39.812958999999999,20220,1.9689890702274977,1.4967825842062623,0.022802544858961084,0
random,vo,15,20,True,50.449999999999271,1.4512954873407762,False,False,31.071999999999999,20180,1.5397423191278494,1.4981432555941263,0.0096770890005776992,0
random,vo,16,20,True,52.799999999999137,1.4537940572754899,False,False,39.995291999999999,21120,1.8937164772727273,1.4965570000500921,0.019515301743288641,0
random,vo,17,20,True,56.349999999998936,1.4537777283106801,False,False,41.641334000000001,22540,1.8474416149068325,1.4975426182504632,0.014917071067587804,0
random,vo,18,20,False,90.049999999997027,1.4633778048948287,False,False,56.849916999999998,36020,1.5782875347029428,1.4995638482781202,0.060115793059140769,0
random,vo,19,20,True,62.749999999998572,1.4392267839444288,False,False,41.505000000000003,25100,1.6535856573705179,1.498602145287331,0.0080430013754506924,0
random,vo,20,20,True,50.64999999999926,1.4394690429823356,False,False,48.150500000000001,20260,2.3766288252714709,1.4944333836104979,0.024595578516026367,0
random,vo,21,20,True,53.049999999999123,1.4227733613495874,False,False,44.631250000000001,21220,2.1032634307257303,1.4964125577291265,0.031794700897099522,0
random,vo,22,20,True,61.19999999999866,1.4453979917472675,False,False,41.361832999999997,24480,1.6896173611111112,1.4979961984173653,0.011541962380834738,0
random,vo,23,20,True,52.499999999999154,1.4345882422975005,False,False,33.501750000000001,21000,1.5953214285714286,1.4952207405585656,0.021597039337364111,0
random,vo,24,20,True,58.599999999998808,1.4277585712243739,False,False,44.820459,23440,1.9121356228668942,1.4972762507928994,0.024938071235820473,0
random,vo,25,20,True,53.149999999999118,1.4407073765246026,False,False,34.507832999999998,21260,1.6231341956726246,1.498340682039158,0.011308881699122421,0
random,vo,26,20,True,41.549999999999777,1.4417250610499985,False,False,32.121541999999998,16620,1.9327040914560769,1.4947225468325762,0.024512201376684958,0
random,vo,27,20,True,52.149999999999174,1.4564293567709317,False,False,51.668292000000001,20860,2.4769075743048896,1.4985033176627618,0.020651693614836941,0
random,vo,28,20,True,57.14999999999889,1.436271580834463,False,False,38.632834000000003,22860,1.6899752405949258,1.494040248451769,0.064024836489638096,0
random,vo,29,20,True,59.149999999998776,1.430389373151399,False,False,44.239666999999997,23660,1.8698084108199491,1.495046410905706,0.033332709703231954,0


==> sim/results_comm_smoke2/comm_plot_data/delay_p02_alpha1.csv <==
delay_steps,completion_rate_pct,collision_rate_pct,completion_time_med
0,100,0,88
1,0,0,0
2,0,0,0
3,0,0,0


==> sim/results_comm_smoke2/comm_plot_data/delay_p02_alpha3.csv <==
delay_steps,completion_rate_pct,collision_rate_pct,completion_time_med
0,80,0,88.375
1,0,0,0
2,0,0,0
3,0,0,0


==> sim/results_comm_smoke2/comm_plot_data/delay_p02_alpha5.csv <==
delay_steps,completion_rate_pct,collision_rate_pct,completion_time_med
0,80,0,88.775
1,0,0,0
2,0,0,0
3,0,0,0


==> sim/results_comm_smoke2/comm_plot_data/dropout_delay1_alpha1.csv <==
p_drop,completion_rate_pct,collision_rate_pct,completion_time_med
0,0,0,0
0.1,0,0,0
0.2,0,0,0
0.3,0,0,0
0.4,0,0,0
0.5,0,0,0


==> sim/results_comm_smoke2/comm_plot_data/dropout_delay1_alpha3.csv <==
p_drop,completion_rate_pct,collision_rate_pct,completion_time_med
0,0,0,0
0.1,0,0,0
0.2,0,0,0
0.3,0,0,0
0.4,0,0,0
0.5,0,0,0


==> sim/results_comm_smoke2/comm_plot_data/dropout_delay1_alpha5.csv <==
p_drop,completion_rate_pct,collision_rate_pct,completion_time_med
0,0,0,0
0.1,0,0,0
0.2,0,0,0
0.3,0,0,0
0.4,0,0,0
0.5,0,0,0


==> sim/results_comm_smoke2/comm_sweep.csv <==
scenario,seed,alpha,delay_steps,p_drop,completed,collision,completion_time,min_distance
intersection,3,1,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,1,1,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,4,1,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,2,1,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,0,1,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,2,1,0,0.10000000000000001,True,False,78.499999999997684,1.1086374162018469
intersection,1,1,0,0.10000000000000001,True,False,84.349999999997351,1.098096422665771
intersection,0,1,0,0.10000000000000001,True,False,78.499999999997684,1.1079109167081524
intersection,3,1,0,0.10000000000000001,True,False,77.099999999997763,1.067552480819538
intersection,4,1,0,0.10000000000000001,True,False,77.849999999997721,1.1014020040952404
intersection,0,1,0,0.20000000000000001,True,False,87.649999999997164,1.1118470520200552
intersection,3,1,0,0.20000000000000001,True,False,87.999999999997144,1.1265967503861631
intersection,2,1,0,0.20000000000000001,True,False,89.849999999997038,1.1034890061025302
intersection,1,1,0,0.20000000000000001,True,False,87.949999999997146,1.1061058176969913
intersection,4,1,0,0.20000000000000001,True,False,88.849999999997095,1.1168268893762678
intersection,0,1,0,0.29999999999999999,False,False,90,1.1516532985060475
intersection,1,1,0,0.29999999999999999,False,False,90,1.086995441173757
intersection,4,1,0,0.29999999999999999,False,False,90,1.1130985394451811
intersection,2,1,0,0.29999999999999999,False,False,90,1.085146284429519
intersection,3,1,0,0.29999999999999999,False,False,90,1.1432486354355682
intersection,0,1,0,0.40000000000000002,False,False,90,1.1000077106019961
intersection,3,1,0,0.40000000000000002,False,False,90,1.1836726033252616
intersection,1,1,0,0.40000000000000002,False,False,90,1.1513246367333394
intersection,2,1,0,0.40000000000000002,False,False,90,1.1249880657454534
intersection,0,1,1,0,False,False,90,4
intersection,1,1,1,0,False,False,90,4
intersection,4,1,0,0.40000000000000002,False,False,90,1.1026367987964827
intersection,1,1,0,0.5,False,False,90,1.1066888696115567
intersection,2,1,0,0.5,False,False,90,1.1326053639483791
intersection,0,1,0,0.5,False,False,90,1.1057626539027063
intersection,3,1,0,0.5,False,False,90,1.0973659735740959
intersection,4,1,0,0.5,False,False,90,1.0900350323761721
intersection,2,1,1,0,False,False,90,4
intersection,3,1,1,0,False,False,90,4
intersection,4,1,1,0,False,False,90,4
intersection,2,1,1,0.10000000000000001,False,False,90,4
intersection,0,1,1,0.10000000000000001,False,False,90,4
intersection,1,1,1,0.10000000000000001,False,False,90,4
intersection,4,1,1,0.10000000000000001,False,False,90,4
intersection,3,1,1,0.10000000000000001,False,False,90,4
intersection,1,1,1,0.20000000000000001,False,False,90,4
intersection,0,1,1,0.20000000000000001,False,False,90,4
intersection,3,1,1,0.20000000000000001,False,False,90,4
intersection,4,1,1,0.20000000000000001,False,False,90,4
intersection,2,1,1,0.20000000000000001,False,False,90,4
intersection,0,1,1,0.29999999999999999,False,False,90,4
intersection,1,1,1,0.29999999999999999,False,False,90,4
intersection,3,1,1,0.29999999999999999,False,False,90,4
intersection,2,1,1,0.29999999999999999,False,False,90,4
intersection,4,1,1,0.29999999999999999,False,False,90,4
intersection,1,1,1,0.40000000000000002,False,False,90,4
intersection,3,1,1,0.40000000000000002,False,False,90,4
intersection,0,1,1,0.40000000000000002,False,False,90,4
intersection,2,1,1,0.40000000000000002,False,False,90,4
intersection,4,1,1,0.40000000000000002,False,False,90,4
intersection,0,1,1,0.5,False,False,90,4
intersection,1,1,1,0.5,False,False,90,4
intersection,2,1,1,0.5,False,False,90,4
intersection,3,1,1,0.5,False,False,90,4
intersection,4,1,1,0.5,False,False,90,4
intersection,1,1,2,0,False,False,90,4
intersection,2,1,2,0,False,False,90,4
intersection,0,1,2,0,False,False,90,4
intersection,3,1,2,0,False,False,90,4
intersection,4,1,2,0,False,False,90,4
intersection,0,1,2,0.10000000000000001,False,False,90,4
intersection,1,1,2,0.10000000000000001,False,False,90,4
intersection,2,1,2,0.10000000000000001,False,False,90,4
intersection,3,1,2,0.10000000000000001,False,False,90,4
intersection,4,1,2,0.10000000000000001,False,False,90,4
intersection,0,1,2,0.20000000000000001,False,False,90,4
intersection,2,1,2,0.20000000000000001,False,False,90,4
intersection,1,1,2,0.20000000000000001,False,False,90,4
intersection,3,1,2,0.20000000000000001,False,False,90,4
intersection,4,1,2,0.20000000000000001,False,False,90,4
intersection,0,1,2,0.29999999999999999,False,False,90,4
intersection,1,1,2,0.29999999999999999,False,False,90,4
intersection,2,1,2,0.29999999999999999,False,False,90,4
intersection,3,1,2,0.29999999999999999,False,False,90,4
intersection,0,1,2,0.40000000000000002,False,False,90,4
intersection,4,1,2,0.29999999999999999,False,False,90,4
intersection,1,1,2,0.40000000000000002,False,False,90,4
intersection,3,1,2,0.40000000000000002,False,False,90,4
intersection,2,1,2,0.40000000000000002,False,False,90,4
intersection,4,1,2,0.40000000000000002,False,False,90,4
intersection,0,1,2,0.5,False,False,90,4
intersection,1,1,2,0.5,False,False,90,4
intersection,2,1,2,0.5,False,False,90,4
intersection,3,1,2,0.5,False,False,90,4
intersection,4,1,2,0.5,False,False,90,4
intersection,1,1,3,0,False,False,90,4
intersection,0,1,3,0,False,False,90,4
intersection,2,1,3,0,False,False,90,4
intersection,3,1,3,0,False,False,90,4
intersection,4,1,3,0,False,False,90,4
intersection,0,1,3,0.10000000000000001,False,False,90,4
intersection,1,1,3,0.10000000000000001,False,False,90,4
intersection,2,1,3,0.10000000000000001,False,False,90,4
intersection,4,1,3,0.10000000000000001,False,False,90,4
intersection,3,1,3,0.10000000000000001,False,False,90,4
intersection,0,1,3,0.20000000000000001,False,False,90,4
intersection,1,1,3,0.20000000000000001,False,False,90,4
intersection,2,1,3,0.20000000000000001,False,False,90,4
intersection,3,1,3,0.20000000000000001,False,False,90,4
intersection,4,1,3,0.20000000000000001,False,False,90,4
intersection,0,1,3,0.29999999999999999,False,False,90,4
intersection,1,1,3,0.29999999999999999,False,False,90,4
intersection,2,1,3,0.29999999999999999,False,False,90,4
intersection,3,1,3,0.29999999999999999,False,False,90,4
intersection,4,1,3,0.29999999999999999,False,False,90,4
intersection,0,1,3,0.40000000000000002,False,False,90,4
intersection,2,1,3,0.40000000000000002,False,False,90,4
intersection,1,1,3,0.40000000000000002,False,False,90,4
intersection,3,1,3,0.40000000000000002,False,False,90,4
intersection,4,1,3,0.40000000000000002,False,False,90,4
intersection,0,1,3,0.5,False,False,90,4
intersection,1,1,3,0.5,False,False,90,4
intersection,2,1,3,0.5,False,False,90,4
intersection,3,1,3,0.5,False,False,90,4
intersection,0,3,0,0,True,False,72.249999999998039,1.2394186586531615
intersection,4,1,3,0.5,False,False,90,4
intersection,3,3,0,0,True,False,72.249999999998039,1.2394186586531615
intersection,1,3,0,0,True,False,72.249999999998039,1.2394186586531615
intersection,2,3,0,0,True,False,72.249999999998039,1.2394186586531615
intersection,2,3,0,0.10000000000000001,True,False,78.899999999997661,1.1086374162018469
intersection,4,3,0,0,True,False,72.249999999998039,1.2394186586531615
intersection,0,3,0,0.10000000000000001,True,False,78.899999999997661,1.1079109167081524
intersection,3,3,0,0.10000000000000001,True,False,77.49999999999774,1.067552480819538
intersection,1,3,0,0.10000000000000001,True,False,84.749999999997328,1.098096422665771
intersection,4,3,0,0.10000000000000001,True,False,78.249999999997698,1.1014020040952404
intersection,0,3,0,0.20000000000000001,True,False,88.049999999997141,1.1118470520200552
intersection,1,3,0,0.20000000000000001,True,False,88.349999999997124,1.1061058176969913
intersection,3,3,0,0.20000000000000001,True,False,88.399999999997121,1.1265967503861631
intersection,2,3,0,0.20000000000000001,False,False,90,1.1034890061025302
intersection,4,3,0,0.20000000000000001,True,False,89.249999999997073,1.1168268893762678
intersection,0,3,0,0.29999999999999999,False,False,90,1.1516532985060475
intersection,1,3,0,0.29999999999999999,False,False,90,1.086995441173757
intersection,2,3,0,0.29999999999999999,False,False,90,1.085146284429519
intersection,3,3,0,0.29999999999999999,False,False,90,1.1432486354355682
intersection,4,3,0,0.29999999999999999,False,False,90,1.1130985394451811
intersection,0,3,0,0.40000000000000002,False,False,90,1.1000077106019961
intersection,1,3,0,0.40000000000000002,False,False,90,1.1513246367333394
intersection,2,3,0,0.40000000000000002,False,False,90,1.1249880657454534
intersection,3,3,0,0.40000000000000002,False,False,90,1.1836726033252616
intersection,4,3,0,0.40000000000000002,False,False,90,1.1026367987964827
intersection,0,3,0,0.5,False,False,90,1.1057626539027063
intersection,1,3,0,0.5,False,False,90,1.1066888696115567
intersection,0,3,1,0,False,False,90,4
intersection,2,3,0,0.5,False,False,90,1.1326053639483791
intersection,1,3,1,0,False,False,90,4
intersection,4,3,0,0.5,False,False,90,1.0900350323761721
intersection,3,3,0,0.5,False,False,90,1.0973659735740959
intersection,3,3,1,0,False,False,90,4
intersection,2,3,1,0,False,False,90,4
intersection,4,3,1,0,False,False,90,4
intersection,0,3,1,0.10000000000000001,False,False,90,4
intersection,3,3,1,0.10000000000000001,False,False,90,4
intersection,1,3,1,0.10000000000000001,False,False,90,4
intersection,2,3,1,0.10000000000000001,False,False,90,4
intersection,4,3,1,0.10000000000000001,False,False,90,4
intersection,0,3,1,0.20000000000000001,False,False,90,4
intersection,1,3,1,0.20000000000000001,False,False,90,4
intersection,2,3,1,0.20000000000000001,False,False,90,4
intersection,3,3,1,0.20000000000000001,False,False,90,4
intersection,1,3,1,0.29999999999999999,False,False,90,4
intersection,0,3,1,0.29999999999999999,False,False,90,4
intersection,3,3,1,0.29999999999999999,False,False,90,4
intersection,2,3,1,0.29999999999999999,False,False,90,4
intersection,4,3,1,0.29999999999999999,False,False,90,4
intersection,0,3,1,0.40000000000000002,False,False,90,4
intersection,1,3,1,0.40000000000000002,False,False,90,4
intersection,4,3,1,0.20000000000000001,False,False,90,4
intersection,3,3,1,0.40000000000000002,False,False,90,4
intersection,2,3,1,0.40000000000000002,False,False,90,4
intersection,4,3,1,0.40000000000000002,False,False,90,4
intersection,0,3,1,0.5,False,False,90,4
intersection,1,3,1,0.5,False,False,90,4
intersection,2,3,1,0.5,False,False,90,4
intersection,4,3,1,0.5,False,False,90,4
intersection,3,3,1,0.5,False,False,90,4
intersection,1,3,2,0,False,False,90,4
intersection,0,3,2,0,False,False,90,4
intersection,2,3,2,0,False,False,90,4
intersection,3,3,2,0,False,False,90,4
intersection,4,3,2,0,False,False,90,4
intersection,1,3,2,0.10000000000000001,False,False,90,4
intersection,0,3,2,0.10000000000000001,False,False,90,4
intersection,2,3,2,0.10000000000000001,False,False,90,4
intersection,4,3,2,0.10000000000000001,False,False,90,4
intersection,3,3,2,0.10000000000000001,False,False,90,4
intersection,1,3,2,0.20000000000000001,False,False,90,4
intersection,0,3,2,0.20000000000000001,False,False,90,4
intersection,2,3,2,0.20000000000000001,False,False,90,4
intersection,3,3,2,0.20000000000000001,False,False,90,4
intersection,4,3,2,0.20000000000000001,False,False,90,4
intersection,0,3,2,0.29999999999999999,False,False,90,4
intersection,1,3,2,0.29999999999999999,False,False,90,4
intersection,2,3,2,0.29999999999999999,False,False,90,4
intersection,4,3,2,0.29999999999999999,False,False,90,4
intersection,3,3,2,0.29999999999999999,False,False,90,4
intersection,0,3,2,0.40000000000000002,False,False,90,4
intersection,1,3,2,0.40000000000000002,False,False,90,4
intersection,2,3,2,0.40000000000000002,False,False,90,4
intersection,0,3,2,0.5,False,False,90,4
intersection,3,3,2,0.40000000000000002,False,False,90,4
intersection,1,3,2,0.5,False,False,90,4
intersection,4,3,2,0.40000000000000002,False,False,90,4
intersection,2,3,2,0.5,False,False,90,4
intersection,3,3,2,0.5,False,False,90,4
intersection,0,3,3,0,False,False,90,4
intersection,4,3,2,0.5,False,False,90,4
intersection,2,3,3,0,False,False,90,4
intersection,1,3,3,0,False,False,90,4
intersection,4,3,3,0,False,False,90,4
intersection,0,3,3,0.10000000000000001,False,False,90,4
intersection,3,3,3,0,False,False,90,4
intersection,1,3,3,0.10000000000000001,False,False,90,4
intersection,3,3,3,0.10000000000000001,False,False,90,4
intersection,2,3,3,0.10000000000000001,False,False,90,4
intersection,4,3,3,0.10000000000000001,False,False,90,4
intersection,0,3,3,0.20000000000000001,False,False,90,4
intersection,1,3,3,0.20000000000000001,False,False,90,4
intersection,2,3,3,0.20000000000000001,False,False,90,4
intersection,3,3,3,0.20000000000000001,False,False,90,4
intersection,4,3,3,0.20000000000000001,False,False,90,4
intersection,0,3,3,0.29999999999999999,False,False,90,4
intersection,1,3,3,0.29999999999999999,False,False,90,4
intersection,2,3,3,0.29999999999999999,False,False,90,4
intersection,0,3,3,0.40000000000000002,False,False,90,4
intersection,3,3,3,0.29999999999999999,False,False,90,4
intersection,4,3,3,0.29999999999999999,False,False,90,4
intersection,1,3,3,0.40000000000000002,False,False,90,4
intersection,3,3,3,0.40000000000000002,False,False,90,4
intersection,2,3,3,0.40000000000000002,False,False,90,4
intersection,4,3,3,0.40000000000000002,False,False,90,4
intersection,0,3,3,0.5,False,False,90,4
intersection,1,3,3,0.5,False,False,90,4
intersection,2,3,3,0.5,False,False,90,4
intersection,3,3,3,0.5,False,False,90,4
intersection,4,3,3,0.5,False,False,90,4
intersection,0,5,0,0,True,False,72.649999999998016,1.2394186586531615
intersection,2,5,0,0,True,False,72.649999999998016,1.2394186586531615
intersection,1,5,0,0,True,False,72.649999999998016,1.2394186586531615
intersection,3,5,0,0,True,False,72.649999999998016,1.2394186586531615
intersection,4,5,0,0,True,False,72.649999999998016,1.2394186586531615
intersection,0,5,0,0.10000000000000001,True,False,79.299999999997638,1.1079109167081524
intersection,2,5,0,0.10000000000000001,True,False,79.299999999997638,1.1086374162018469
intersection,1,5,0,0.10000000000000001,True,False,85.149999999997306,1.098096422665771
intersection,3,5,0,0.10000000000000001,True,False,77.899999999997718,1.067552480819538
intersection,4,5,0,0.10000000000000001,True,False,78.649999999997675,1.1014020040952404
intersection,1,5,0,0.20000000000000001,True,False,88.749999999997101,1.1061058176969913
intersection,0,5,0,0.20000000000000001,True,False,88.449999999997118,1.1118470520200552
intersection,2,5,0,0.20000000000000001,False,False,90,1.1034890061025302
intersection,3,5,0,0.20000000000000001,True,False,88.799999999997098,1.1265967503861631
intersection,0,5,0,0.29999999999999999,False,False,90,1.1516532985060475
intersection,4,5,0,0.20000000000000001,True,False,89.64999999999705,1.1168268893762678
intersection,1,5,0,0.29999999999999999,False,False,90,1.086995441173757
intersection,2,5,0,0.29999999999999999,False,False,90,1.085146284429519
intersection,3,5,0,0.29999999999999999,False,False,90,1.1432486354355682
intersection,4,5,0,0.29999999999999999,False,False,90,1.1130985394451811
intersection,0,5,0,0.40000000000000002,False,False,90,1.1000077106019961
intersection,1,5,0,0.40000000000000002,False,False,90,1.1513246367333394
intersection,2,5,0,0.40000000000000002,False,False,90,1.1249880657454534
intersection,3,5,0,0.40000000000000002,False,False,90,1.1836726033252616
intersection,4,5,0,0.40000000000000002,False,False,90,1.1026367987964827
intersection,0,5,0,0.5,False,False,90,1.1057626539027063
intersection,0,5,1,0,False,False,90,4
intersection,1,5,1,0,False,False,90,4
intersection,3,5,0,0.5,False,False,90,1.0973659735740959
intersection,1,5,0,0.5,False,False,90,1.1066888696115567
intersection,2,5,0,0.5,False,False,90,1.1326053639483791
intersection,2,5,1,0,False,False,90,4
intersection,4,5,0,0.5,False,False,90,1.0900350323761721
intersection,3,5,1,0,False,False,90,4
intersection,4,5,1,0,False,False,90,4
intersection,0,5,1,0.10000000000000001,False,False,90,4
intersection,1,5,1,0.10000000000000001,False,False,90,4
intersection,4,5,1,0.10000000000000001,False,False,90,4
intersection,3,5,1,0.10000000000000001,False,False,90,4
intersection,2,5,1,0.10000000000000001,False,False,90,4
intersection,0,5,1,0.20000000000000001,False,False,90,4
intersection,1,5,1,0.20000000000000001,False,False,90,4
intersection,2,5,1,0.20000000000000001,False,False,90,4
intersection,3,5,1,0.20000000000000001,False,False,90,4
intersection,4,5,1,0.20000000000000001,False,False,90,4
intersection,1,5,1,0.29999999999999999,False,False,90,4
intersection,2,5,1,0.29999999999999999,False,False,90,4
intersection,0,5,1,0.29999999999999999,False,False,90,4
intersection,3,5,1,0.29999999999999999,False,False,90,4
intersection,4,5,1,0.29999999999999999,False,False,90,4
intersection,0,5,1,0.40000000000000002,False,False,90,4
intersection,1,5,1,0.40000000000000002,False,False,90,4
intersection,2,5,1,0.40000000000000002,False,False,90,4
intersection,4,5,1,0.40000000000000002,False,False,90,4
intersection,3,5,1,0.40000000000000002,False,False,90,4
intersection,0,5,1,0.5,False,False,90,4
intersection,2,5,1,0.5,False,False,90,4
intersection,1,5,1,0.5,False,False,90,4
intersection,3,5,1,0.5,False,False,90,4
intersection,4,5,1,0.5,False,False,90,4
intersection,0,5,2,0,False,False,90,4
intersection,1,5,2,0,False,False,90,4
intersection,2,5,2,0,False,False,90,4
intersection,3,5,2,0,False,False,90,4
intersection,4,5,2,0,False,False,90,4
intersection,1,5,2,0.10000000000000001,False,False,90,4
intersection,2,5,2,0.10000000000000001,False,False,90,4
intersection,3,5,2,0.10000000000000001,False,False,90,4
intersection,4,5,2,0.10000000000000001,False,False,90,4
intersection,0,5,2,0.20000000000000001,False,False,90,4
intersection,0,5,2,0.10000000000000001,False,False,90,4
intersection,1,5,2,0.20000000000000001,False,False,90,4
intersection,2,5,2,0.20000000000000001,False,False,90,4
intersection,3,5,2,0.20000000000000001,False,False,90,4
intersection,4,5,2,0.20000000000000001,False,False,90,4
intersection,0,5,2,0.29999999999999999,False,False,90,4
intersection,1,5,2,0.29999999999999999,False,False,90,4
intersection,3,5,2,0.29999999999999999,False,False,90,4
intersection,2,5,2,0.29999999999999999,False,False,90,4
intersection,4,5,2,0.29999999999999999,False,False,90,4
intersection,0,5,2,0.40000000000000002,False,False,90,4
intersection,1,5,2,0.40000000000000002,False,False,90,4
intersection,3,5,2,0.40000000000000002,False,False,90,4
intersection,2,5,2,0.40000000000000002,False,False,90,4
intersection,1,5,2,0.5,False,False,90,4
intersection,4,5,2,0.40000000000000002,False,False,90,4
intersection,2,5,2,0.5,False,False,90,4
intersection,3,5,2,0.5,False,False,90,4
intersection,0,5,2,0.5,False,False,90,4
intersection,4,5,2,0.5,False,False,90,4
intersection,0,5,3,0,False,False,90,4
intersection,1,5,3,0,False,False,90,4
intersection,2,5,3,0,False,False,90,4
intersection,4,5,3,0,False,False,90,4
intersection,0,5,3,0.10000000000000001,False,False,90,4
intersection,3,5,3,0,False,False,90,4
intersection,1,5,3,0.10000000000000001,False,False,90,4
intersection,2,5,3,0.10000000000000001,False,False,90,4
intersection,3,5,3,0.10000000000000001,False,False,90,4
intersection,4,5,3,0.10000000000000001,False,False,90,4
intersection,0,5,3,0.20000000000000001,False,False,90,4
intersection,1,5,3,0.20000000000000001,False,False,90,4
intersection,2,5,3,0.20000000000000001,False,False,90,4
intersection,4,5,3,0.20000000000000001,False,False,90,4
intersection,0,5,3,0.29999999999999999,False,False,90,4
intersection,3,5,3,0.20000000000000001,False,False,90,4
intersection,2,5,3,0.29999999999999999,False,False,90,4
intersection,1,5,3,0.29999999999999999,False,False,90,4
intersection,3,5,3,0.29999999999999999,False,False,90,4
intersection,0,5,3,0.40000000000000002,False,False,90,4
intersection,4,5,3,0.29999999999999999,False,False,90,4
intersection,1,5,3,0.40000000000000002,False,False,90,4
intersection,2,5,3,0.40000000000000002,False,False,90,4
intersection,3,5,3,0.40000000000000002,False,False,90,4
intersection,4,5,3,0.40000000000000002,False,False,90,4
intersection,0,5,3,0.5,False,False,90,4
intersection,1,5,3,0.5,False,False,90,4
intersection,2,5,3,0.5,False,False,90,4
intersection,3,5,3,0.5,False,False,90,4
intersection,4,5,3,0.5,False,False,90,4


==> sim/results_comm_smoke2/stats.json <==
{
  "intersection": {
    "vo": {
      "avg_dv": {
        "q0": 0.97819685185211802,
        "q1": 0.97819685185211802,
        "q2": 0.97819685185211802,
        "q3": 0.97819685185211802,
        "q4": 0.97819685185211802
      },
      "avg_speed": {
        "q0": 1.4986163558851229,
        "q1": 1.4986163558851229,
        "q2": 1.4986163558851229,
        "q3": 1.4986163558851229,
        "q4": 1.4986163558851229
      },
      "collision_rate": 0,
      "completion_rate": 0,
      "completion_time": null,
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.3902844919951698,
        "q1": 1.3902844919951698,
        "q2": 1.3902844919951698,
        "q3": 1.3902844919951698,
        "q4": 1.3902844919951698
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 66.217124999999996,
        "q1": 77.505343749999994,
        "q2": 84.752062999999993,
        "q3": 89.717864750000004,
        "q4": 99.753749999999997
      },
      "runtime_us_per_call": {
        "q0": 1.838343281510272,
        "q1": 2.1517308092726264,
        "q2": 2.3529167962243198,
        "q3": 2.4907791435313715,
        "q4": 2.7693989450305385
      }
    },
    "orca": {
      "avg_dv": {
        "q0": 0.13364931906566641,
        "q1": 0.13364931906566641,
        "q2": 0.13364931906566641,
        "q3": 0.13364931906566641,
        "q4": 0.13364931906566641
      },
      "avg_speed": {
        "q0": 1.4988207037545815,
        "q1": 1.4988207037545815,
        "q2": 1.4988207037545815,
        "q3": 1.4988207037545815,
        "q4": 1.4988207037545815
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 81.89999999999749,
        "q1": 81.89999999999749,
        "q2": 81.89999999999749,
        "q3": 81.89999999999749,
        "q4": 81.89999999999749
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.1452065322802343,
        "q1": 1.1452065322802343,
        "q2": 1.1452065322802343,
        "q3": 1.1452065322802343,
        "q4": 1.1452065322802343
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 54.573917000000002,
        "q1": 66.020353749999998,
        "q2": 71.348478999999998,
        "q3": 79.783728999999994,
        "q4": 142.97495799999999
      },
      "runtime_us_per_call": {
        "q0": 1.6658704822954824,
        "q1": 2.0152733134920635,
        "q2": 2.177914499389499,
        "q3": 2.435400763125763,
        "q4": 4.3643149572649564
      }
    },
    "dmpc": {
      "avg_dv": {
        "q0": 0.57777763316992548,
        "q1": 0.57777763316992548,
        "q2": 0.57777763316992548,
        "q3": 0.57777763316992548,
        "q4": 0.57777763316992548
      },
      "avg_speed": {
        "q0": 1.1381740616639,
        "q1": 1.1381740616639,
        "q2": 1.1381740616639,
        "q3": 1.1381740616639,
        "q4": 1.1381740616639
      },
      "collision_rate": 0,
      "completion_rate": 0,
      "completion_time": null,
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2693302844554992,
        "q1": 1.2693302844554992,
        "q2": 1.2693302844554992,
        "q3": 1.2693302844554992,
        "q4": 1.2693302844554992
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 88.576209000000006,
        "q1": 103.75730175,
        "q2": 119.9584375,
        "q3": 134.41758325000001,
        "q4": 175.191541
      },
      "runtime_us_per_call": {
        "q0": 2.459084092171016,
        "q1": 2.8805469669627985,
        "q2": 3.3303286368684066,
        "q3": 3.7317485632981677,
        "q4": 4.8637296224319826
      }
    },
    "prollect": {
      "avg_dv": {
        "q0": 0.065817780593756273,
        "q1": 0.065817780593756273,
        "q2": 0.065817780593756273,
        "q3": 0.065817780593756273,
        "q4": 0.065817780593756273
      },
      "avg_speed": {
        "q0": 1.4897905968724032,
        "q1": 1.4897905968724032,
        "q2": 1.4897905968724032,
        "q3": 1.4897905968724032,
        "q4": 1.4897905968724032
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 69.249999999998209,
        "q1": 69.249999999998209,
        "q2": 69.249999999998209,
        "q3": 69.249999999998209,
        "q4": 69.249999999998209
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2158008930835131,
        "q1": 1.2158008930835131,
        "q2": 1.2158008930835131,
        "q3": 1.2158008930835131,
        "q4": 1.2158008930835131
      },
      "preempt_rate": {
        "q0": 0.062851985559566781,
        "q1": 0.062851985559566781,
        "q2": 0.062851985559566781,
        "q3": 0.062851985559566781,
        "q4": 0.062851985559566781
      },
      "runtime_ms": {
        "q0": 61.044083000000001,
        "q1": 70.340239749999995,
        "q2": 75.189062500000006,
        "q3": 102.41152099999999,
        "q4": 132.588458
      },
      "runtime_us_per_call": {
        "q0": 2.2037575090252708,
        "q1": 2.5393588357400723,
        "q2": 2.7144065884476536,
        "q3": 3.697166823104693,
        "q4": 4.7865869314079426
      }
    }
  },
  "bottleneck": {
    "vo": {
      "avg_dv": {
        "q0": 0.0075552851165604853,
        "q1": 0.016363775675836731,
        "q2": 0.021608312376337861,
        "q3": 0.031752538669269997,
        "q4": 0.04249051970316739
      },
      "avg_speed": {
        "q0": 1.4944159555268635,
        "q1": 1.4972662742367928,
        "q2": 1.4982946703148108,
        "q3": 1.4988750638963071,
        "q4": 1.4995134164923123
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 53.09999999999912,
        "q1": 53.999999999999069,
        "q2": 54.149999999999061,
        "q3": 55.024999999999011,
        "q4": 57.49999999999887
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.3973629030241401,
        "q1": 1.4194447275586284,
        "q2": 1.4320926171846795,
        "q3": 1.4398273350292214,
        "q4": 1.4737659810925521
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 34.509290999999997,
        "q1": 38.432750249999998,
        "q2": 41.022645999999995,
        "q3": 44.487770750000003,
        "q4": 51.433791999999997
      },
      "runtime_us_per_call": {
        "q0": 1.9933740180221811,
        "q1": 2.224331221357406,
        "q2": 2.3548535072015113,
        "q3": 2.5139085105211016,
        "q4": 2.9437838827838823
      }
    },
    "orca": {
      "avg_dv": {
        "q0": 0.35125300610323046,
        "q1": 0.46066629190907221,
        "q2": 0.51142801116479653,
        "q3": 0.5503525092016196,
        "q4": 0.64810764320009984
      },
      "avg_speed": {
        "q0": 1.4776947974622074,
        "q1": 1.4873785363129959,
        "q2": 1.4914847437338024,
        "q3": 1.4975749810925434,
        "q4": 1.4998346452616536
      },
      "collision_rate": 0,
      "completion_rate": 0,
      "completion_time": null,
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.1058454709160783,
        "q1": 1.1347097741798962,
        "q2": 1.1473893530436183,
        "q3": 1.1498031845465984,
        "q4": 1.3222852702803618
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 65.570958000000005,
        "q1": 76.982354000000001,
        "q2": 80.541333000000009,
        "q3": 82.938062500000001,
        "q4": 104.36
      },
      "runtime_us_per_call": {
        "q0": 2.2755052054414215,
        "q1": 2.6715142282065516,
        "q2": 2.7950212729039423,
        "q3": 2.8781948396724042,
        "q4": 3.621599111604664
      }
    },
    "dmpc": {
      "avg_dv": {
        "q0": 0.14777415849786879,
        "q1": 0.1818506517063595,
        "q2": 0.19891520772906679,
        "q3": 0.22173719444989895,
        "q4": 0.25496022538312102
      },
      "avg_speed": {
        "q0": 1.3286795434186414,
        "q1": 1.3556661156028973,
        "q2": 1.37184624801109,
        "q3": 1.3839571189855451,
        "q4": 1.4100578715609553
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 56.749999999998913,
        "q1": 57.937499999998849,
        "q2": 58.499999999998813,
        "q3": 59.437499999998764,
        "q4": 60.949999999998674
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2721830514169308,
        "q1": 1.2801686651947428,
        "q2": 1.2845727376745288,
        "q3": 1.291372771568422,
        "q4": 1.4711702164360352
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 40.780082999999998,
        "q1": 45.135937999999996,
        "q2": 49.358728999999997,
        "q3": 55.159479500000003,
        "q4": 68.920625000000001
      },
      "runtime_us_per_call": {
        "q0": 2.1784232371794872,
        "q1": 2.4249200325590188,
        "q2": 2.6489117992517883,
        "q3": 2.9005356031638461,
        "q4": 3.6879615261130136
      }
    },
    "prollect": {
      "avg_dv": {
        "q0": 0.0061482811263108769,
        "q1": 0.013443826177543821,
        "q2": 0.019007294078229726,
        "q3": 0.025935929997178121,
        "q4": 0.03999757211732935
      },
      "avg_speed": {
        "q0": 1.480336524060329,
        "q1": 1.490425962638148,
        "q2": 1.4931297035319631,
        "q3": 1.4951263387336144,
        "q4": 1.4976812851608972
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 53.09999999999912,
        "q1": 54.074999999999065,
        "q2": 54.349999999999049,
        "q3": 54.599999999999035,
        "q4": 56.649999999998919
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.193500734734261,
        "q1": 1.2275061212066687,
        "q2": 1.2364780472293939,
        "q3": 1.2462812542874659,
        "q4": 1.2621667948879121
      },
      "preempt_rate": {
        "q0": 0.022142531876138433,
        "q1": 0.046856855530997568,
        "q2": 0.079474444298014396,
        "q3": 0.11464527276573171,
        "q4": 0.24851190476190477
      },
      "runtime_ms": {
        "q0": 39.895000000000003,
        "q1": 44.237364249999999,
        "q2": 48.623271000000003,
        "q3": 51.552719249999996,
        "q4": 63.770083
      },
      "runtime_us_per_call": {
        "q0": 2.315169452181987,
        "q1": 2.5608199973069463,
        "q2": 2.8010049926771039,
        "q3": 2.9483701930270891,
        "q4": 3.6767806157749079
      }
    }
  },
  "random": {
    "vo": {
      "avg_dv": {
        "q0": 0.0080430013754506924,
        "q1": 0.014839656941440883,
        "q2": 0.023657373117823021,
        "q3": 0.035665336359700692,
        "q4": 0.09812057680061155
      },
      "avg_speed": {
        "q0": 1.4870571332055142,
        "q1": 1.4954593135364598,
        "q2": 1.496903869159329,
        "q3": 1.4981175842792323,
        "q4": 1.4995638482781202
      },
      "collision_rate": 0,
      "completion_rate": 0.96666666666666667,
      "completion_time": {
        "q0": 41.549999999999777,
        "q1": 50.64999999999926,
        "q2": 52.499999999999154,
        "q3": 57.299999999998882,
        "q4": 63.549999999998526
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.4119352014065059,
        "q1": 1.4289650592397267,
        "q2": 1.4393479134633822,
        "q3": 1.4475295102657502,
        "q4": 1.4663092502577155
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 31.740167,
        "q1": 36.816437499999999,
        "q2": 39.528729499999997,
        "q3": 45.068218500000008,
        "q4": 65.750332999999998
      },
      "runtime_us_per_call": {
        "q0": 1.460093784421715,
        "q1": 1.8150614204317259,
        "q2": 1.8864552155001766,
        "q3": 2.003938220068874,
        "q4": 2.5810742090124639
      }
    },
    "orca": {
      "avg_dv": {
        "q0": 0.042535421502379663,
        "q1": 0.088635119462285736,
        "q2": 0.12725276597467297,
        "q3": 0.1499576813299496,
        "q4": 0.25211573688204969
      },
      "avg_speed": {
        "q0": 1.481249999684729,
        "q1": 1.4946567905041985,
        "q2": 1.4977585266515803,
        "q3": 1.4986675409005765,
        "q4": 1.4997983273307576
      },
      "collision_rate": 0,
      "completion_rate": 0.90000000000000002,
      "completion_time": {
        "q0": 47.849999999999419,
        "q1": 51.399999999999217,
        "q2": 54.249999999999055,
        "q3": 59.899999999998734,
        "q4": 74.749999999997897
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.1280905725615451,
        "q1": 1.1498977322987884,
        "q2": 1.1689355592266242,
        "q3": 1.314957033801333,
        "q4": 1.6137686220448761
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 44.691459000000002,
        "q1": 51.849396249999998,
        "q2": 58.5762085,
        "q3": 68.525083000000009,
        "q4": 94.778209000000004
      },
      "runtime_us_per_call": {
        "q0": 2.1107106302916274,
        "q1": 2.3420410808245444,
        "q2": 2.5614301400730914,
        "q3": 2.7467585642839278,
        "q4": 3.3825652356902358
      }
    },
    "dmpc": {
      "avg_dv": {
        "q0": 0.45042265695902656,
        "q1": 0.51174948699562417,
        "q2": 0.5677423322286238,
        "q3": 0.61835120640306751,
        "q4": 0.77525230652213528
      },
      "avg_speed": {
        "q0": 0.76843210369375492,
        "q1": 0.92355343162963255,
        "q2": 0.98687476429797172,
        "q3": 1.0365617219850929,
        "q4": 1.0864607293625534
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 42.799999999999706,
        "q1": 51.887499999999193,
        "q2": 53.649999999999089,
        "q3": 56.237499999998946,
        "q4": 64.949999999998454
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2780238719479426,
        "q1": 1.2953734301252042,
        "q2": 1.3321180219438951,
        "q3": 1.641053302905608,
        "q4": 2.2211982689812371
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 30.132999999999999,
        "q1": 38.133499749999999,
        "q2": 45.220541999999995,
        "q3": 53.917457999999996,
        "q4": 85.678708
      },
      "runtime_us_per_call": {
        "q0": 1.4926834488067744,
        "q1": 1.7369206725586448,
        "q2": 2.0589402368848821,
        "q3": 2.5580184077637922,
        "q4": 3.3731774803149608
      }
    },
    "prollect": {
      "avg_dv": {
        "q0": 0.0075364907774756922,
        "q1": 0.010474297388180044,
        "q2": 0.020009073705061949,
        "q3": 0.030282394923266405,
        "q4": 0.094255690697343242
      },
      "avg_speed": {
        "q0": 1.4802206386671697,
        "q1": 1.4927532330490196,
        "q2": 1.494597439369739,
        "q3": 1.4966546055094225,
        "q4": 1.4978173019656467
      },
      "collision_rate": 0,
      "completion_rate": 0.96666666666666667,
      "completion_time": {
        "q0": 41.549999999999777,
        "q1": 50.499999999999268,
        "q2": 52.74999999999914,
        "q3": 56.949999999998902,
        "q4": 63.549999999998526
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.1991708492173527,
        "q1": 1.2380427975933979,
        "q2": 1.2432485368447828,
        "q3": 1.2558076611621856,
        "q4": 1.2798275857248584
      },
      "preempt_rate": {
        "q0": 0.016947472745292368,
        "q1": 0.026719549075819103,
        "q2": 0.039448701254680515,
        "q3": 0.048507740523847161,
        "q4": 0.10400728597449908
      },
      "runtime_ms": {
        "q0": 36.590583000000002,
        "q1": 41.325895500000001,
        "q2": 45.138833500000004,
        "q3": 52.17202125,
        "q4": 80.615499999999997
      },
      "runtime_us_per_call": {
        "q0": 1.7374770921386304,
        "q1": 1.9675650182666768,
        "q2": 2.2202115310463206,
        "q3": 2.4013967404562355,
        "q4": 3.3895956286836935
      }
    }
  }
}


==> sim/results_comm_smoke2/summary.csv <==
scenario,method,seed,n_agents,completed,completion_time,min_distance,deadlock,collision,runtime_ms,ctrl_calls,runtime_us_per_call,avg_speed,avg_dv,preempt_rate
bottleneck,dmpc,0,16,True,57.599999999998865,1.2904362845581441,False,False,47.526083,18432,2.5784550238715278,1.3867179622784778,0.18134588607296004,0
bottleneck,dmpc,1,16,True,57.099999999998893,1.4145154028365401,False,False,44.781832999999999,18272,2.4508446256567424,1.3936256810112544,0.17048537970914127,0
bottleneck,dmpc,2,16,True,60.699999999998688,1.2838586027495196,False,False,48.431167000000002,19424,2.4933673290774299,1.3458751909575013,0.24107940248040688,0
bottleneck,dmpc,3,16,True,60.049999999998725,1.2736225013630886,False,False,43.482042,19216,2.2628040174854287,1.3446063716638685,0.21570074355699848,0
bottleneck,dmpc,4,16,True,58.949999999998788,1.284126654710686,False,False,56.128709000000001,18864,2.9754404686174727,1.3611310708123918,0.21324143460146333,0
bottleneck,dmpc,5,16,True,60.949999999998674,1.2800535716647345,False,False,52.101332999999997,19504,2.6713152686628385,1.3286795434186414,0.25496022538312102,0
bottleneck,dmpc,6,16,True,58.749999999998799,1.2929060535062025,False,False,53.774290999999998,18800,2.8603346276595745,1.3674713846623738,0.18909672446991477,0
bottleneck,dmpc,7,16,True,59.649999999998748,1.307287922506994,False,False,50.134791,19088,2.6265083298407377,1.3505883607118074,0.22075577589851456,0
bottleneck,dmpc,8,16,True,58.499999999998813,1.289562376533655,False,False,40.780082999999998,18720,2.1784232371794872,1.3720215430285787,0.20206066538378539,0
bottleneck,dmpc,9,16,True,58.299999999998825,1.2825435382370138,False,False,58.264291,18656,3.1230859240994855,1.3747422155932283,0.18558532452436324,0
bottleneck,dmpc,10,16,True,59.249999999998771,1.2752696916166026,False,False,63.892791000000003,18960,3.3698729430379748,1.3553829923397787,0.22206433396702707,0
bottleneck,dmpc,11,16,True,58.19999999999883,1.3303844477582401,False,False,45.120958999999999,18624,2.4227319050687286,1.3753330063283846,0.19314962747113135,0
bottleneck,dmpc,12,16,True,56.749999999998913,1.2791358392119596,False,False,60.242249999999999,18160,3.3173045154185021,1.4083658974613318,0.15555034430607473,0
bottleneck,dmpc,13,16,True,58.549999999998811,1.2721830514169308,False,False,45.556291999999999,18736,2.4314844150298889,1.3644581197137198,0.20211785499310558,0
bottleneck,dmpc,14,16,True,56.999999999998899,1.3002032500249812,False,False,49.522125000000003,18240,2.7150287828947368,1.4100578715609553,0.15884891831800571,0
bottleneck,dmpc,15,16,True,58.499999999998813,1.286258421258027,False,False,57.359583999999998,18720,3.0640803418803415,1.3692401872537812,0.18675227719010748,0
bottleneck,dmpc,16,16,True,57.899999999998847,1.2916849339051812,False,False,52.651583000000002,18528,2.8417305159758204,1.3918995391393574,0.18219432943632327,0
bottleneck,dmpc,17,16,True,58.849999999998793,1.2873396793572154,False,False,49.195332999999998,18832,2.6123265186915887,1.3716709529936011,0.20699635243756498,0
bottleneck,dmpc,18,16,True,59.649999999998748,1.2805139457847674,False,False,45.180875,19088,2.3669779442581729,1.352987814001033,0.22408736709282415,0
bottleneck,dmpc,19,16,True,58.499999999998813,1.2853228731193744,False,False,42.902417,18720,2.2917957799145299,1.3779952374823243,0.18173609246303823,0
bottleneck,dmpc,20,16,True,57.799999999998853,1.2769660384779926,False,False,49.824959,18496,2.6938234753460208,1.3846284956739898,0.18552144215369407,0
bottleneck,dmpc,21,16,True,57.049999999998896,1.4711702164360352,False,False,41.838332999999999,18256,2.2917579425942156,1.3943153347998858,0.14777415849786879,0
bottleneck,dmpc,22,16,True,60.699999999998688,1.281456457667149,False,False,52.509709000000001,19424,2.7033416906919276,1.3363477990585844,0.2263103944291068,0
bottleneck,dmpc,23,16,True,59.499999999998757,1.2736115001535406,False,False,56.942708000000003,19040,2.9906884453781517,1.3565154853922534,0.22274814747718277,0
bottleneck,dmpc,24,16,True,58.049999999998839,1.2734451003431346,False,False,43.921208999999998,18576,2.3644061692506457,1.3807253037189806,0.19791991348939597,0
bottleneck,dmpc,25,16,True,59.649999999998748,1.3438401150330326,False,False,55.621209,19088,2.9139359283319366,1.3474034300069946,0.23627992086133842,0
bottleneck,dmpc,26,16,True,58.249999999998828,1.2837225677536637,False,False,44.060250000000003,18640,2.3637473175965664,1.3819429889202115,0.16972657291452128,0
bottleneck,dmpc,27,16,True,58.399999999998819,1.2887945130471843,False,False,68.920625000000001,18688,3.6879615261130136,1.3792515872063471,0.19991050196873761,0
bottleneck,dmpc,28,16,True,57.14999999999889,1.2847201475155328,False,False,49.109625000000001,18288,2.6853469488188977,1.4021170059490684,0.15767972470069785,0
bottleneck,dmpc,29,16,True,58.999999999998785,1.2844253278335249,False,False,46.232334000000002,18880,2.4487465042372882,1.3687918569803561,0.2277596117492878,0
bottleneck,orca,0,16,False,90.049999999997027,1.3222852702803618,False,False,77.755915999999999,28816,2.6983591060521932,1.4960779783126639,0.58950832854265389,0
bottleneck,orca,1,16,False,90.049999999997027,1.1422532074180769,False,False,87.314458000000002,28816,3.0300686424208774,1.4952431773621153,0.51422824359617203,0
bottleneck,orca,2,16,False,90.049999999997027,1.1903571022063437,False,False,87.956249999999997,28816,3.0523407134925042,1.4879722065533025,0.43890762174562853,0
bottleneck,orca,3,16,False,90.049999999997027,1.1453812583064669,False,False,81.445042000000001,28816,2.8263826346474183,1.4894145327042321,0.48651350879142796,0
bottleneck,orca,4,16,False,90.049999999997027,1.1327198352965284,False,False,81.329082999999997,28816,2.8223585161021654,1.4884950342146217,0.52815654172116533,0
bottleneck,orca,5,16,False,90.049999999997027,1.2123827756402834,False,False,78.020750000000007,28816,2.7075496252082178,1.4989619737937132,0.49289978997816752,0
bottleneck,orca,6,16,False,90.049999999997027,1.1466917646961918,False,False,76.626625000000004,28816,2.6591693850638536,1.4980799110964387,0.53595945166029835,0
bottleneck,orca,7,16,False,90.049999999997027,1.1480869413910448,False,False,74.570125000000004,28816,2.5878027831760133,1.4907123641207143,0.46418390857768377,0
bottleneck,orca,8,16,False,90.049999999997027,1.1267125391166211,False,False,83.361333999999999,28816,2.8928836063298169,1.4980401753915091,0.48227716705932949,0
bottleneck,orca,9,16,False,90.049999999997027,1.1481158787451011,False,False,82.199124999999995,28816,2.8525515338700722,1.4998346452616536,0.4408010699643185,0
bottleneck,orca,10,16,False,90.049999999997027,1.1168820908405432,False,False,81.520542000000006,28816,2.8290027068295394,1.4883024537863472,0.52544689330333427,0
bottleneck,orca,11,16,False,90.049999999997027,1.1425068448868363,False,False,73.352041,28816,2.545531683786785,1.4922571233468906,0.46055073957175119,0
bottleneck,orca,12,16,False,90.049999999997027,1.154172250881409,False,False,76.724500000000006,28816,2.662565935591338,1.492402838978528,0.39403095133576405,0
bottleneck,orca,13,16,False,90.049999999997027,1.1406795908299998,False,False,81.274457999999996,28816,2.8204628678511936,1.4871806462328938,0.57238580638728875,0
bottleneck,orca,14,16,False,90.049999999997027,1.1427341142278566,False,False,68.444709000000003,28816,2.3752328220433094,1.492883207342339,0.48228188500223995,0
bottleneck,orca,15,16,False,90.049999999997027,1.1485799667864578,False,False,65.570958000000005,28816,2.2755052054414215,1.4893242859567368,0.39358019793178167,0
bottleneck,orca,16,16,False,90.049999999997027,1.1434891777004403,False,False,76.576417000000006,28816,2.6574270197112715,1.4894698846732066,0.50862777873342102,0
bottleneck,orca,17,16,False,90.049999999997027,1.1117698090145645,False,False,80.603915999999998,28816,2.7971930871737922,1.4867524184932723,0.56998786308050475,0
bottleneck,orca,18,16,False,90.049999999997027,1.1316019039558252,False,False,84.669291999999999,28816,2.9382735980011105,1.4776947974622074,0.58975609599056766,0
bottleneck,orca,19,16,False,90.049999999997027,1.148735175225553,False,False,69.979292000000001,28816,2.4284873681288173,1.4868882320469148,0.37847889086278158,0
bottleneck,orca,20,16,False,90.049999999997027,1.3036261369466808,False,False,79.743958000000006,28816,2.7673500138811775,1.4963877791983167,0.54865730997331774,0
bottleneck,orca,21,16,False,90.049999999997027,1.1753613648141588,False,False,79.593791999999993,28816,2.7621388117712375,1.4996816536845576,0.35125300610323046,0
bottleneck,orca,22,16,False,90.049999999997027,1.148980697225138,False,False,80.133958000000007,28816,2.780884161576902,1.4968607719507627,0.46101294892103523,0
bottleneck,orca,23,16,False,90.049999999997027,1.1307740339495191,False,False,82.957999999999998,28816,2.8788867295946696,1.4856568631090972,0.56073595466824977,0
bottleneck,orca,24,16,False,90.049999999997027,1.1564034542252681,False,False,82.878249999999994,28816,2.8761191699056079,1.498955956554781,0.5430376580486469,0
bottleneck,orca,25,16,False,90.049999999997027,1.1491230559413084,False,False,79.066249999999997,28816,2.7438315519156022,1.4978130508064704,0.53897460629281035,0
bottleneck,orca,26,16,False,90.049999999997027,1.1218440034803208,False,False,91.276916999999997,28816,3.167577630483065,1.4848596170207762,0.55091757561105359,0
bottleneck,orca,27,16,False,90.049999999997027,1.1492127381863901,False,False,104.36,28816,3.621599111604664,1.4997983869651452,0.4155501794018473,0
bottleneck,orca,28,16,False,90.049999999997027,1.1500000000000012,False,False,100.16395799999999,28816,3.4759841060521932,1.4848902412010991,0.64810764320009984,0
bottleneck,orca,29,16,False,90.049999999997027,1.1058454709160783,False,False,80.478750000000005,28816,2.792849458634092,1.4810312322256174,0.61100013869683334,0
bottleneck,prollect,0,16,True,54.899999999999018,1.2449709963625775,False,False,41.692999999999998,17568,2.373235428051002,1.4975820514209666,0.026916555053102618,0.022142531876138433
bottleneck,prollect,1,16,True,53.199999999999115,1.2337282214028054,False,False,57.859915999999998,17024,3.3987262687969921,1.4969655954967749,0.0088302152158388197,0.03577302631578947
bottleneck,prollect,2,16,True,55.099999999999007,1.2446316317264956,False,False,46.234791999999999,17632,2.6222091651542652,1.4893393423670158,0.026659124960890023,0.12284482758620689
bottleneck,prollect,3,16,True,55.149999999999004,1.2156769224832999,False,False,42.327916000000002,17648,2.3984539891205805,1.4939705466616557,0.018692955139142906,0.069016319129646425
bottleneck,prollect,4,16,True,54.199999999999058,1.2367537969226547,False,False,63.770083,17344,3.6767806157749079,1.4936396020678426,0.018071146126673782,0.076049354243542436
bottleneck,prollect,5,16,True,54.199999999999058,1.2464856451492421,False,False,51.549750000000003,17344,2.9721949953874538,1.4925236676294902,0.022704205072919096,0.079335793357933573
bottleneck,prollect,6,16,True,54.349999999999049,1.2315712484409027,False,False,46.582707999999997,17392,2.6783985740570375,1.4945565018480738,0.012152191846878097,0.06853725850965961
bottleneck,prollect,7,16,True,54.549999999999038,1.2527187760002141,False,False,51.553708999999998,17456,2.9533517988084323,1.489424412980132,0.026612615755628764,0.14831576535288726
bottleneck,prollect,8,16,True,54.499999999999041,1.2315672898340879,False,False,57.345125000000003,17440,3.2881379013761469,1.4921970274829357,0.025007466825354787,0.089334862385321095
bottleneck,prollect,9,16,True,54.149999999999061,1.227201064477135,False,False,41.72925,17328,2.4081977146814406,1.49453216080711,0.012937499625820066,0.065847183748845795
bottleneck,prollect,10,16,True,54.899999999999018,1.2430194143318385,False,False,51.534416999999998,17568,2.9334253756830604,1.4845134810057585,0.03999757211732935,0.1910860655737705
bottleneck,prollect,11,16,True,54.799999999999024,1.2284212913952699,False,False,42.345332999999997,17536,2.4147657960766424,1.4901322164370054,0.029479060544791935,0.1135948905109489
bottleneck,prollect,12,16,True,54.449999999999044,1.2308522601739,False,False,59.008707999999999,17424,3.3866338383838381,1.4939821942003244,0.02556622027048475,0.069387052341597796
bottleneck,prollect,13,16,True,53.399999999999103,1.2293261761111505,False,False,49.974916,17088,2.9245620318352059,1.4968888898218091,0.010057787966839812,0.036048689138576777
bottleneck,prollect,14,16,True,53.849999999999078,1.2414756020534317,False,False,59.035041,17232,3.42589606545961,1.4947356322931378,0.014476075616570864,0.057683379758588671
bottleneck,prollect,15,16,True,53.849999999999078,1.2510543852450504,False,False,55.383125,17232,3.2139696494893224,1.4969789314775879,0.006863667250620902,0.039345403899721451
bottleneck,prollect,16,16,True,54.799999999999024,1.2258451792429577,False,False,44.121082999999999,17536,2.5160289119525547,1.4885161910918123,0.020908033372250976,0.14381843065693431
bottleneck,prollect,17,16,True,54.299999999999052,1.2522306998789723,False,False,48.755875000000003,17376,2.8059320326887662,1.4912541220974938,0.0239916469025576,0.088455340699815838
bottleneck,prollect,18,16,True,54.399999999999046,1.2258806836551515,False,False,49.911915999999998,17408,2.8671826746323528,1.491960998719601,0.023844638707187941,0.10196461397058823
bottleneck,prollect,19,16,True,54.049999999999066,1.193500734734261,False,False,42.797459000000003,17296,2.4744136794634599,1.4933279442700242,0.013271982381438736,0.08290934320074006
bottleneck,prollect,20,16,True,54.599999999999035,1.2040284370568728,False,False,50.066082999999999,17472,2.8655038347069595,1.4929314627939019,0.027958947010492563,0.079613095238095233
bottleneck,prollect,21,16,True,53.09999999999912,1.2456680817021382,False,False,43.470917,16992,2.5583166784369116,1.4976812851608972,0.0061482811263108769,0.029837570621468926
bottleneck,prollect,22,16,True,56.649999999998919,1.2409010792603201,False,False,52.617083000000001,18128,2.9025310569285083,1.4952565742137733,0.026059166572742581,0.043248014121800529
bottleneck,prollect,23,16,True,53.899999999999075,1.2144916092945375,False,False,48.572417000000002,17248,2.8161187963821894,1.4907505352787733,0.019321633017316545,0.12012987012987013
bottleneck,prollect,24,16,True,54.249999999999055,1.2621667948879121,False,False,44.586207999999999,17360,2.5683299539170505,1.4892624635283922,0.017602977678675802,0.1353110599078341
bottleneck,prollect,25,16,True,54.349999999999049,1.2594056216604634,False,False,46.250458000000002,17392,2.659294963201472,1.4929131753219216,0.017615395482827201,0.081359245630174798
bottleneck,prollect,26,16,True,54.399999999999046,1.2240297005703293,False,False,48.674124999999997,17408,2.7960779526654411,1.4967532154799676,0.013959357565859074,0.035271139705882353
bottleneck,prollect,27,16,True,54.349999999999049,1.2473919667316238,False,False,48.099625000000003,17392,2.7656178127874886,1.4903177717579397,0.016531281760609192,0.11499540018399264
bottleneck,prollect,28,16,True,53.849999999999078,1.2362022975361331,False,False,39.895000000000003,17232,2.315169452181987,1.4971562706123163,0.011698998197531797,0.026462395543175487
bottleneck,prollect,29,16,True,54.599999999999035,1.2605261001973742,False,False,45.305542000000003,17472,2.5930369734432235,1.480336524060329,0.034261722340210091,0.24851190476190477
bottleneck,vo,0,16,True,55.099999999999007,1.4198924888553206,False,False,50.298499999999997,17632,2.8526826225045374,1.4990465878547787,0.031071446780802869,0
bottleneck,vo,1,16,True,53.199999999999115,1.4737659810925521,False,False,47.857582999999998,17024,2.8111832119360902,1.4995134164923123,0.0076874691147430403,0
bottleneck,vo,2,16,True,56.549999999998924,1.4001961266356513,False,False,40.756416999999999,18096,2.2522334770114942,1.4981957361243179,0.040132984564210397,0
bottleneck,vo,3,16,True,55.499999999998984,1.428745370894023,False,False,44.926875000000003,17760,2.5296663851351351,1.4988814084937967,0.020179551382220141,0
bottleneck,vo,4,16,True,56.349999999998936,1.4068554655212919,False,False,41.854332999999997,18032,2.3211142968056788,1.4980095396979733,0.04249051970316739,0
bottleneck,vo,5,16,True,53.999999999999069,1.432949590558392,False,False,37.981124999999999,17280,2.1979817708333331,1.498108119972148,0.027442148350994938,0
bottleneck,vo,6,16,True,54.099999999999064,1.4674050585208698,False,False,46.922125000000001,17312,2.7103815272643255,1.4984705980404558,0.011548065071792343,0
bottleneck,vo,7,16,True,54.299999999999052,1.3973629030241401,False,False,37.276207999999997,17376,2.1452697974217312,1.4968105576888575,0.022229815668349247,0
bottleneck,vo,8,16,True,55.149999999999004,1.4323305316508954,False,False,42.903708000000002,17648,2.4310804623753399,1.4971927992392633,0.031979569298759045,0
bottleneck,vo,9,16,True,53.649999999999089,1.4358391358519424,False,False,39.909624999999998,17168,2.3246519687791238,1.4985563902015451,0.010081066197022854,0
bottleneck,vo,10,16,True,54.049999999999066,1.4236401262275513,False,False,41.127916999999997,17296,2.3778860430157258,1.4961367437115882,0.038173208086187294,0
bottleneck,vo,11,16,True,54.699999999999029,1.4140315786295834,False,False,41.236541000000003,17504,2.3558352947897627,1.4970621181299768,0.033169963363922035,0
bottleneck,vo,12,16,True,54.749999999999027,1.4318547027184636,False,False,43.170458000000004,17520,2.4640672374429227,1.4988449341276531,0.033364998807242738,0
bottleneck,vo,13,16,True,53.999999999999069,1.4139584230040096,False,False,36.685499999999998,17280,2.1230034722222224,1.4989524902767333,0.015963500004266429,0
bottleneck,vo,14,16,True,54.099999999999064,1.4307587009758851,False,False,34.509290999999997,17312,1.9933740180221811,1.4982492265897669,0.020697693697412537,0
bottleneck,vo,15,16,True,53.799999999999081,1.4706963358789134,False,False,38.862917000000003,17216,2.2573720376394051,1.4988560301038387,0.0075552851165604853,0
bottleneck,vo,16,16,True,53.799999999999081,1.4369189633271187,False,False,35.507041000000001,17216,2.0624442960037173,1.4984413857732131,0.015115071707284549,0
bottleneck,vo,17,16,True,54.199999999999058,1.4328715645672223,False,False,40.917375,17344,2.35916599400369,1.4983956800678979,0.017704185950023876,0
bottleneck,vo,18,16,True,54.299999999999052,1.4192954737930643,False,False,40.900874999999999,17376,2.3538717196132595,1.4975619393546544,0.022743040675999231,0
bottleneck,vo,19,16,True,53.999999999999069,1.4407967922632556,False,False,46.411166999999999,17280,2.6858314236111114,1.4968248367077583,0.017552718355163907,0
bottleneck,vo,20,16,True,56.699999999998916,1.4230941693172505,False,False,47.475332999999999,18144,2.6165858134920632,1.4991789506822499,0.040912780318852711,0
bottleneck,vo,21,16,True,53.09999999999912,1.4446321070117116,False,False,37.132458,16992,2.1852906073446325,1.4989560310393708,0.0090858822610525216,0
bottleneck,vo,22,16,True,57.49999999999887,1.4145164753419861,False,False,50.828415999999997,18400,2.7624139130434782,1.4978667897584543,0.029749334977975075,0
bottleneck,vo,23,16,True,54.049999999999066,1.4491826516022859,False,False,38.311166999999998,17296,2.2150304694727101,1.494611605835771,0.028789924584998048,0
bottleneck,vo,24,16,True,53.649999999999089,1.4204628952661589,False,False,38.797499999999999,17168,2.2598730195712955,1.4969243419990275,0.017877098329295783,0
bottleneck,vo,25,16,True,54.599999999999035,1.4533664158195774,False,False,51.433791999999997,17472,2.9437838827838823,1.4983401140398545,0.020986809084326472,0
bottleneck,vo,26,16,True,56.79999999999891,1.4357192501223333,False,False,42.930124999999997,18176,2.361912687059859,1.4989709626585135,0.024681469234807327,0
bottleneck,vo,27,16,True,54.049999999999066,1.4361647534287378,False,False,42.662917,17296,2.4666348866790009,1.4974866992293814,0.01596746144939434,0
bottleneck,vo,28,16,True,54.799999999999024,1.4408930200283716,False,False,36.179833000000002,17536,2.0631747833029195,1.4992295988003503,0.019860970345132862,0
bottleneck,vo,29,16,True,53.949999999999072,1.4107966211584846,False,False,38.934584000000001,17264,2.2552469879518076,1.4944159555268635,0.036504629014954645,0
intersection,dmpc,0,20,False,90.049999999997027,1.2693302844554992,False,False,162.19983400000001,36020,4.503049250416435,1.1381740616639,0.57777763316992548,0
intersection,dmpc,1,20,False,90.049999999997027,1.2693302844554992,False,False,132.20849999999999,36020,3.6704192115491394,1.1381740616639,0.57777763316992548,0
intersection,dmpc,2,20,False,90.049999999997027,1.2693302844554992,False,False,134.48500000000001,36020,3.7336202109938923,1.1381740616639,0.57777763316992548,0
intersection,dmpc,3,20,False,90.049999999997027,1.2693302844554992,False,False,151.60974999999999,36020,4.2090435868961684,1.1381740616639,0.57777763316992548,0
intersection,dmpc,4,20,False,90.049999999997027,1.2693302844554992,False,False,156.523583,36020,4.3454631593559139,1.1381740616639,0.57777763316992548,0
intersection,dmpc,5,20,False,90.049999999997027,1.2693302844554992,False,False,144.36087499999999,36020,4.0077977512493064,1.1381740616639,0.57777763316992548,0
intersection,dmpc,6,20,False,90.049999999997027,1.2693302844554992,False,False,175.191541,36020,4.8637296224319826,1.1381740616639,0.57777763316992548,0
intersection,dmpc,7,20,False,90.049999999997027,1.2693302844554992,False,False,157.16437500000001,36020,4.3632530538589673,1.1381740616639,0.57777763316992548,0
intersection,dmpc,8,20,False,90.049999999997027,1.2693302844554992,False,False,134.21533299999999,36020,3.7261336202109936,1.1381740616639,0.57777763316992548,0
intersection,dmpc,9,20,False,90.049999999997027,1.2693302844554992,False,False,137.43504200000001,36020,3.8155203220433096,1.1381740616639,0.57777763316992548,0
intersection,dmpc,10,20,False,90.049999999997027,1.2693302844554992,False,False,130.89783299999999,36020,3.634032009994447,1.1381740616639,0.57777763316992548,0
intersection,dmpc,11,20,False,90.049999999997027,1.2693302844554992,False,False,133.06466599999999,36020,3.6941883953359245,1.1381740616639,0.57777763316992548,0
intersection,dmpc,12,20,False,90.049999999997027,1.2693302844554992,False,False,120.586292,36020,3.3477593559133814,1.1381740616639,0.57777763316992548,0
intersection,dmpc,13,20,False,90.049999999997027,1.2693302844554992,False,False,115.726958,36020,3.2128528039977788,1.1381740616639,0.57777763316992548,0
intersection,dmpc,14,20,False,90.049999999997027,1.2693302844554992,False,False,124.280292,36020,3.4503134925041645,1.1381740616639,0.57777763316992548,0
intersection,dmpc,15,20,False,90.049999999997027,1.2693302844554992,False,False,116.640708,36020,3.2382206551915602,1.1381740616639,0.57777763316992548,0
intersection,dmpc,16,20,False,90.049999999997027,1.2693302844554992,False,False,113.93875,36020,3.1632079400333146,1.1381740616639,0.57777763316992548,0
intersection,dmpc,17,20,False,90.049999999997027,1.2693302844554992,False,False,125.25812500000001,36020,3.4774604386451973,1.1381740616639,0.57777763316992548,0
intersection,dmpc,18,20,False,90.049999999997027,1.2693302844554992,False,False,119.330583,36020,3.3128979178234315,1.1381740616639,0.57777763316992548,0
intersection,dmpc,19,20,False,90.049999999997027,1.2693302844554992,False,False,109.329708,36020,3.0352500832870626,1.1381740616639,0.57777763316992548,0
intersection,dmpc,20,20,False,90.049999999997027,1.2693302844554992,False,False,117.68075,36020,3.2670946696279843,1.1381740616639,0.57777763316992548,0
intersection,dmpc,21,20,False,90.049999999997027,1.2693302844554992,False,False,117.603792,36020,3.2649581343697944,1.1381740616639,0.57777763316992548,0
intersection,dmpc,22,20,False,90.049999999997027,1.2693302844554992,False,False,93.721292000000005,36020,2.6019237090505274,1.1381740616639,0.57777763316992548,0
intersection,dmpc,23,20,False,90.049999999997027,1.2693302844554992,False,False,101.899833,36020,2.8289792615213769,1.1381740616639,0.57777763316992548,0
intersection,dmpc,24,20,False,90.049999999997027,1.2693302844554992,False,False,93.281542000000002,36020,2.5897152137701278,1.1381740616639,0.57777763316992548,0
intersection,dmpc,25,20,False,90.049999999997027,1.2693302844554992,False,False,100.29558299999999,36020,2.7844415047196001,1.1381740616639,0.57777763316992548,0
intersection,dmpc,26,20,False,90.049999999997027,1.2693302844554992,False,False,91.625457999999995,36020,2.5437384230982789,1.1381740616639,0.57777763316992548,0
intersection,dmpc,27,20,False,90.049999999997027,1.2693302844554992,False,False,88.576209000000006,36020,2.459084092171016,1.1381740616639,0.57777763316992548,0
intersection,dmpc,28,20,False,90.049999999997027,1.2693302844554992,False,False,93.693166000000005,36020,2.6011428650749586,1.1381740616639,0.57777763316992548,0
intersection,dmpc,29,20,False,90.049999999997027,1.2693302844554992,False,False,89.446250000000006,36020,2.4832384786229871,1.1381740616639,0.57777763316992548,0
intersection,orca,0,20,True,81.89999999999749,1.1452065322802343,False,False,54.616458999999999,32760,1.6671690781440782,1.4988207037545815,0.13364931906566641,0
intersection,orca,1,20,True,81.89999999999749,1.1452065322802343,False,False,69.753041999999994,32760,2.1292137362637358,1.4988207037545815,0.13364931906566641,0
intersection,orca,2,20,True,81.89999999999749,1.1452065322802343,False,False,68.448333000000005,32760,2.0893874542124542,1.4988207037545815,0.13364931906566641,0
intersection,orca,3,20,True,81.89999999999749,1.1452065322802343,False,False,73.202792000000002,32760,2.2345174603174605,1.4988207037545815,0.13364931906566641,0
intersection,orca,4,20,True,81.89999999999749,1.1452065322802343,False,False,71.614041,32760,2.1860207875457873,1.4988207037545815,0.13364931906566641,0
intersection,orca,5,20,True,81.89999999999749,1.1452065322802343,False,False,67.613041999999993,32760,2.0638901709401707,1.4988207037545815,0.13364931906566641,0
intersection,orca,6,20,True,81.89999999999749,1.1452065322802343,False,False,142.97495799999999,32760,4.3643149572649564,1.4988207037545815,0.13364931906566641,0
intersection,orca,7,20,True,81.89999999999749,1.1452065322802343,False,False,63.962833000000003,32760,1.95246742979243,1.4988207037545815,0.13364931906566641,0
intersection,orca,8,20,True,81.89999999999749,1.1452065322802343,False,False,68.713959000000003,32760,2.0974956959706961,1.4988207037545815,0.13364931906566641,0
intersection,orca,9,20,True,81.89999999999749,1.1452065322802343,False,False,80.733125000000001,32760,2.4643811050061051,1.4988207037545815,0.13364931906566641,0
intersection,orca,10,20,True,81.89999999999749,1.1452065322802343,False,False,69.014957999999993,32760,2.1066836996336997,1.4988207037545815,0.13364931906566641,0
intersection,orca,11,20,True,81.89999999999749,1.1452065322802343,False,False,54.573917000000002,32760,1.6658704822954824,1.4988207037545815,0.13364931906566641,0
intersection,orca,12,20,True,81.89999999999749,1.1452065322802343,False,False,65.590290999999993,32760,2.0021456349206348,1.4988207037545815,0.13364931906566641,0
intersection,orca,13,20,True,81.89999999999749,1.1452065322802343,False,False,67.310541999999998,32760,2.0546563492063492,1.4988207037545815,0.13364931906566641,0
intersection,orca,14,20,True,81.89999999999749,1.1452065322802343,False,False,74.808166,32760,2.2835215506715505,1.4988207037545815,0.13364931906566641,0
intersection,orca,15,20,True,81.89999999999749,1.1452065322802343,False,False,71.862250000000003,32760,2.1935973748473749,1.4988207037545815,0.13364931906566641,0
intersection,orca,16,20,True,81.89999999999749,1.1452065322802343,False,False,63.863542000000002,32760,1.9494365689865689,1.4988207037545815,0.13364931906566641,0
intersection,orca,17,20,True,81.89999999999749,1.1452065322802343,False,False,63.481499999999997,32760,1.9377747252747253,1.4988207037545815,0.13364931906566641,0
intersection,orca,18,20,True,81.89999999999749,1.1452065322802343,False,False,71.082916999999995,32760,2.1698082112332111,1.4988207037545815,0.13364931906566641,0
intersection,orca,19,20,True,81.89999999999749,1.1452065322802343,False,False,61.709583000000002,32760,1.8836869047619047,1.4988207037545815,0.13364931906566641,0
intersection,orca,20,20,True,81.89999999999749,1.1452065322802343,False,False,65.233917000000005,32760,1.991267307692308,1.4988207037545815,0.13364931906566641,0
intersection,orca,21,20,True,81.89999999999749,1.1452065322802343,False,False,80.858625000000004,32760,2.4682119963369962,1.4988207037545815,0.13364931906566641,0
intersection,orca,22,20,True,81.89999999999749,1.1452065322802343,False,False,73.531917000000007,32760,2.244564010989011,1.4988207037545815,0.13364931906566641,0
intersection,orca,23,20,True,81.89999999999749,1.1452065322802343,False,False,76.935541000000001,32760,2.3484597374847374,1.4988207037545815,0.13364931906566641,0
intersection,orca,24,20,True,81.89999999999749,1.1452065322802343,False,False,76.712791999999993,32760,2.3416603174603172,1.4988207037545815,0.13364931906566641,0
intersection,orca,25,20,True,81.89999999999749,1.1452065322802343,False,False,87.534082999999995,32760,2.6719805555555554,1.4988207037545815,0.13364931906566641,0
intersection,orca,26,20,True,81.89999999999749,1.1452065322802343,False,False,87.746791999999999,32760,2.6784735042735042,1.4988207037545815,0.13364931906566641,0
intersection,orca,27,20,True,81.89999999999749,1.1452065322802343,False,False,90.845124999999996,32760,2.7730502136752135,1.4988207037545815,0.13364931906566641,0
intersection,orca,28,20,True,81.89999999999749,1.1452065322802343,False,False,108.061042,32760,3.2985666056166059,1.4988207037545815,0.13364931906566641,0
intersection,orca,29,20,True,81.89999999999749,1.1452065322802343,False,False,112.729834,32760,3.4410816239316242,1.4988207037545815,0.13364931906566641,0
intersection,prollect,0,20,True,69.249999999998209,1.2158008930835131,False,False,75.727665999999999,27700,2.7338507581227436,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,1,20,True,69.249999999998209,1.2158008930835131,False,False,104.103042,27700,3.7582325631768954,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,2,20,True,69.249999999998209,1.2158008930835131,False,False,67.456958,27700,2.4352692418772564,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,3,20,True,69.249999999998209,1.2158008930835131,False,False,94.122167000000005,27700,3.397912166064982,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,4,20,True,69.249999999998209,1.2158008930835131,False,False,85.062166000000005,27700,3.070836317689531,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,5,20,True,69.249999999998209,1.2158008930835131,False,False,110.14066699999999,27700,3.9761973646209383,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,6,20,True,69.249999999998209,1.2158008930835131,False,False,74.650458999999998,27700,2.6949624187725632,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,7,20,True,69.249999999998209,1.2158008930835131,False,False,132.588458,27700,4.7865869314079426,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,8,20,True,69.249999999998209,1.2158008930835131,False,False,127.11324999999999,27700,4.5889259927797834,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,9,20,True,69.249999999998209,1.2158008930835131,False,False,128.04041699999999,27700,4.6223977256317683,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,10,20,True,69.249999999998209,1.2158008930835131,False,False,115.43670899999999,27700,4.1673902166064973,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,11,20,True,69.249999999998209,1.2158008930835131,False,False,105.4555,27700,3.8070577617328518,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,12,20,True,69.249999999998209,1.2158008930835131,False,False,105.81337499999999,27700,3.8199774368231045,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,13,20,True,69.249999999998209,1.2158008930835131,False,False,61.044083000000001,27700,2.2037575090252708,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,14,20,True,69.249999999998209,1.2158008930835131,False,False,97.336957999999996,27700,3.5139696028880865,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,15,20,True,69.249999999998209,1.2158008930835131,False,False,84.928166000000004,27700,3.065998772563177,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,16,20,True,69.249999999998209,1.2158008930835131,False,False,78.929874999999996,27700,2.8494539711191336,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,17,20,True,69.249999999998209,1.2158008930835131,False,False,69.088915999999998,27700,2.4941846931407943,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,18,20,True,69.249999999998209,1.2158008930835131,False,False,71.076708999999994,27700,2.565946173285198,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,19,20,True,69.249999999998209,1.2158008930835131,False,False,70.806667000000004,27700,2.5561973646209388,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,20,20,True,69.249999999998209,1.2158008930835131,False,False,67.958667000000005,27700,2.4533814801444045,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,21,20,True,69.249999999998209,1.2158008930835131,False,False,73.931749999999994,27700,2.6690162454873647,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,22,20,True,69.249999999998209,1.2158008930835131,False,False,70.307000000000002,27700,2.5381588447653431,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,23,20,True,69.249999999998209,1.2158008930835131,False,False,74.007625000000004,27700,2.6717554151624547,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,24,20,True,69.249999999998209,1.2158008930835131,False,False,73.045124999999999,27700,2.6370081227436821,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,25,20,True,69.249999999998209,1.2158008930835131,False,False,70.439959000000002,27700,2.5429588086642601,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,26,20,True,69.249999999998209,1.2158008930835131,False,False,68.712791999999993,27700,2.4806062093862811,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,27,20,True,69.249999999998209,1.2158008930835131,False,False,76.725750000000005,27700,2.7698826714801443,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,28,20,True,69.249999999998209,1.2158008930835131,False,False,68.021625,27700,2.455654332129964,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,29,20,True,69.249999999998209,1.2158008930835131,False,False,67.174000000000007,27700,2.4250541516245487,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,vo,0,20,False,90.049999999997027,1.3902844919951698,False,False,94.765666999999993,36020,2.6309180177679066,1.4986163558851229,0.97819685185211802,0
intersection,vo,1,20,False,90.049999999997027,1.3902844919951698,False,False,91.379082999999994,36020,2.5368984730705164,1.4986163558851229,0.97819685185211802,0
intersection,vo,2,20,False,90.049999999997027,1.3902844919951698,False,False,87.644709000000006,36020,2.4332234591893394,1.4986163558851229,0.97819685185211802,0
intersection,vo,3,20,False,90.049999999997027,1.3902844919951698,False,False,84.616709,36020,2.3491590505274846,1.4986163558851229,0.97819685185211802,0
intersection,vo,4,20,False,90.049999999997027,1.3902844919951698,False,False,96.669957999999994,36020,2.6837856191004996,1.4986163558851229,0.97819685185211802,0
intersection,vo,5,20,False,90.049999999997027,1.3902844919951698,False,False,93.942374999999998,36020,2.6080614936146587,1.4986163558851229,0.97819685185211802,0
intersection,vo,6,20,False,90.049999999997027,1.3902844919951698,False,False,87.039917000000003,36020,2.4164330094392006,1.4986163558851229,0.97819685185211802,0
intersection,vo,7,20,False,90.049999999997027,1.3902844919951698,False,False,89.447084000000004,36020,2.4832616324264296,1.4986163558851229,0.97819685185211802,0
intersection,vo,8,20,False,90.049999999997027,1.3902844919951698,False,False,78.266542000000001,36020,2.1728634647418104,1.4986163558851229,0.97819685185211802,0
intersection,vo,9,20,False,90.049999999997027,1.3902844919951698,False,False,71.323333000000005,36020,1.9801036368684064,1.4986163558851229,0.97819685185211802,0
intersection,vo,10,20,False,90.049999999997027,1.3902844919951698,False,False,85.636583000000002,36020,2.3774731538034426,1.4986163558851229,0.97819685185211802,0
intersection,vo,11,20,False,90.049999999997027,1.3902844919951698,False,False,76.181957999999995,36020,2.1149905052748474,1.4986163558851229,0.97819685185211802,0
intersection,vo,12,20,False,90.049999999997027,1.3902844919951698,False,False,81.966458000000003,36020,2.2755818434203219,1.4986163558851229,0.97819685185211802,0
intersection,vo,13,20,False,90.049999999997027,1.3902844919951698,False,False,86.814083999999994,36020,2.410163353692393,1.4986163558851229,0.97819685185211802,0
intersection,vo,14,20,False,90.049999999997027,1.3902844919951698,False,False,84.913708,36020,2.3574044419766795,1.4986163558851229,0.97819685185211802,0
intersection,vo,15,20,False,90.049999999997027,1.3902844919951698,False,False,91.108582999999996,36020,2.5293887562465298,1.4986163558851229,0.97819685185211802,0
intersection,vo,16,20,False,90.049999999997027,1.3902844919951698,False,False,83.270499999999998,36020,2.3117851193781234,1.4986163558851229,0.97819685185211802,0
intersection,vo,17,20,False,90.049999999997027,1.3902844919951698,False,False,84.887416999999999,36020,2.356674541921155,1.4986163558851229,0.97819685185211802,0
intersection,vo,18,20,False,90.049999999997027,1.3902844919951698,False,False,77.429749999999999,36020,2.1496321488062189,1.4986163558851229,0.97819685185211802,0
intersection,vo,19,20,False,90.049999999997027,1.3902844919951698,False,False,91.731083999999996,36020,2.5466708495280401,1.4986163558851229,0.97819685185211802,0
intersection,vo,20,20,False,90.049999999997027,1.3902844919951698,False,False,77.732124999999996,36020,2.1580267906718489,1.4986163558851229,0.97819685185211802,0
intersection,vo,21,20,False,90.049999999997027,1.3902844919951698,False,False,66.217124999999996,36020,1.838343281510272,1.4986163558851229,0.97819685185211802,0
intersection,vo,22,20,False,90.049999999997027,1.3902844919951698,False,False,80.011958000000007,36020,2.2213203220433098,1.4986163558851229,0.97819685185211802,0
intersection,vo,23,20,False,90.049999999997027,1.3902844919951698,False,False,89.808125000000004,36020,2.4932849805663522,1.4986163558851229,0.97819685185211802,0
intersection,vo,24,20,False,90.049999999997027,1.3902844919951698,False,False,99.753749999999997,36020,2.7693989450305385,1.4986163558851229,0.97819685185211802,0
intersection,vo,25,20,False,90.049999999997027,1.3902844919951698,False,False,71.656291999999993,36020,1.989347362576346,1.4986163558851229,0.97819685185211802,0
intersection,vo,26,20,False,90.049999999997027,1.3902844919951698,False,False,79.303708999999998,36020,2.2016576624097723,1.4986163558851229,0.97819685185211802,0
intersection,vo,27,20,False,90.049999999997027,1.3902844919951698,False,False,73.145207999999997,36020,2.0306831760133259,1.4986163558851229,0.97819685185211802,0
intersection,vo,28,20,False,90.049999999997027,1.3902844919951698,False,False,70.574415999999999,36020,1.9593119378123265,1.4986163558851229,0.97819685185211802,0
intersection,vo,29,20,False,90.049999999997027,1.3902844919951698,False,False,71.347875000000002,36020,1.980784980566352,1.4986163558851229,0.97819685185211802,0
random,dmpc,0,20,True,53.149999999999118,1.2947676885985122,False,False,38.086083000000002,21260,1.791443226716839,1.0827918549044964,0.46074512450428767,0
random,dmpc,1,20,True,53.249999999999112,1.2991795511743167,False,False,69.340541999999999,21300,3.2554245070422536,0.92519689520389614,0.61416792696018729,0
random,dmpc,2,20,True,50.549999999999265,1.6439595819144071,False,False,46.357125000000003,20220,2.2926372403560831,1.0147423113542826,0.52976399609785541,0
random,dmpc,3,20,True,49.449999999999328,1.6323344658792105,False,False,54.033082999999998,19780,2.7317028816986855,1.0464938593181812,0.50035611204335517,0
random,dmpc,4,20,True,51.6999999999992,1.6878781662841911,False,False,40.237375,20680,1.9457144584139265,1.0309952063879571,0.51653361730568459,0
random,dmpc,5,20,True,59.249999999998771,1.2985829857791276,False,False,53.570582999999999,23700,2.2603621518987342,0.93457302917064533,0.61125592354842373,0
random,dmpc,6,20,True,49.649999999999316,1.3910457129295568,False,False,36.084625000000003,19860,1.8169498992950655,1.0381922725402257,0.52134168478578824,0
random,dmpc,7,20,True,55.649999999998975,1.3403761087688753,False,False,51.480249999999998,22260,2.3126796945193173,1.0029658510934776,0.55687932703511056,0
random,dmpc,8,20,True,51.049999999999237,1.3818928058725111,False,False,47.920999999999999,20420,2.3467678746327132,0.91610243708404482,0.62424291715728053,0
random,dmpc,9,20,True,54.799999999999024,1.2947439888376941,False,False,61.299332999999997,21920,2.7965024178832114,1.0864607293625534,0.45042265695902656,0
random,dmpc,10,20,True,51.999999999999183,1.2925362103558189,False,False,54.811875000000001,20800,2.6351862980769232,1.0133135159790827,0.54780739528717592,0
random,dmpc,11,20,True,52.549999999999152,1.2780238719479426,False,False,55.249709000000003,21020,2.6284352521408185,0.99864997385117926,0.57294633754299662,0
random,dmpc,12,20,True,63.999999999998501,1.3238599351189149,False,False,48.821165999999998,25600,1.907076796875,0.92300561043821139,0.61361192265011699,0
random,dmpc,13,20,True,64.949999999998454,1.2782376277672243,False,False,38.779916,25980,1.4926834488067744,0.90981793419441437,0.64288191817240059,0
random,dmpc,14,20,True,54.049999999999066,1.5869513407252422,False,False,59.249917000000003,21620,2.740514199814986,1.0579008202435749,0.48780903006406978,0
random,dmpc,15,20,True,51.049999999999237,1.3956184075282803,False,False,43.224791000000003,20420,2.1167870225269345,1.0248644249722978,0.51759993155917883,0
random,dmpc,16,20,True,54.999999999999012,1.5461329887101347,False,False,69.728291999999996,22000,3.1694678181818183,1.0316700703196944,0.50199755493484388,0
random,dmpc,17,20,True,55.499999999998984,1.2940338678130576,False,False,34.870708,22200,1.5707526126126126,0.97509955474476417,0.56253832691425099,0
random,dmpc,18,20,True,51.849999999999191,1.6781229716740453,False,False,45.880916999999997,20740,2.2121946480231434,0.89922734097965396,0.62232660300051068,0
random,dmpc,19,20,True,62.999999999998558,1.3021838405989017,False,False,44.560167,25200,1.7682605952380952,0.85773864017930623,0.67112046253783741,0
random,dmpc,20,20,True,52.299999999999166,1.8748421320041089,False,False,41.862875000000003,20920,2.0010934512428298,0.97484408209795692,0.57625009704587338,0
random,dmpc,21,20,True,56.399999999998933,1.7425686256277884,False,False,48.443708000000001,22560,2.1473274822695037,0.92530000986299532,0.61974563288402751,0
random,dmpc,22,20,True,63.499999999998529,1.3210532340561938,False,False,85.678708,25400,3.3731774803149608,0.78974597732906027,0.75384715022681603,0
random,dmpc,23,20,True,52.74999999999914,1.888263093033909,False,False,36.188249999999996,21100,1.7150829383886257,1.0489243057472473,0.494749730173694,0
random,dmpc,24,20,True,55.74999999999897,1.2855294243806519,False,False,38.275750000000002,22300,1.7164013452914799,0.91732965818617185,0.6218577904370991,0
random,dmpc,25,20,True,54.449999999999044,1.7495111320512033,False,False,35.086874999999999,21780,1.6109676308539944,0.96029353029946196,0.5780111707951654,0
random,dmpc,26,20,True,42.799999999999706,1.2969795111366538,False,False,30.132999999999999,17120,1.7601051401869159,1.0439615623695979,0.51015477689227073,0
random,dmpc,27,20,True,52.449999999999157,2.2211982689812371,False,False,36.278458999999998,20980,1.7291925166825546,1.0506734383040417,0.49000272604688022,0
random,dmpc,28,20,True,58.499999999998813,1.3001834781099342,False,False,37.578000000000003,23400,1.6058974358974358,0.93468712671987708,0.61003585828557505,0
random,dmpc,29,20,True,60.049999999998725,1.2948380697880544,False,False,40.267583000000002,24020,1.6764189425478768,0.76843210369375492,0.77525230652213528,0
random,orca,0,20,True,50.449999999999271,1.1470476289426459,False,False,46.866208999999998,20180,2.3224087710604557,1.4925250849514913,0.10315898958109347,0
random,orca,1,20,True,59.949999999998731,1.3690524569482174,False,False,73.864750000000001,23980,3.080264804003336,1.4964609151628914,0.14671706494886624,0
random,orca,2,20,True,50.499999999999268,1.1280905725615451,False,False,51.064124999999997,20200,2.52792698019802,1.4981236032474909,0.086688689854390738,0
random,orca,3,20,True,62.149999999998606,1.1501426271159161,False,False,65.019166999999996,24860,2.6154129927594525,1.4971779860498771,0.25211573688204969,0
random,orca,4,20,True,51.399999999999217,1.1501494574384059,False,False,52.874958999999997,20560,2.5717392509727626,1.4985935681878648,0.12058588116649255,0
random,orca,5,20,False,90.049999999997027,1.4122953894879624,False,False,84.183125000000004,36020,2.337121737923376,1.4909498590802914,0.24668667498517022,0
random,orca,6,20,True,47.849999999999419,1.1297960894996113,False,False,50.267040999999999,19140,2.6262821839080459,1.4977970568246621,0.11921697240788474,0
random,orca,7,20,True,54.699999999999029,1.1719396357997829,False,False,67.694833000000003,21880,3.0939137568555757,1.4993477819955348,0.13588397694103813,0
random,orca,8,20,True,50.899999999999245,1.153602600976583,False,False,44.691459000000002,20360,2.1950618369351673,1.4940443470752558,0.075043284322616061,0
random,orca,9,20,True,53.699999999999086,1.2997670974464239,False,False,61.247540999999998,21480,2.8513752793296088,1.4997983273307576,0.067096534939802915,0
random,orca,10,20,True,51.599999999999206,1.1501280095876858,False,False,55.170999999999999,20640,2.6730135658914729,1.4987774411582588,0.20668354708617212,0
random,orca,11,20,True,59.399999999998762,1.1438941857601712,False,False,80.369749999999996,23760,3.3825652356902358,1.498151489391895,0.15645078482977667,0
random,orca,12,20,True,64.499999999998479,1.2278185992804913,False,False,58.85275,25800,2.2811143410852712,1.4942805782417499,0.090504567987015186,0
random,orca,13,20,True,61.699999999998631,1.1498636430650495,False,False,62.961666999999998,24680,2.5511210291734199,1.4988922724810676,0.042535421502379663,0
random,orca,14,20,False,90.049999999997027,1.3200203459196362,False,False,94.778209000000004,36020,2.6312662132148805,1.4977199964784986,0.12797298362848841,0
random,orca,15,20,True,50.29999999999928,1.143453645968012,False,False,53.111958000000001,20120,2.6397593439363818,1.4973635288438878,0.14140522884541276,0
random,orca,16,20,True,56.149999999998947,1.1350043216052361,False,False,52.933708000000003,22460,2.3567991095280503,1.4994228208121183,0.053914489294689512,0
random,orca,17,20,True,57.49999999999887,1.3623134371452181,False,False,68.801833000000002,23000,2.991384043478261,1.4991267125942369,0.16608104693286868,0
random,orca,18,20,True,51.249999999999226,1.3664299211328981,False,False,48.623874999999998,20500,2.3718963414634144,1.4980522287196874,0.08801196995404259,0
random,orca,19,20,False,90.049999999997027,1.2223715826100756,False,False,79.877375000000001,36020,2.2175839811215989,1.4982254094480092,0.12653254832085753,0
random,orca,20,20,True,54.249999999999055,1.1539446676225238,False,False,60.138083000000002,21700,2.7713402304147463,1.4967722297205521,0.12436435710232498,0
random,orca,21,20,True,59.849999999998737,1.1659314826534655,False,False,70.116,23940,2.9288220551378448,1.4944239685381711,0.15103788679031072,0
random,orca,22,20,True,64.299999999998491,1.1500000000000057,False,False,54.498584000000001,25720,2.1189185069984449,1.4887152703459137,0.13684353194023532,0
random,orca,23,20,True,54.199999999999058,1.2151087997095815,False,False,54.758499999999998,21680,2.5257610701107009,1.4921016162600218,0.09590686260044147,0
random,orca,24,20,True,55.249999999998998,1.1905704407106061,False,False,66.581417000000002,22100,3.0127338009049773,1.499500448989602,0.050919838584770859,0
random,orca,25,20,True,53.149999999999118,1.6137686220448761,False,False,44.873708000000001,21260,2.1107106302916274,1.4986921984714805,0.061566071361267627,0
random,orca,26,20,True,51.399999999999217,1.2330074492868015,False,False,46.475707999999997,20560,2.2604916342412449,1.4978288077296362,0.22019445699118381,0
random,orca,27,20,True,54.249999999999055,1.5076161496919775,False,False,51.507542000000001,21700,2.3736194470046081,1.4953552564022814,0.15717765013039842,0
random,orca,28,20,True,74.749999999997897,1.42543149753409,False,False,78.746542000000005,29900,2.633663612040134,1.4968254651374227,0.13743820677839114,0
random,orca,29,20,True,60.84999999999868,1.1465991877688666,False,False,58.299666999999999,24340,2.3952205012325392,1.481249999684729,0.13913875070509338,0
random,prollect,0,20,True,51.449999999999214,1.2406292916037114,False,False,39.648499999999999,20580,1.9265549076773567,1.4938593292042108,0.059125234963386911,0.040379008746355687
random,prollect,1,20,True,52.74999999999914,1.2327486237044023,False,False,44.377249999999997,21100,2.1031872037914692,1.4894343553721394,0.092363650893507607,0.0661611374407583
random,prollect,2,20,True,47.699999999999427,1.2421832646264985,False,False,39.098540999999997,19080,2.0491897798742138,1.4949512428858345,0.024580028474471761,0.035744234800838576
random,prollect,3,20,True,48.149999999999402,1.2432569013096784,False,False,39.886958,19260,2.0709739356178609,1.4962153991777682,0.018970436240472656,0.025960539979231569
random,prollect,4,20,True,51.34999999999922,1.2798275857248584,False,False,40.710000000000001,20540,1.9819863680623175,1.4967972680029134,0.011295101336432592,0.026290165530671861
random,prollect,5,20,True,56.949999999998902,1.2578370730329058,False,False,44.711624999999998,22780,1.96275790166813,1.4978173019656467,0.0091097475409312456,0.022607550482879719
random,prollect,6,20,True,47.849999999999419,1.2514086058311495,False,False,41.977457999999999,19140,2.1931796238244514,1.4922295982588438,0.025356318778086171,0.056060606060606061
random,prollect,7,20,True,54.449999999999044,1.2389429926042923,False,False,44.513624999999998,21780,2.0437844352617081,1.494072145178778,0.02246249174521783,0.039348025711662078
random,prollect,8,20,True,50.899999999999245,1.233537169975508,False,False,69.012167000000005,20360,3.3895956286836935,1.4974282761060831,0.0080816572736111727,0.023870333988212179
random,prollect,9,20,True,51.949999999999186,1.2387293658005623,False,False,36.590583000000002,20780,1.7608557747834455,1.4970542830601989,0.0086713685641319534,0.028007699711260828
random,prollect,10,20,True,49.749999999999311,1.2540961641285522,False,False,44.396625,19900,2.2309861809045226,1.4941435471402029,0.017442900835785598,0.041457286432160803
random,prollect,11,20,True,54.899999999999018,1.2235275841955726,False,False,53.044417000000003,21960,2.4155016848816029,1.4802206386671697,0.094255690697343242,0.10400728597449908
random,prollect,12,20,True,63.549999999998526,1.2750922071093387,False,False,45.973458000000001,25420,1.808554602675059,1.4957765879918452,0.048925805479153109,0.029150275373721481
random,prollect,13,20,True,59.349999999998765,1.250456658411945,False,False,45.566042000000003,23740,1.9193783487784331,1.4944644650247674,0.013839171628491576,0.04574557708508846
random,prollect,14,20,True,50.499999999999268,1.2734203676813116,False,False,44.630625000000002,20200,2.2094368811881187,1.4960164205593094,0.010111331737334497,0.035495049504950492
random,prollect,15,20,True,50.449999999999271,1.256677442124237,False,False,47.146957999999998,20180,2.3363210109018828,1.4971050976247342,0.0079075023561673147,0.016947472745292368
random,prollect,16,20,True,52.849999999999135,1.2322330308678053,False,False,48.348917,21140,2.2870821665089878,1.4947304137147106,0.016462357680868605,0.035477767265846734
random,prollect,17,20,True,56.749999999998913,1.2644115659033113,False,False,54.572083999999997,22700,2.4040565638766518,1.4956993277733541,0.017594778865785393,0.043744493392070483
random,prollect,18,20,False,90.049999999997027,1.2429438680735707,False,False,80.615499999999997,36020,2.2380760688506385,1.4928447615706397,0.061407139053347951,0.068989450305385891
random,prollect,19,20,True,62.449999999998589,1.2568716260094435,False,False,64.259583000000006,24980,2.572441273018415,1.4974434301499013,0.0075364907774756922,0.017654123298638909
random,prollect,20,20,True,50.499999999999268,1.2447879505553967,False,False,48.809624999999997,20200,2.4163180693069308,1.4906139194427357,0.028627872535629269,0.066485148514851489
random,prollect,21,20,True,53.849999999999078,1.235613126262457,False,False,51.554208000000003,21540,2.3934172701949863,1.4927227235418128,0.043871032716291239,0.063509749303621174
random,prollect,22,20,True,60.949999999998674,1.2257981574465004,False,False,62.407708999999997,24380,2.559791181296144,1.4974072457948717,0.008820715879610674,0.021123872026251024
random,prollect,23,20,True,52.649999999999146,1.2432401723798872,False,False,52.377958999999997,21060,2.4870825735992401,1.4937288741211754,0.01776947251154724,0.033143399810066476
random,prollect,24,20,True,57.649999999998862,1.1991708492173527,False,False,59.857292000000001,23060,2.5957195143104945,1.4943476151640855,0.029362416399988184,0.04284475281873374
random,prollect,25,20,True,53.149999999999118,1.2549713587161049,False,False,48.808083000000003,21260,2.2957706020696147,1.4969982658416625,0.010200696072095861,0.023283160865475071
random,prollect,26,20,True,41.549999999999777,1.254958125300478,False,False,38.211959,16620,2.2991551744885683,1.4916828052720352,0.03058905443102581,0.048616125150421179
random,prollect,27,20,True,52.149999999999174,1.2429216580575873,False,False,38.146084000000002,20860,1.8286713326941517,1.4962266180289503,0.021047711169651245,0.039549376797698946
random,prollect,28,20,True,56.999999999998899,1.237813941524343,False,False,43.230916999999998,22800,1.896092850877193,1.4907875007069114,0.084266821457951863,0.060964912280701757
random,prollect,29,20,True,59.149999999998776,1.2560864286442124,False,False,41.108708,23660,1.7374770921386304,1.4924822401247408,0.022441051930939312,0.048182586644125107
random,vo,0,20,True,51.34999999999922,1.4328315239392799,False,False,38.481082999999998,20540,1.8734704479065238,1.4979607504075387,0.036442878578523602,0
random,vo,1,20,True,53.149999999999118,1.4475743683061288,False,False,42.660417000000002,21260,2.0066047507055504,1.4961254912882134,0.075439566014834258,0
random,vo,2,20,True,48.34999999999939,1.4286270654625071,False,False,35.780082999999998,19340,1.8500559979317477,1.4963591084116377,0.038359608312650569,0
random,vo,3,20,True,49.849999999999305,1.4231300305095593,False,False,38.456083999999997,19940,1.9285899699097289,1.4968001157676079,0.028507020722228847,0
random,vo,4,20,True,51.34999999999922,1.4186121911865182,False,False,37.429291999999997,20540,1.822263485881207,1.4970076225510505,0.01674051718498918,0
random,vo,5,20,True,59.099999999998779,1.4663092502577155,False,False,45.422291999999999,23640,1.9214167512690357,1.4991992264978455,0.014813852232725244,0
random,vo,6,20,True,47.849999999999419,1.4299790405713855,False,False,37.541291999999999,19140,1.9614050156739813,1.4914296356883232,0.049121665549355341,0
random,vo,7,20,True,57.299999999998882,1.425287097012425,False,False,42.656582999999998,22920,1.8611074607329843,1.4952372542858752,0.042930974685745721,0
random,vo,8,20,True,50.899999999999245,1.4411712386270821,False,False,33.790666000000002,20360,1.6596594302554031,1.4980602588244776,0.0084287238843713305,0
random,vo,9,20,True,52.149999999999174,1.4354847495061447,False,False,53.841208000000002,20860,2.5810742090124639,1.4981366927641506,0.0094279203461890056,0
random,vo,10,20,True,49.749999999999311,1.456938806319642,False,False,35.709958999999998,19900,1.7944703015075374,1.4980161880199394,0.0178469158495249,0
random,vo,11,20,True,51.999999999999183,1.4119352014065059,False,False,43.866292000000001,20800,2.1089563461538461,1.4870571332055142,0.09812057680061155,0
random,vo,12,20,True,63.549999999998526,1.4425025297247376,False,False,37.115583999999998,25420,1.460093784421715,1.4986267871771835,0.029603730375878094,0
random,vo,13,20,True,58.799999999998796,1.4473949361446146,False,False,36.811999999999998,23520,1.5651360544217687,1.4965530236468243,0.010934406904744245,0
random,vo,14,20,True,50.549999999999265,1.4212736997733253,False,False,36.652000000000001,20220,1.8126607319485657,1.4967825842062623,0.022802544858961084,0
random,vo,15,20,True,50.449999999999271,1.4512954873407762,False,False,31.740167,20180,1.5728526759167494,1.4981432555941263,0.0096770890005776992,0
random,vo,16,20,True,52.799999999999137,1.4537940572754899,False,False,47.875374999999998,21120,2.2668264678030301,1.4965570000500921,0.019515301743288641,0
random,vo,17,20,True,56.349999999998936,1.4537777283106801,False,False,45.752625000000002,22540,2.0298413930789709,1.4975426182504632,0.014917071067587804,0
random,vo,18,20,False,90.049999999997027,1.4633778048948287,False,False,65.750332999999998,36020,1.8253840366463077,1.4995638482781202,0.060115793059140769,0
random,vo,19,20,True,62.749999999998572,1.4392267839444288,False,False,36.829749999999997,25100,1.4673207171314742,1.498602145287331,0.0080430013754506924,0
random,vo,20,20,True,50.64999999999926,1.4394690429823356,False,False,39.660666999999997,20260,1.9575847482724578,1.4944333836104979,0.024595578516026367,0
random,vo,21,20,True,53.049999999999123,1.4227733613495874,False,False,39.396791999999998,21220,1.8565877474081056,1.4964125577291265,0.031794700897099522,0
random,vo,22,20,True,61.19999999999866,1.4453979917472675,False,False,45.110708000000002,24480,1.8427576797385623,1.4979961984173653,0.011541962380834738,0
random,vo,23,20,True,52.499999999999154,1.4345882422975005,False,False,35.796250000000001,21000,1.7045833333333333,1.4952207405585656,0.021597039337364111,0
random,vo,24,20,True,58.599999999998808,1.4277585712243739,False,False,50.080333000000003,23440,2.1365329778156998,1.4972762507928994,0.024938071235820473,0
random,vo,25,20,True,53.149999999999118,1.4407073765246026,False,False,44.086083000000002,21260,2.0736633584195672,1.498340682039158,0.011308881699122421,0
random,vo,26,20,True,41.549999999999777,1.4417250610499985,False,False,33.172499999999999,16620,1.9959386281588447,1.4947225468325762,0.024512201376684958,0
random,vo,27,20,True,52.149999999999174,1.4564293567709317,False,False,40.140374999999999,20860,1.9242749280920421,1.4985033176627618,0.020651693614836941,0
random,vo,28,20,True,57.14999999999889,1.436271580834463,False,False,51.407958000000001,22860,2.248817060367454,1.494040248451769,0.064024836489638096,0
random,vo,29,20,True,59.149999999998776,1.430389373151399,False,False,44.940750000000001,23660,1.8994399830938293,1.495046410905706,0.033332709703231954,0


==> sim/results_comm_smoke3/comm_plot_data/delay_p02_alpha1.csv <==
delay_steps,completion_rate_pct,collision_rate_pct,completion_time_med
0,100,0,88
1,0,0,0
2,0,0,0
3,0,0,0


==> sim/results_comm_smoke3/comm_plot_data/delay_p02_alpha3.csv <==
delay_steps,completion_rate_pct,collision_rate_pct,completion_time_med
0,100,20,69.1
1,0,0,0
2,0,0,0
3,0,0,0


==> sim/results_comm_smoke3/comm_plot_data/delay_p02_alpha5.csv <==
delay_steps,completion_rate_pct,collision_rate_pct,completion_time_med
0,100,0,69.6
1,0,0,0
2,0,0,0
3,0,0,0


==> sim/results_comm_smoke3/comm_plot_data/dropout_delay1_alpha1.csv <==
p_drop,completion_rate_pct,collision_rate_pct,completion_time_med
0,0,0,0
0.1,0,0,0
0.2,0,0,0
0.3,0,0,0
0.4,0,0,0
0.5,0,0,0


==> sim/results_comm_smoke3/comm_plot_data/dropout_delay1_alpha3.csv <==
p_drop,completion_rate_pct,collision_rate_pct,completion_time_med
0,0,0,0
0.1,0,0,0
0.2,0,0,0
0.3,0,0,0
0.4,0,0,0
0.5,0,40,0


==> sim/results_comm_smoke3/comm_plot_data/dropout_delay1_alpha5.csv <==
p_drop,completion_rate_pct,collision_rate_pct,completion_time_med
0,0,0,0
0.1,0,0,0
0.2,0,0,0
0.3,0,0,0
0.4,0,0,0
0.5,0,60,0


==> sim/results_comm_smoke3/comm_sweep.csv <==
scenario,seed,alpha,delay_steps,p_drop,completed,collision,completion_time,min_distance
intersection,0,1,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,3,1,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,2,1,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,4,1,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,1,1,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,0,1,0,0.10000000000000001,True,False,78.499999999997684,1.1079109167081524
intersection,2,1,0,0.10000000000000001,True,False,78.499999999997684,1.1086374162018469
intersection,1,1,0,0.10000000000000001,True,False,84.349999999997351,1.098096422665771
intersection,3,1,0,0.10000000000000001,True,False,77.099999999997763,1.067552480819538
intersection,4,1,0,0.10000000000000001,True,False,77.849999999997721,1.1014020040952404
intersection,0,1,0,0.20000000000000001,True,False,87.649999999997164,1.1118470520200552
intersection,2,1,0,0.20000000000000001,True,False,89.849999999997038,1.1034890061025302
intersection,3,1,0,0.20000000000000001,True,False,87.999999999997144,1.1265967503861631
intersection,4,1,0,0.20000000000000001,True,False,88.849999999997095,1.1168268893762678
intersection,0,1,0,0.29999999999999999,False,False,90,1.1516532985060475
intersection,1,1,0,0.29999999999999999,False,False,90,1.086995441173757
intersection,1,1,0,0.20000000000000001,True,False,87.949999999997146,1.1061058176969913
intersection,2,1,0,0.29999999999999999,False,False,90,1.085146284429519
intersection,3,1,0,0.29999999999999999,False,False,90,1.1432486354355682
intersection,4,1,0,0.29999999999999999,False,False,90,1.1130985394451811
intersection,0,1,0,0.40000000000000002,False,False,90,1.1000077106019961
intersection,1,1,0,0.40000000000000002,False,False,90,1.1513246367333394
intersection,2,1,0,0.40000000000000002,False,False,90,1.1249880657454534
intersection,3,1,0,0.40000000000000002,False,False,90,1.1836726033252616
intersection,4,1,0,0.40000000000000002,False,False,90,1.1026367987964827
intersection,0,1,1,0,False,False,90,4
intersection,0,1,0,0.5,False,False,90,1.1057626539027063
intersection,1,1,0,0.5,False,False,90,1.1066888696115567
intersection,1,1,1,0,False,False,90,4
intersection,2,1,0,0.5,False,False,90,1.1326053639483791
intersection,3,1,0,0.5,False,False,90,1.0973659735740959
intersection,4,1,0,0.5,False,False,90,1.0900350323761721
intersection,2,1,1,0,False,False,90,4
intersection,3,1,1,0,False,False,90,4
intersection,4,1,1,0,False,False,90,4
intersection,1,1,1,0.10000000000000001,False,False,90,4
intersection,0,1,1,0.10000000000000001,False,False,90,4
intersection,2,1,1,0.10000000000000001,False,False,90,4
intersection,3,1,1,0.10000000000000001,False,False,90,4
intersection,4,1,1,0.10000000000000001,False,False,90,4
intersection,0,1,1,0.20000000000000001,False,False,90,4
intersection,1,1,1,0.20000000000000001,False,False,90,4
intersection,2,1,1,0.20000000000000001,False,False,90,4
intersection,3,1,1,0.20000000000000001,False,False,90,4
intersection,4,1,1,0.20000000000000001,False,False,90,4
intersection,0,1,1,0.29999999999999999,False,False,90,4
intersection,1,1,1,0.29999999999999999,False,False,90,4
intersection,2,1,1,0.29999999999999999,False,False,90,4
intersection,3,1,1,0.29999999999999999,False,False,90,4
intersection,0,1,1,0.40000000000000002,False,False,90,4
intersection,4,1,1,0.29999999999999999,False,False,90,4
intersection,1,1,1,0.40000000000000002,False,False,90,4
intersection,2,1,1,0.40000000000000002,False,False,90,4
intersection,4,1,1,0.40000000000000002,False,False,90,4
intersection,3,1,1,0.40000000000000002,False,False,90,4
intersection,0,1,1,0.5,False,False,90,4
intersection,1,1,1,0.5,False,False,90,4
intersection,2,1,1,0.5,False,False,90,4
intersection,4,1,1,0.5,False,False,90,4
intersection,3,1,1,0.5,False,False,90,4
intersection,0,1,2,0,False,False,90,4
intersection,1,1,2,0,False,False,90,4
intersection,2,1,2,0,False,False,90,4
intersection,3,1,2,0,False,False,90,4
intersection,4,1,2,0,False,False,90,4
intersection,0,1,2,0.10000000000000001,False,False,90,4
intersection,1,1,2,0.10000000000000001,False,False,90,4
intersection,2,1,2,0.10000000000000001,False,False,90,4
intersection,3,1,2,0.10000000000000001,False,False,90,4
intersection,4,1,2,0.10000000000000001,False,False,90,4
intersection,1,1,2,0.20000000000000001,False,False,90,4
intersection,0,1,2,0.20000000000000001,False,False,90,4
intersection,2,1,2,0.20000000000000001,False,False,90,4
intersection,3,1,2,0.20000000000000001,False,False,90,4
intersection,4,1,2,0.20000000000000001,False,False,90,4
intersection,0,1,2,0.29999999999999999,False,False,90,4
intersection,1,1,2,0.29999999999999999,False,False,90,4
intersection,2,1,2,0.29999999999999999,False,False,90,4
intersection,4,1,2,0.29999999999999999,False,False,90,4
intersection,3,1,2,0.29999999999999999,False,False,90,4
intersection,1,1,2,0.40000000000000002,False,False,90,4
intersection,0,1,2,0.40000000000000002,False,False,90,4
intersection,2,1,2,0.40000000000000002,False,False,90,4
intersection,3,1,2,0.40000000000000002,False,False,90,4
intersection,4,1,2,0.40000000000000002,False,False,90,4
intersection,0,1,2,0.5,False,False,90,4
intersection,1,1,2,0.5,False,False,90,4
intersection,3,1,2,0.5,False,False,90,4
intersection,4,1,2,0.5,False,False,90,4
intersection,0,1,3,0,False,False,90,4
intersection,2,1,2,0.5,False,False,90,4
intersection,1,1,3,0,False,False,90,4
intersection,2,1,3,0,False,False,90,4
intersection,3,1,3,0,False,False,90,4
intersection,4,1,3,0,False,False,90,4
intersection,0,1,3,0.10000000000000001,False,False,90,4
intersection,1,1,3,0.10000000000000001,False,False,90,4
intersection,2,1,3,0.10000000000000001,False,False,90,4
intersection,3,1,3,0.10000000000000001,False,False,90,4
intersection,4,1,3,0.10000000000000001,False,False,90,4
intersection,0,1,3,0.20000000000000001,False,False,90,4
intersection,1,1,3,0.20000000000000001,False,False,90,4
intersection,2,1,3,0.20000000000000001,False,False,90,4
intersection,3,1,3,0.20000000000000001,False,False,90,4
intersection,4,1,3,0.20000000000000001,False,False,90,4
intersection,0,1,3,0.29999999999999999,False,False,90,4
intersection,1,1,3,0.29999999999999999,False,False,90,4
intersection,2,1,3,0.29999999999999999,False,False,90,4
intersection,3,1,3,0.29999999999999999,False,False,90,4
intersection,0,1,3,0.40000000000000002,False,False,90,4
intersection,4,1,3,0.29999999999999999,False,False,90,4
intersection,1,1,3,0.40000000000000002,False,False,90,4
intersection,2,1,3,0.40000000000000002,False,False,90,4
intersection,4,1,3,0.40000000000000002,False,False,90,4
intersection,3,1,3,0.40000000000000002,False,False,90,4
intersection,0,1,3,0.5,False,False,90,4
intersection,1,1,3,0.5,False,False,90,4
intersection,2,1,3,0.5,False,False,90,4
intersection,4,1,3,0.5,False,False,90,4
intersection,3,1,3,0.5,False,False,90,4
intersection,0,3,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,2,3,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,4,3,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,3,3,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,0,3,0,0.10000000000000001,True,False,68.999999999998224,1.2479943579679407
intersection,1,3,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,2,3,0,0.10000000000000001,True,False,70.699999999998127,1.2408485479115869
intersection,1,3,0,0.10000000000000001,True,False,71.849999999998062,1.237351783951177
intersection,3,3,0,0.10000000000000001,True,False,71.799999999998064,1.2302796034221841
intersection,4,3,0,0.10000000000000001,True,False,71.299999999998093,1.2222992199457541
intersection,2,3,0,0.20000000000000001,True,True,68.199999999998269,0.91699650696912038
intersection,0,3,0,0.20000000000000001,True,False,70.399999999998144,1.1758053490266567
intersection,3,3,0,0.20000000000000001,True,False,69.099999999998218,1.1016347543458296
intersection,4,3,0,0.20000000000000001,True,False,68.899999999998229,1.1932734262146292
intersection,1,3,0,0.20000000000000001,True,False,70.549999999998136,1.2291117090407162
intersection,0,3,0,0.29999999999999999,True,True,70.749999999998124,0.4194200871674561
intersection,1,3,0,0.29999999999999999,True,True,75.299999999997866,0.67112788125593414
intersection,2,3,0,0.29999999999999999,True,False,71.149999999998101,1.0429681077362702
intersection,3,3,0,0.29999999999999999,True,False,71.549999999998079,1.2154537553063325
intersection,4,3,0,0.29999999999999999,True,False,71.249999999998096,1.0376885105977702
intersection,2,3,0,0.40000000000000002,True,False,75.349999999997863,1.2251005069586554
intersection,3,3,0,0.40000000000000002,True,True,73.549999999997965,0.90143023648461773
intersection,1,3,0,0.40000000000000002,True,True,76.149999999997817,0.6496551105631444
intersection,0,3,0,0.40000000000000002,True,False,75.449999999997857,1.0085020926629598
intersection,4,3,0,0.40000000000000002,True,True,76.949999999997772,0.80476555399508687
intersection,0,3,0,0.5,True,True,81.54999999999751,0.53966774629972403
intersection,1,3,1,0,False,False,90,4
intersection,1,3,0,0.5,True,True,80.999999999997542,0.74021279789651384
intersection,0,3,1,0,False,False,90,4
intersection,2,3,0,0.5,True,False,82.499999999997456,1.1012392307351591
intersection,2,3,1,0,False,False,90,4
intersection,3,3,0,0.5,True,True,84.599999999997337,0.82732805031565082
intersection,4,3,0,0.5,True,False,81.599999999997507,1.0936418976817941
intersection,3,3,1,0,False,False,90,4
intersection,4,3,1,0,False,False,90,4
intersection,0,3,1,0.10000000000000001,False,False,90,4
intersection,1,3,1,0.10000000000000001,False,False,90,4
intersection,3,3,1,0.10000000000000001,False,False,90,4
intersection,4,3,1,0.10000000000000001,False,False,90,4
intersection,2,3,1,0.10000000000000001,False,False,90,4
intersection,0,3,1,0.20000000000000001,False,False,90,4
intersection,1,3,1,0.20000000000000001,False,False,90,4
intersection,2,3,1,0.20000000000000001,False,False,90,4
intersection,4,3,1,0.20000000000000001,False,False,90,4
intersection,3,3,1,0.20000000000000001,False,False,90,4
intersection,1,3,1,0.29999999999999999,False,False,90,1.3624217016624365
intersection,0,3,1,0.29999999999999999,False,False,90,3.5057096285902341
intersection,2,3,1,0.29999999999999999,False,False,90,2.6925824035663379
intersection,3,3,1,0.29999999999999999,False,False,90,4
intersection,4,3,1,0.29999999999999999,False,False,90,4
intersection,0,3,1,0.40000000000000002,False,False,90,1.2098710873627401
intersection,1,3,1,0.40000000000000002,False,False,90,1.2627065772947135
intersection,3,3,1,0.40000000000000002,False,False,90,1.1787520363683743
intersection,2,3,1,0.40000000000000002,False,False,90,1.2744742324171536
intersection,4,3,1,0.40000000000000002,False,False,90,1.1729375344074269
intersection,0,3,1,0.5,False,True,90,0.87274273349133735
intersection,1,3,1,0.5,False,True,90,0.92366622962007805
intersection,2,3,1,0.5,False,False,90,1.1453325532552574
intersection,0,3,2,0,False,False,90,4
intersection,1,3,2,0,False,False,90,4
intersection,2,3,2,0,False,False,90,4
intersection,3,3,1,0.5,False,False,90,1.2156851435529454
intersection,4,3,1,0.5,False,False,90,1.0965404040492137
intersection,4,3,2,0,False,False,90,4
intersection,3,3,2,0,False,False,90,4
intersection,0,3,2,0.10000000000000001,False,False,90,4
intersection,1,3,2,0.10000000000000001,False,False,90,4
intersection,2,3,2,0.10000000000000001,False,False,90,4
intersection,3,3,2,0.10000000000000001,False,False,90,4
intersection,4,3,2,0.10000000000000001,False,False,90,4
intersection,0,3,2,0.20000000000000001,False,False,90,4
intersection,1,3,2,0.20000000000000001,False,False,90,4
intersection,2,3,2,0.20000000000000001,False,False,90,4
intersection,3,3,2,0.20000000000000001,False,False,90,4
intersection,4,3,2,0.20000000000000001,False,False,90,4
intersection,0,3,2,0.29999999999999999,False,False,90,4
intersection,1,3,2,0.29999999999999999,False,False,90,4
intersection,2,3,2,0.29999999999999999,False,False,90,4
intersection,3,3,2,0.29999999999999999,False,False,90,4
intersection,4,3,2,0.29999999999999999,False,False,90,4
intersection,1,3,2,0.40000000000000002,False,False,90,4
intersection,0,3,2,0.40000000000000002,False,False,90,4
intersection,2,3,2,0.40000000000000002,False,False,90,4
intersection,3,3,2,0.40000000000000002,False,False,90,4
intersection,4,3,2,0.40000000000000002,False,False,90,4
intersection,0,3,2,0.5,False,False,90,4
intersection,1,3,2,0.5,False,False,90,4
intersection,2,3,2,0.5,False,False,90,4
intersection,0,3,3,0,False,False,90,4
intersection,1,3,3,0,False,False,90,4
intersection,3,3,2,0.5,False,False,90,4
intersection,2,3,3,0,False,False,90,4
intersection,3,3,3,0,False,False,90,4
intersection,4,3,3,0,False,False,90,4
intersection,4,3,2,0.5,False,False,90,4
intersection,0,3,3,0.10000000000000001,False,False,90,4
intersection,1,3,3,0.10000000000000001,False,False,90,4
intersection,2,3,3,0.10000000000000001,False,False,90,4
intersection,4,3,3,0.10000000000000001,False,False,90,4
intersection,0,3,3,0.20000000000000001,False,False,90,4
intersection,1,3,3,0.20000000000000001,False,False,90,4
intersection,3,3,3,0.10000000000000001,False,False,90,4
intersection,2,3,3,0.20000000000000001,False,False,90,4
intersection,3,3,3,0.20000000000000001,False,False,90,4
intersection,4,3,3,0.20000000000000001,False,False,90,4
intersection,0,3,3,0.29999999999999999,False,False,90,4
intersection,1,3,3,0.29999999999999999,False,False,90,4
intersection,2,3,3,0.29999999999999999,False,False,90,4
intersection,3,3,3,0.29999999999999999,False,False,90,4
intersection,0,3,3,0.40000000000000002,False,False,90,4
intersection,4,3,3,0.29999999999999999,False,False,90,4
intersection,1,3,3,0.40000000000000002,False,False,90,4
intersection,2,3,3,0.40000000000000002,False,False,90,4
intersection,3,3,3,0.40000000000000002,False,False,90,4
intersection,4,3,3,0.40000000000000002,False,False,90,4
intersection,1,3,3,0.5,False,False,90,4
intersection,0,3,3,0.5,False,False,90,4
intersection,3,3,3,0.5,False,False,90,4
intersection,2,3,3,0.5,False,False,90,4
intersection,4,3,3,0.5,False,False,90,4
intersection,0,5,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,1,5,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,2,5,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,3,5,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,4,5,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,1,5,0,0.10000000000000001,True,False,70.399999999998144,1.2151087625411559
intersection,0,5,0,0.10000000000000001,True,False,70.349999999998147,1.2415268344491834
intersection,2,5,0,0.10000000000000001,True,False,69.94999999999817,1.2079165636088702
intersection,3,5,0,0.10000000000000001,True,False,71.049999999998107,1.2368826949752199
intersection,4,5,0,0.10000000000000001,True,False,70.799999999998121,1.2298650437693914
intersection,0,5,0,0.20000000000000001,True,False,69.59999999999819,1.2296064226578527
intersection,1,5,0,0.20000000000000001,True,False,70.29999999999815,1.2086098777741801
intersection,2,5,0,0.20000000000000001,True,False,69.499999999998195,1.2273390564722355
intersection,4,5,0,0.20000000000000001,True,False,69.199999999998212,1.1804493842704793
intersection,0,5,0,0.29999999999999999,True,False,69.749999999998181,1.2243313115154264
intersection,3,5,0,0.20000000000000001,True,False,70.749999999998124,1.2360946805641029
intersection,1,5,0,0.29999999999999999,True,False,71.249999999998096,1.2054872076399972
intersection,2,5,0,0.29999999999999999,True,False,69.94999999999817,1.2340508049628722
intersection,3,5,0,0.29999999999999999,True,False,69.499999999998195,1.2186258511047463
intersection,4,5,0,0.29999999999999999,True,False,70.899999999998116,1.182222749502456
intersection,0,5,0,0.40000000000000002,True,True,69.749999999998181,0.82162447601367039
intersection,1,5,0,0.40000000000000002,True,False,69.849999999998175,1.2258182287840902
intersection,3,5,0,0.40000000000000002,True,False,70.249999999998153,1.1957240294269162
intersection,2,5,0,0.40000000000000002,True,True,70.64999999999813,0.75701047763579998
intersection,4,5,0,0.40000000000000002,True,False,69.59999999999819,1.1301850132780391
intersection,0,5,0,0.5,True,True,72.74999999999801,0.41597578907674992
intersection,1,5,0,0.5,True,False,70.99999999999811,1.2103288067761446
intersection,0,5,1,0,False,False,90,4
intersection,1,5,1,0,False,False,90,4
intersection,2,5,0,0.5,True,True,70.699999999998127,0.91651397819873159
intersection,3,5,0,0.5,True,True,73.649999999997959,0.90553851381532302
intersection,4,5,0,0.5,True,False,71.549999999998079,1.1478055810664609
intersection,2,5,1,0,False,False,90,4
intersection,3,5,1,0,False,False,90,4
intersection,4,5,1,0,False,False,90,4
intersection,0,5,1,0.10000000000000001,False,False,90,4
intersection,1,5,1,0.10000000000000001,False,False,90,4
intersection,3,5,1,0.10000000000000001,False,False,90,4
intersection,2,5,1,0.10000000000000001,False,False,90,4
intersection,4,5,1,0.10000000000000001,False,False,90,4
intersection,0,5,1,0.20000000000000001,False,False,90,4
intersection,1,5,1,0.20000000000000001,False,False,90,4
intersection,2,5,1,0.20000000000000001,False,False,90,4
intersection,3,5,1,0.20000000000000001,False,False,90,4
intersection,4,5,1,0.20000000000000001,False,False,90,4
intersection,0,5,1,0.29999999999999999,False,False,90,1.2559491799523401
intersection,1,5,1,0.29999999999999999,False,False,90,1.5913924167367055
intersection,2,5,1,0.29999999999999999,False,False,90,1.48660687473181
intersection,3,5,1,0.29999999999999999,False,False,90,1.2588674653222374
intersection,4,5,1,0.29999999999999999,False,False,90,1.3363300450989999
intersection,0,5,1,0.40000000000000002,False,False,90,1.1235515066039699
intersection,1,5,1,0.40000000000000002,False,False,90,1.1443991374851672
intersection,2,5,1,0.40000000000000002,False,False,90,1.169926077926762
intersection,4,5,1,0.40000000000000002,False,False,90,1.2005679384635666
intersection,0,5,1,0.5,False,True,90,0.75357794165651881
intersection,1,5,1,0.5,False,False,90,1.2063143780553176
intersection,3,5,1,0.40000000000000002,False,False,90,1.0516238873510189
intersection,2,5,1,0.5,False,True,90,0.94862441244606055
intersection,0,5,2,0,False,False,90,4
intersection,3,5,1,0.5,False,True,90,0.87432573439350902
intersection,1,5,2,0,False,False,90,4
intersection,4,5,1,0.5,False,False,90,1.0785314795473415
intersection,3,5,2,0,False,False,90,4
intersection,2,5,2,0,False,False,90,4
intersection,4,5,2,0,False,False,90,4
intersection,0,5,2,0.10000000000000001,False,False,90,4
intersection,1,5,2,0.10000000000000001,False,False,90,4
intersection,2,5,2,0.10000000000000001,False,False,90,4
intersection,3,5,2,0.10000000000000001,False,False,90,4
intersection,4,5,2,0.10000000000000001,False,False,90,4
intersection,0,5,2,0.20000000000000001,False,False,90,4
intersection,1,5,2,0.20000000000000001,False,False,90,4
intersection,2,5,2,0.20000000000000001,False,False,90,4
intersection,3,5,2,0.20000000000000001,False,False,90,4
intersection,4,5,2,0.20000000000000001,False,False,90,4
intersection,1,5,2,0.29999999999999999,False,False,90,4
intersection,0,5,2,0.29999999999999999,False,False,90,4
intersection,2,5,2,0.29999999999999999,False,False,90,4
intersection,3,5,2,0.29999999999999999,False,False,90,4
intersection,4,5,2,0.29999999999999999,False,False,90,4
intersection,0,5,2,0.40000000000000002,False,False,90,4
intersection,1,5,2,0.40000000000000002,False,False,90,4
intersection,2,5,2,0.40000000000000002,False,False,90,4
intersection,4,5,2,0.40000000000000002,False,False,90,4
intersection,3,5,2,0.40000000000000002,False,False,90,4
intersection,0,5,2,0.5,False,False,90,4
intersection,1,5,2,0.5,False,False,90,4
intersection,2,5,2,0.5,False,False,90,4
intersection,0,5,3,0,False,False,90,4
intersection,3,5,2,0.5,False,False,90,4
intersection,4,5,2,0.5,False,False,90,4
intersection,1,5,3,0,False,False,90,4
intersection,2,5,3,0,False,False,90,4
intersection,4,5,3,0,False,False,90,4
intersection,3,5,3,0,False,False,90,4
intersection,0,5,3,0.10000000000000001,False,False,90,4
intersection,1,5,3,0.10000000000000001,False,False,90,4
intersection,2,5,3,0.10000000000000001,False,False,90,4
intersection,3,5,3,0.10000000000000001,False,False,90,4
intersection,4,5,3,0.10000000000000001,False,False,90,4
intersection,0,5,3,0.20000000000000001,False,False,90,4
intersection,1,5,3,0.20000000000000001,False,False,90,4
intersection,4,5,3,0.20000000000000001,False,False,90,4
intersection,2,5,3,0.20000000000000001,False,False,90,4
intersection,3,5,3,0.20000000000000001,False,False,90,4
intersection,0,5,3,0.29999999999999999,False,False,90,4
intersection,2,5,3,0.29999999999999999,False,False,90,4
intersection,1,5,3,0.29999999999999999,False,False,90,4
intersection,3,5,3,0.29999999999999999,False,False,90,4
intersection,4,5,3,0.29999999999999999,False,False,90,4
intersection,0,5,3,0.40000000000000002,False,False,90,4
intersection,2,5,3,0.40000000000000002,False,False,90,4
intersection,3,5,3,0.40000000000000002,False,False,90,4
intersection,0,5,3,0.5,False,False,90,4
intersection,1,5,3,0.40000000000000002,False,False,90,4
intersection,4,5,3,0.40000000000000002,False,False,90,4
intersection,1,5,3,0.5,False,False,90,4
intersection,2,5,3,0.5,False,False,90,4
intersection,3,5,3,0.5,False,False,90,4
intersection,4,5,3,0.5,False,False,90,4


==> sim/results_comm_smoke3/stats.json <==
{
  "intersection": {
    "vo": {
      "avg_dv": {
        "q0": 0.97819685185211802,
        "q1": 0.97819685185211802,
        "q2": 0.97819685185211802,
        "q3": 0.97819685185211802,
        "q4": 0.97819685185211802
      },
      "avg_speed": {
        "q0": 1.4986163558851229,
        "q1": 1.4986163558851229,
        "q2": 1.4986163558851229,
        "q3": 1.4986163558851229,
        "q4": 1.4986163558851229
      },
      "collision_rate": 0,
      "completion_rate": 0,
      "completion_time": null,
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.3902844919951698,
        "q1": 1.3902844919951698,
        "q2": 1.3902844919951698,
        "q3": 1.3902844919951698,
        "q4": 1.3902844919951698
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 99.415208000000007,
        "q1": 113.42192725,
        "q2": 128.20027049999999,
        "q3": 153.41828100000001,
        "q4": 170.12025
      },
      "runtime_us_per_call": {
        "q0": 2.7600002220988342,
        "q1": 3.1488597237645752,
        "q2": 3.5591413242642975,
        "q3": 4.2592526651860085,
        "q4": 4.7229386451971127
      }
    },
    "orca": {
      "avg_dv": {
        "q0": 0.13364931906566641,
        "q1": 0.13364931906566641,
        "q2": 0.13364931906566641,
        "q3": 0.13364931906566641,
        "q4": 0.13364931906566641
      },
      "avg_speed": {
        "q0": 1.4988207037545815,
        "q1": 1.4988207037545815,
        "q2": 1.4988207037545815,
        "q3": 1.4988207037545815,
        "q4": 1.4988207037545815
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 81.89999999999749,
        "q1": 81.89999999999749,
        "q2": 81.89999999999749,
        "q3": 81.89999999999749,
        "q4": 81.89999999999749
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.1452065322802343,
        "q1": 1.1452065322802343,
        "q2": 1.1452065322802343,
        "q3": 1.1452065322802343,
        "q4": 1.1452065322802343
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 87.376999999999995,
        "q1": 102.40648950000001,
        "q2": 115.867333,
        "q3": 126.84934324999999,
        "q4": 142.053292
      },
      "runtime_us_per_call": {
        "q0": 2.667185592185592,
        "q1": 3.125961217948718,
        "q2": 3.5368538766788769,
        "q3": 3.8720800747863247,
        "q4": 4.3361810744810745
      }
    },
    "dmpc": {
      "avg_dv": {
        "q0": 0.57777763316992548,
        "q1": 0.57777763316992548,
        "q2": 0.57777763316992548,
        "q3": 0.57777763316992548,
        "q4": 0.57777763316992548
      },
      "avg_speed": {
        "q0": 1.1381740616639,
        "q1": 1.1381740616639,
        "q2": 1.1381740616639,
        "q3": 1.1381740616639,
        "q4": 1.1381740616639
      },
      "collision_rate": 0,
      "completion_rate": 0,
      "completion_time": null,
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2693302844554992,
        "q1": 1.2693302844554992,
        "q2": 1.2693302844554992,
        "q3": 1.2693302844554992,
        "q4": 1.2693302844554992
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 89.738624999999999,
        "q1": 96.917270500000001,
        "q2": 100.44647950000001,
        "q3": 105.05985375,
        "q4": 114.73433300000001
      },
      "runtime_us_per_call": {
        "q0": 2.4913554969461411,
        "q1": 2.6906515963353694,
        "q2": 2.7886307468073293,
        "q3": 2.9167088770127707,
        "q4": 3.1852951971127155
      }
    },
    "prollect": {
      "avg_dv": {
        "q0": 0.065817780593756273,
        "q1": 0.065817780593756273,
        "q2": 0.065817780593756273,
        "q3": 0.065817780593756273,
        "q4": 0.065817780593756273
      },
      "avg_speed": {
        "q0": 1.4897905968724032,
        "q1": 1.4897905968724032,
        "q2": 1.4897905968724032,
        "q3": 1.4897905968724032,
        "q4": 1.4897905968724032
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 69.249999999998209,
        "q1": 69.249999999998209,
        "q2": 69.249999999998209,
        "q3": 69.249999999998209,
        "q4": 69.249999999998209
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2158008930835131,
        "q1": 1.2158008930835131,
        "q2": 1.2158008930835131,
        "q3": 1.2158008930835131,
        "q4": 1.2158008930835131
      },
      "preempt_rate": {
        "q0": 0.062851985559566781,
        "q1": 0.062851985559566781,
        "q2": 0.062851985559566781,
        "q3": 0.062851985559566781,
        "q4": 0.062851985559566781
      },
      "runtime_ms": {
        "q0": 64.149167000000006,
        "q1": 69.756999999999991,
        "q2": 70.949749999999995,
        "q3": 74.218604249999999,
        "q4": 80.660167000000001
      },
      "runtime_us_per_call": {
        "q0": 2.3158544043321303,
        "q1": 2.5183032490974728,
        "q2": 2.5613628158844763,
        "q3": 2.6793719945848373,
        "q4": 2.9119193862815886
      }
    }
  },
  "bottleneck": {
    "vo": {
      "avg_dv": {
        "q0": 0.0075552851165604853,
        "q1": 0.016363775675836731,
        "q2": 0.021608312376337861,
        "q3": 0.031752538669269997,
        "q4": 0.04249051970316739
      },
      "avg_speed": {
        "q0": 1.4944159555268635,
        "q1": 1.4972662742367928,
        "q2": 1.4982946703148108,
        "q3": 1.4988750638963071,
        "q4": 1.4995134164923123
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 53.09999999999912,
        "q1": 53.999999999999069,
        "q2": 54.149999999999061,
        "q3": 55.024999999999011,
        "q4": 57.49999999999887
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.3973629030241401,
        "q1": 1.4194447275586284,
        "q2": 1.4320926171846795,
        "q3": 1.4398273350292214,
        "q4": 1.4737659810925521
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 33.303541000000003,
        "q1": 38.781260750000001,
        "q2": 41.932187499999998,
        "q3": 43.455156250000002,
        "q4": 56.867874999999998
      },
      "runtime_us_per_call": {
        "q0": 1.9207934684684684,
        "q1": 2.2160649232864653,
        "q2": 2.3898429187083567,
        "q3": 2.4982894715882757,
        "q4": 3.1287343199823945
      }
    },
    "orca": {
      "avg_dv": {
        "q0": 0.35125300610323046,
        "q1": 0.46066629190907221,
        "q2": 0.51142801116479653,
        "q3": 0.5503525092016196,
        "q4": 0.64810764320009984
      },
      "avg_speed": {
        "q0": 1.4776947974622074,
        "q1": 1.4873785363129959,
        "q2": 1.4914847437338024,
        "q3": 1.4975749810925434,
        "q4": 1.4998346452616536
      },
      "collision_rate": 0,
      "completion_rate": 0,
      "completion_time": null,
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.1058454709160783,
        "q1": 1.1347097741798962,
        "q2": 1.1473893530436183,
        "q3": 1.1498031845465984,
        "q4": 1.3222852702803618
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 65.942083999999994,
        "q1": 76.575260749999998,
        "q2": 79.009895999999998,
        "q3": 83.435739000000012,
        "q4": 106.462875
      },
      "runtime_us_per_call": {
        "q0": 2.2883843697945583,
        "q1": 2.6573868944336478,
        "q2": 2.7418759022765133,
        "q3": 2.8954656787895621,
        "q4": 3.6945750624652969
      }
    },
    "dmpc": {
      "avg_dv": {
        "q0": 0.14777415849786879,
        "q1": 0.1818506517063595,
        "q2": 0.19891520772906679,
        "q3": 0.22173719444989895,
        "q4": 0.25496022538312102
      },
      "avg_speed": {
        "q0": 1.3286795434186414,
        "q1": 1.3556661156028973,
        "q2": 1.37184624801109,
        "q3": 1.3839571189855451,
        "q4": 1.4100578715609553
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 56.749999999998913,
        "q1": 57.937499999998849,
        "q2": 58.499999999998813,
        "q3": 59.437499999998764,
        "q4": 60.949999999998674
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2721830514169308,
        "q1": 1.2801686651947428,
        "q2": 1.2845727376745288,
        "q3": 1.291372771568422,
        "q4": 1.4711702164360352
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 37.031416999999998,
        "q1": 39.472926999999999,
        "q2": 40.566333499999999,
        "q3": 42.478313,
        "q4": 71.076750000000004
      },
      "runtime_us_per_call": {
        "q0": 1.9442782056619483,
        "q1": 2.0842431636759469,
        "q2": 2.1627710663832431,
        "q3": 2.3105571106664589,
        "q4": 3.7806781914893617
      }
    },
    "prollect": {
      "avg_dv": {
        "q0": 0.0061482811263108769,
        "q1": 0.013443826177543821,
        "q2": 0.019007294078229726,
        "q3": 0.025935929997178121,
        "q4": 0.03999757211732935
      },
      "avg_speed": {
        "q0": 1.480336524060329,
        "q1": 1.490425962638148,
        "q2": 1.4931297035319631,
        "q3": 1.4951263387336144,
        "q4": 1.4976812851608972
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 53.09999999999912,
        "q1": 54.074999999999065,
        "q2": 54.349999999999049,
        "q3": 54.599999999999035,
        "q4": 56.649999999998919
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.193500734734261,
        "q1": 1.2275061212066687,
        "q2": 1.2364780472293939,
        "q3": 1.2462812542874659,
        "q4": 1.2621667948879121
      },
      "preempt_rate": {
        "q0": 0.022142531876138433,
        "q1": 0.046856855530997568,
        "q2": 0.079474444298014396,
        "q3": 0.11464527276573171,
        "q4": 0.24851190476190477
      },
      "runtime_ms": {
        "q0": 38.854416999999998,
        "q1": 41.5264375,
        "q2": 42.623604,
        "q3": 46.680395749999995,
        "q4": 51.262166999999998
      },
      "runtime_us_per_call": {
        "q0": 2.2367048992673992,
        "q1": 2.3939250507911756,
        "q2": 2.4642812340831917,
        "q3": 2.6684642882814931,
        "q4": 2.9556138722324725
      }
    }
  },
  "random": {
    "vo": {
      "avg_dv": {
        "q0": 0.0080430013754506924,
        "q1": 0.014839656941440883,
        "q2": 0.023657373117823021,
        "q3": 0.035665336359700692,
        "q4": 0.09812057680061155
      },
      "avg_speed": {
        "q0": 1.4870571332055142,
        "q1": 1.4954593135364598,
        "q2": 1.496903869159329,
        "q3": 1.4981175842792323,
        "q4": 1.4995638482781202
      },
      "collision_rate": 0,
      "completion_rate": 0.96666666666666667,
      "completion_time": {
        "q0": 41.549999999999777,
        "q1": 50.64999999999926,
        "q2": 52.499999999999154,
        "q3": 57.299999999998882,
        "q4": 63.549999999998526
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.4119352014065059,
        "q1": 1.4289650592397267,
        "q2": 1.4393479134633822,
        "q3": 1.4475295102657502,
        "q4": 1.4663092502577155
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 28.113834000000001,
        "q1": 34.711978999999999,
        "q2": 38.293020999999996,
        "q3": 40.402510499999998,
        "q4": 59.772083000000002
      },
      "runtime_us_per_call": {
        "q0": 1.3931533201189297,
        "q1": 1.6432073009798078,
        "q2": 1.7122871881475099,
        "q3": 1.8856627405212922,
        "q4": 2.504422993019197
      }
    },
    "orca": {
      "avg_dv": {
        "q0": 0.042535421502379663,
        "q1": 0.088635119462285736,
        "q2": 0.12725276597467297,
        "q3": 0.1499576813299496,
        "q4": 0.25211573688204969
      },
      "avg_speed": {
        "q0": 1.481249999684729,
        "q1": 1.4946567905041985,
        "q2": 1.4977585266515803,
        "q3": 1.4986675409005765,
        "q4": 1.4997983273307576
      },
      "collision_rate": 0,
      "completion_rate": 0.90000000000000002,
      "completion_time": {
        "q0": 47.849999999999419,
        "q1": 51.399999999999217,
        "q2": 54.249999999999055,
        "q3": 59.899999999998734,
        "q4": 74.749999999997897
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.1280905725615451,
        "q1": 1.1498977322987884,
        "q2": 1.1689355592266242,
        "q3": 1.314957033801333,
        "q4": 1.6137686220448761
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 37.022917,
        "q1": 42.712771000000004,
        "q2": 46.720500000000001,
        "q3": 52.656145500000001,
        "q4": 97.602541000000002
      },
      "runtime_us_per_call": {
        "q0": 1.6879106607440311,
        "q1": 1.9010182742753345,
        "q2": 2.0408986443581032,
        "q3": 2.2014207804094061,
        "q4": 4.460810831809872
      }
    },
    "dmpc": {
      "avg_dv": {
        "q0": 0.45042265695902656,
        "q1": 0.51174948699562417,
        "q2": 0.5677423322286238,
        "q3": 0.61835120640306751,
        "q4": 0.77525230652213528
      },
      "avg_speed": {
        "q0": 0.76843210369375492,
        "q1": 0.92355343162963255,
        "q2": 0.98687476429797172,
        "q3": 1.0365617219850929,
        "q4": 1.0864607293625534
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 42.799999999999706,
        "q1": 51.887499999999193,
        "q2": 53.649999999999089,
        "q3": 56.237499999998946,
        "q4": 64.949999999998454
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2780238719479426,
        "q1": 1.2953734301252042,
        "q2": 1.3321180219438951,
        "q3": 1.641053302905608,
        "q4": 2.2211982689812371
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 27.282374999999998,
        "q1": 38.487250000000003,
        "q2": 39.776187499999999,
        "q3": 42.733593750000004,
        "q4": 48.296458000000001
      },
      "runtime_us_per_call": {
        "q0": 1.5606314324817516,
        "q1": 1.7315658303538966,
        "q2": 1.8308458405432391,
        "q3": 1.9043443649103557,
        "q4": 2.2976431018078021
      }
    },
    "prollect": {
      "avg_dv": {
        "q0": 0.0075364907774756922,
        "q1": 0.010474297388180044,
        "q2": 0.020009073705061949,
        "q3": 0.030282394923266405,
        "q4": 0.094255690697343242
      },
      "avg_speed": {
        "q0": 1.4802206386671697,
        "q1": 1.4927532330490196,
        "q2": 1.494597439369739,
        "q3": 1.4966546055094225,
        "q4": 1.4978173019656467
      },
      "collision_rate": 0,
      "completion_rate": 0.96666666666666667,
      "completion_time": {
        "q0": 41.549999999999777,
        "q1": 50.499999999999268,
        "q2": 52.74999999999914,
        "q3": 56.949999999998902,
        "q4": 63.549999999998526
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.1991708492173527,
        "q1": 1.2380427975933979,
        "q2": 1.2432485368447828,
        "q3": 1.2558076611621856,
        "q4": 1.2798275857248584
      },
      "preempt_rate": {
        "q0": 0.016947472745292368,
        "q1": 0.026719549075819103,
        "q2": 0.039448701254680515,
        "q3": 0.048507740523847161,
        "q4": 0.10400728597449908
      },
      "runtime_ms": {
        "q0": 28.482707999999999,
        "q1": 38.314469250000002,
        "q2": 41.866645500000004,
        "q3": 44.953843999999997,
        "q4": 65.424707999999995
      },
      "runtime_us_per_call": {
        "q0": 1.4641272189349113,
        "q1": 1.7565099222382416,
        "q2": 1.9116659023355211,
        "q3": 2.0855599204419457,
        "q4": 2.38489243268338
      }
    }
  }
}


==> sim/results_comm_smoke3/summary.csv <==
scenario,method,seed,n_agents,completed,completion_time,min_distance,deadlock,collision,runtime_ms,ctrl_calls,runtime_us_per_call,avg_speed,avg_dv,preempt_rate
bottleneck,dmpc,0,16,True,57.599999999998865,1.2904362845581441,False,False,41.539208000000002,18432,2.2536462673611108,1.3867179622784778,0.18134588607296004,0
bottleneck,dmpc,1,16,True,57.099999999998893,1.4145154028365401,False,False,37.691291,18272,2.0627895687390541,1.3936256810112544,0.17048537970914127,0
bottleneck,dmpc,2,16,True,60.699999999998688,1.2838586027495196,False,False,44.857458000000001,19424,2.3093831342668865,1.3458751909575013,0.24107940248040688,0
bottleneck,dmpc,3,16,True,60.049999999998725,1.2736225013630886,False,False,37.361249999999998,19216,1.9442782056619483,1.3446063716638685,0.21570074355699848,0
bottleneck,dmpc,4,16,True,58.949999999998788,1.284126654710686,False,False,42.048625000000001,18864,2.2290407654792195,1.3611310708123918,0.21324143460146333,0
bottleneck,dmpc,5,16,True,60.949999999998674,1.2800535716647345,False,False,40.624791999999999,19504,2.0828954060705498,1.3286795434186414,0.25496022538312102,0
bottleneck,dmpc,6,16,True,58.749999999998799,1.2929060535062025,False,False,71.076750000000004,18800,3.7806781914893617,1.3674713846623738,0.18909672446991477,0
bottleneck,dmpc,7,16,True,59.649999999998748,1.307287922506994,False,False,40.052208999999998,19088,2.0982925922045261,1.3505883607118074,0.22075577589851456,0
bottleneck,dmpc,8,16,True,58.499999999998813,1.289562376533655,False,False,40.098958000000003,18720,2.1420383547008552,1.3720215430285787,0.20206066538378539,0
bottleneck,dmpc,9,16,True,58.299999999998825,1.2825435382370138,False,False,38.891958000000002,18656,2.0846890008576331,1.3747422155932283,0.18558532452436324,0
bottleneck,dmpc,10,16,True,59.249999999998771,1.2752696916166026,False,False,39.027250000000002,18960,2.0583992616033755,1.3553829923397787,0.22206433396702707,0
bottleneck,dmpc,11,16,True,58.19999999999883,1.3303844477582401,False,False,38.481665999999997,18624,2.0662406572164946,1.3753330063283846,0.19314962747113135,0
bottleneck,dmpc,12,16,True,56.749999999998913,1.2791358392119596,False,False,40.507874999999999,18160,2.230609856828194,1.4083658974613318,0.15555034430607473,0
bottleneck,dmpc,13,16,True,58.549999999998811,1.2721830514169308,False,False,39.762666000000003,18736,2.1222601409052095,1.3644581197137198,0.20211785499310558,0
bottleneck,dmpc,14,16,True,56.999999999998899,1.3002032500249812,False,False,42.550209000000002,18240,2.3327965460526316,1.4100578715609553,0.15884891831800571,0
bottleneck,dmpc,15,16,True,58.499999999998813,1.286258421258027,False,False,39.462499999999999,18720,2.1080395299145298,1.3692401872537812,0.18675227719010748,0
bottleneck,dmpc,16,16,True,57.899999999998847,1.2916849339051812,False,False,40.455958000000003,18528,2.1835037780656306,1.3918995391393574,0.18219432943632327,0
bottleneck,dmpc,17,16,True,58.849999999998793,1.2873396793572154,False,False,44.658042000000002,18832,2.3713913551401871,1.3716709529936011,0.20699635243756498,0
bottleneck,dmpc,18,16,True,59.649999999998748,1.2805139457847674,False,False,55.556165999999997,19088,2.9105283948030176,1.352987814001033,0.22408736709282415,0
bottleneck,dmpc,19,16,True,58.499999999998813,1.2853228731193744,False,False,39.014249999999997,18720,2.0840945512820515,1.3779952374823243,0.18173609246303823,0
bottleneck,dmpc,20,16,True,57.799999999998853,1.2769660384779926,False,False,45.066875000000003,18496,2.4365741241349479,1.3846284956739898,0.18552144215369407,0
bottleneck,dmpc,21,16,True,57.049999999998896,1.4711702164360352,False,False,37.031416999999998,18256,2.0284518514460994,1.3943153347998858,0.14777415849786879,0
bottleneck,dmpc,22,16,True,60.699999999998688,1.281456457667149,False,False,41.208374999999997,19424,2.1215184822899507,1.3363477990585844,0.2263103944291068,0
bottleneck,dmpc,23,16,True,59.499999999998757,1.2736115001535406,False,False,45.133082999999999,19040,2.370435031512605,1.3565154853922534,0.22274814747718277,0
bottleneck,dmpc,24,16,True,58.049999999998839,1.2734451003431346,False,False,39.572625000000002,18576,2.1303092700258399,1.3807253037189806,0.19791991348939597,0
bottleneck,dmpc,25,16,True,59.649999999998748,1.3438401150330326,False,False,39.504207999999998,19088,2.0695834031852471,1.3474034300069946,0.23627992086133842,0
bottleneck,dmpc,26,16,True,58.249999999998828,1.2837225677536637,False,False,43.335791,18640,2.324881491416309,1.3819429889202115,0.16972657291452128,0
bottleneck,dmpc,27,16,True,58.399999999998819,1.2887945130471843,False,False,41.794167000000002,18688,2.2364173266267122,1.3792515872063471,0.19991050196873761,0
bottleneck,dmpc,28,16,True,57.14999999999889,1.2847201475155328,False,False,42.262625,18288,2.3109484361329833,1.4021170059490684,0.15767972470069785,0
bottleneck,dmpc,29,16,True,58.999999999998785,1.2844253278335249,False,False,41.437333000000002,18880,2.194773993644068,1.3687918569803561,0.2277596117492878,0
bottleneck,orca,0,16,False,90.049999999997027,1.3222852702803618,False,False,78.375957999999997,28816,2.7198763881177124,1.4960779783126639,0.58950832854265389,0
bottleneck,orca,1,16,False,90.049999999997027,1.1422532074180769,False,False,83.108958000000001,28816,2.8841254164353138,1.4952431773621153,0.51422824359617203,0
bottleneck,orca,2,16,False,90.049999999997027,1.1903571022063437,False,False,102.550375,28816,3.5587997987229318,1.4879722065533025,0.43890762174562853,0
bottleneck,orca,3,16,False,90.049999999997027,1.1453812583064669,False,False,75.139957999999993,28816,2.6075776651860076,1.4894145327042321,0.48651350879142796,0
bottleneck,orca,4,16,False,90.049999999997027,1.1327198352965284,False,False,78.048541999999998,28816,2.7085140893947806,1.4884950342146217,0.52815654172116533,0
bottleneck,orca,5,16,False,90.049999999997027,1.2123827756402834,False,False,81.455708000000001,28816,2.8267527762354248,1.4989619737937132,0.49289978997816752,0
bottleneck,orca,6,16,False,90.049999999997027,1.1466917646961918,False,False,77.892667000000003,28816,2.7031047681843421,1.4980799110964387,0.53595945166029835,0
bottleneck,orca,7,16,False,90.049999999997027,1.1480869413910448,False,False,73.015208000000001,28816,2.5338425874514159,1.4907123641207143,0.46418390857768377,0
bottleneck,orca,8,16,False,90.049999999997027,1.1267125391166211,False,False,76.897666999999998,28816,2.6685753400888395,1.4980401753915091,0.48227716705932949,0
bottleneck,orca,9,16,False,90.049999999997027,1.1481158787451011,False,False,83.544666000000007,28816,2.8992457662409779,1.4998346452616536,0.4408010699643185,0
bottleneck,orca,10,16,False,90.049999999997027,1.1168820908405432,False,False,74.382874999999999,28816,2.581304657134925,1.4883024537863472,0.52544689330333427,0
bottleneck,orca,11,16,False,90.049999999997027,1.1425068448868363,False,False,72.725250000000003,28816,2.5237801915602445,1.4922571233468906,0.46055073957175119,0
bottleneck,orca,12,16,False,90.049999999997027,1.154172250881409,False,False,77.979249999999993,28816,2.7061094530816212,1.492402838978528,0.39403095133576405,0
bottleneck,orca,13,16,False,90.049999999997027,1.1406795908299998,False,False,87.202624999999998,28816,3.0261877082176567,1.4871806462328938,0.57238580638728875,0
bottleneck,orca,14,16,False,90.049999999997027,1.1427341142278566,False,False,65.942083999999994,28816,2.2883843697945583,1.492883207342339,0.48228188500223995,0
bottleneck,orca,15,16,False,90.049999999997027,1.1485799667864578,False,False,75.530874999999995,28816,2.6211436354802888,1.4893242859567368,0.39358019793178167,0
bottleneck,orca,16,16,False,90.049999999997027,1.1434891777004403,False,False,106.462875,28816,3.6945750624652969,1.4894698846732066,0.50862777873342102,0
bottleneck,orca,17,16,False,90.049999999997027,1.1117698090145645,False,False,80.938625000000002,28816,2.8088084744586341,1.4867524184932723,0.56998786308050475,0
bottleneck,orca,18,16,False,90.049999999997027,1.1316019039558252,False,False,88.101375000000004,28816,3.0573769780677402,1.4776947974622074,0.58975609599056766,0
bottleneck,orca,19,16,False,90.049999999997027,1.148735175225553,False,False,94.431375000000003,28816,3.2770466060521932,1.4868882320469148,0.37847889086278158,0
bottleneck,orca,20,16,False,90.049999999997027,1.3036261369466808,False,False,79.986834000000002,28816,2.7757785258189895,1.4963877791983167,0.54865730997331774,0
bottleneck,orca,21,16,False,90.049999999997027,1.1753613648141588,False,False,94.452083000000002,28816,3.2777652345918935,1.4996816536845576,0.35125300610323046,0
bottleneck,orca,22,16,False,90.049999999997027,1.148980697225138,False,False,81.498041000000001,28816,2.8282218559133812,1.4968607719507627,0.46101294892103523,0
bottleneck,orca,23,16,False,90.049999999997027,1.1307740339495191,False,False,96.246042000000003,28816,3.3400208911715712,1.4856568631090972,0.56073595466824977,0
bottleneck,orca,24,16,False,90.049999999997027,1.1564034542252681,False,False,78.203500000000005,28816,2.7138915880066627,1.498955956554781,0.5430376580486469,0
bottleneck,orca,25,16,False,90.049999999997027,1.1491230559413084,False,False,76.467792000000003,28816,2.6536574125485841,1.4978130508064704,0.53897460629281035,0
bottleneck,orca,26,16,False,90.049999999997027,1.1218440034803208,False,False,73.697999999999993,28816,2.5575374791782344,1.4848596170207762,0.55091757561105359,0
bottleneck,orca,27,16,False,90.049999999997027,1.1492127381863901,False,False,79.643833999999998,28816,2.7638754164353139,1.4997983869651452,0.4155501794018473,0
bottleneck,orca,28,16,False,90.049999999997027,1.1500000000000012,False,False,78.138125000000002,28816,2.7116228831204885,1.4848902412010991,0.64810764320009984,0
bottleneck,orca,29,16,False,90.049999999997027,1.1058454709160783,False,False,80.673916000000006,28816,2.7996222931704611,1.4810312322256174,0.61100013869683334,0
bottleneck,prollect,0,16,True,54.899999999999018,1.2449709963625775,False,False,43.957875000000001,17568,2.5021559084699452,1.4975820514209666,0.026916555053102618,0.022142531876138433
bottleneck,prollect,1,16,True,53.199999999999115,1.2337282214028054,False,False,42.125708000000003,17024,2.4744894266917297,1.4969655954967749,0.0088302152158388197,0.03577302631578947
bottleneck,prollect,2,16,True,55.099999999999007,1.2446316317264956,False,False,47.380125,17632,2.6871667990018149,1.4893393423670158,0.026659124960890023,0.12284482758620689
bottleneck,prollect,3,16,True,55.149999999999004,1.2156769224832999,False,False,44.146124999999998,17648,2.5014803377153219,1.4939705466616557,0.018692955139142906,0.069016319129646425
bottleneck,prollect,4,16,True,54.199999999999058,1.2367537969226547,False,False,51.262166999999998,17344,2.9556138722324725,1.4936396020678426,0.018071146126673782,0.076049354243542436
bottleneck,prollect,5,16,True,54.199999999999058,1.2464856451492421,False,False,38.854416999999998,17344,2.240222382380074,1.4925236676294902,0.022704205072919096,0.079335793357933573
bottleneck,prollect,6,16,True,54.349999999999049,1.2315712484409027,False,False,43.905749999999998,17392,2.5244796458141674,1.4945565018480738,0.012152191846878097,0.06853725850965961
bottleneck,prollect,7,16,True,54.549999999999038,1.2527187760002141,False,False,42.644500000000001,17456,2.4429708982584786,1.489424412980132,0.026612615755628764,0.14831576535288726
bottleneck,prollect,8,16,True,54.499999999999041,1.2315672898340879,False,False,42.360208,17440,2.4289110091743118,1.4921970274829357,0.025007466825354787,0.089334862385321095
bottleneck,prollect,9,16,True,54.149999999999061,1.227201064477135,False,False,41.631250000000001,17328,2.4025421283471839,1.49453216080711,0.012937499625820066,0.065847183748845795
bottleneck,prollect,10,16,True,54.899999999999018,1.2430194143318385,False,False,51.129375000000003,17568,2.9103697062841531,1.4845134810057585,0.03999757211732935,0.1910860655737705
bottleneck,prollect,11,16,True,54.799999999999024,1.2284212913952699,False,False,44.618707999999998,17536,2.5444062499999998,1.4901322164370054,0.029479060544791935,0.1135948905109489
bottleneck,prollect,12,16,True,54.449999999999044,1.2308522601739,False,False,40.590874999999997,17424,2.3295956726354454,1.4939821942003244,0.02556622027048475,0.069387052341597796
bottleneck,prollect,13,16,True,53.399999999999103,1.2293261761111505,False,False,40.117832999999997,17088,2.3477196278089889,1.4968888898218091,0.010057787966839812,0.036048689138576777
bottleneck,prollect,14,16,True,53.849999999999078,1.2414756020534317,False,False,39.461708000000002,17232,2.2900248375116061,1.4947356322931378,0.014476075616570864,0.057683379758588671
bottleneck,prollect,15,16,True,53.849999999999078,1.2510543852450504,False,False,42.046624999999999,17232,2.4400316272051996,1.4969789314775879,0.006863667250620902,0.039345403899721451
bottleneck,prollect,16,16,True,54.799999999999024,1.2258451792429577,False,False,41.929499999999997,17536,2.3910526916058394,1.4885161910918123,0.020908033372250976,0.14381843065693431
bottleneck,prollect,17,16,True,54.299999999999052,1.2522306998789723,False,False,42.536292000000003,17376,2.4479910220994476,1.4912541220974938,0.0239916469025576,0.088455340699815838
bottleneck,prollect,18,16,True,54.399999999999046,1.2258806836551515,False,False,49.679583999999998,17408,2.8538363970588234,1.491960998719601,0.023844638707187941,0.10196461397058823
bottleneck,prollect,19,16,True,54.049999999999066,1.193500734734261,False,False,40.504458,17296,2.3418396160962072,1.4933279442700242,0.013271982381438736,0.08290934320074006
bottleneck,prollect,20,16,True,54.599999999999035,1.2040284370568728,False,False,50.094917000000002,17472,2.8671541323260072,1.4929314627939019,0.027958947010492563,0.079613095238095233
bottleneck,prollect,21,16,True,53.09999999999912,1.2456680817021382,False,False,44.389166000000003,16992,2.6123567561205276,1.4976812851608972,0.0061482811263108769,0.029837570621468926
bottleneck,prollect,22,16,True,56.649999999998919,1.2409010792603201,False,False,49.308999999999997,18128,2.7200463371579877,1.4952565742137733,0.026059166572742581,0.043248014121800529
bottleneck,prollect,23,16,True,53.899999999999075,1.2144916092945375,False,False,41.491500000000002,17248,2.4055832560296846,1.4907505352787733,0.019321633017316545,0.12012987012987013
bottleneck,prollect,24,16,True,54.249999999999055,1.2621667948879121,False,False,42.602708,17360,2.4540730414746541,1.4892624635283922,0.017602977678675802,0.1353110599078341
bottleneck,prollect,25,16,True,54.349999999999049,1.2594056216604634,False,False,41.466124999999998,17392,2.3842068192272308,1.4929131753219216,0.017615395482827201,0.081359245630174798
bottleneck,prollect,26,16,True,54.399999999999046,1.2240297005703293,False,False,47.367624999999997,17408,2.7210262522977939,1.4967532154799676,0.013959357565859074,0.035271139705882353
bottleneck,prollect,27,16,True,54.349999999999049,1.2473919667316238,False,False,43.197457999999997,17392,2.483754484820607,1.4903177717579397,0.016531281760609192,0.11499540018399264
bottleneck,prollect,28,16,True,53.849999999999078,1.2362022975361331,False,False,48.561,17232,2.8180710306406684,1.4971562706123163,0.011698998197531797,0.026462395543175487
bottleneck,prollect,29,16,True,54.599999999999035,1.2605261001973742,False,False,39.079707999999997,17472,2.2367048992673992,1.480336524060329,0.034261722340210091,0.24851190476190477
bottleneck,vo,0,16,True,55.099999999999007,1.4198924888553206,False,False,34.505709000000003,17632,1.9569934777676952,1.4990465878547787,0.031071446780802869,0
bottleneck,vo,1,16,True,53.199999999999115,1.4737659810925521,False,False,41.687832999999998,17024,2.4487683858082705,1.4995134164923123,0.0076874691147430403,0
bottleneck,vo,2,16,True,56.549999999998924,1.4001961266356513,False,False,44.439458000000002,18096,2.4557613837312111,1.4981957361243179,0.040132984564210397,0
bottleneck,vo,3,16,True,55.499999999998984,1.428745370894023,False,False,34.113292000000001,17760,1.9207934684684684,1.4988814084937967,0.020179551382220141,0
bottleneck,vo,4,16,True,56.349999999998936,1.4068554655212919,False,False,41.906083000000002,18032,2.3239841947648627,1.4980095396979733,0.04249051970316739,0
bottleneck,vo,5,16,True,53.999999999999069,1.432949590558392,False,False,43.22925,17280,2.5016927083333331,1.498108119972148,0.027442148350994938,0
bottleneck,vo,6,16,True,54.099999999999064,1.4674050585208698,False,False,37.307250000000003,17312,2.1549936460258778,1.4984705980404558,0.011548065071792343,0
bottleneck,vo,7,16,True,54.299999999999052,1.3973629030241401,False,False,45.806583000000003,17376,2.6361983770718234,1.4968105576888575,0.022229815668349247,0
bottleneck,vo,8,16,True,55.149999999999004,1.4323305316508954,False,False,41.958292,17648,2.3775097461468722,1.4971927992392633,0.031979569298759045,0
bottleneck,vo,9,16,True,53.649999999999089,1.4358391358519424,False,False,33.303541000000003,17168,1.9398614282385838,1.4985563902015451,0.010081066197022854,0
bottleneck,vo,10,16,True,54.049999999999066,1.4236401262275513,False,False,38.075249999999997,17296,2.2013904949121184,1.4961367437115882,0.038173208086187294,0
bottleneck,vo,11,16,True,54.699999999999029,1.4140315786295834,False,False,39.560583999999999,17504,2.2600882084095062,1.4970621181299768,0.033169963363922035,0
bottleneck,vo,12,16,True,54.749999999999027,1.4318547027184636,False,False,38.534666999999999,17520,2.1994672945205482,1.4988449341276531,0.033364998807242738,0
bottleneck,vo,13,16,True,53.999999999999069,1.4139584230040096,False,False,42.660834000000001,17280,2.468798263888889,1.4989524902767333,0.015963500004266429,0
bottleneck,vo,14,16,True,54.099999999999064,1.4307587009758851,False,False,43.500875000000001,17312,2.5127584912199632,1.4982492265897669,0.020697693697412537,0
bottleneck,vo,15,16,True,53.799999999999081,1.4706963358789134,False,False,39.874457999999997,17216,2.3161279042750929,1.4988560301038387,0.0075552851165604853,0
bottleneck,vo,16,16,True,53.799999999999081,1.4369189633271187,False,False,35.304291999999997,17216,2.0506675185873604,1.4984413857732131,0.015115071707284549,0
bottleneck,vo,17,16,True,54.199999999999058,1.4328715645672223,False,False,39.521042000000001,17344,2.2786578643911439,1.4983956800678979,0.017704185950023876,0
bottleneck,vo,18,16,True,54.299999999999052,1.4192954737930643,False,False,44.071750000000002,17376,2.5363576197053406,1.4975619393546544,0.022743040675999231,0
bottleneck,vo,19,16,True,53.999999999999069,1.4407967922632556,False,False,39.616374999999998,17280,2.2926142939814813,1.4968248367077583,0.017552718355163907,0
bottleneck,vo,20,16,True,56.699999999998916,1.4230941693172505,False,False,43.585082999999997,18144,2.4021760912698413,1.4991789506822499,0.040912780318852711,0
bottleneck,vo,21,16,True,53.09999999999912,1.4446321070117116,False,False,44.311166999999998,16992,2.6077664194915249,1.4989560310393708,0.0090858822610525216,0
bottleneck,vo,22,16,True,57.49999999999887,1.4145164753419861,False,False,41.729208,18400,2.2678917391304347,1.4978667897584543,0.029749334977975075,0
bottleneck,vo,23,16,True,54.049999999999066,1.4491826516022859,False,False,37.216334000000003,17296,2.1517306891766883,1.494611605835771,0.028789924584998048,0
bottleneck,vo,24,16,True,53.649999999999089,1.4204628952661589,False,False,43.317999999999998,17168,2.5231826654240446,1.4969243419990275,0.017877098329295783,0
bottleneck,vo,25,16,True,54.599999999999035,1.4533664158195774,False,False,50.973500000000001,17472,2.9174393315018317,1.4983401140398545,0.020986809084326472,0
bottleneck,vo,26,16,True,56.79999999999891,1.4357192501223333,False,False,56.867874999999998,18176,3.1287343199823945,1.4989709626585135,0.024681469234807327,0
bottleneck,vo,27,16,True,54.049999999999066,1.4361647534287378,False,False,42.317708000000003,17296,2.4466759944495839,1.4974866992293814,0.01596746144939434,0
bottleneck,vo,28,16,True,54.799999999999024,1.4408930200283716,False,False,42.469541999999997,17536,2.4218488822992699,1.4992295988003503,0.019860970345132862,0
bottleneck,vo,29,16,True,53.949999999999072,1.4107966211584846,False,False,42.954208999999999,17264,2.4880797613531045,1.4944159555268635,0.036504629014954645,0
intersection,dmpc,0,20,False,90.049999999997027,1.2693302844554992,False,False,103.15825,36020,2.8639158800666298,1.1381740616639,0.57777763316992548,0
intersection,dmpc,1,20,False,90.049999999997027,1.2693302844554992,False,False,100.37845799999999,36020,2.7867423098278734,1.1381740616639,0.57777763316992548,0
intersection,dmpc,2,20,False,90.049999999997027,1.2693302844554992,False,False,108.160417,36020,3.0027878123264853,1.1381740616639,0.57777763316992548,0
intersection,dmpc,3,20,False,90.049999999997027,1.2693302844554992,False,False,100.607375,36020,2.7930975846751807,1.1381740616639,0.57777763316992548,0
intersection,dmpc,4,20,False,90.049999999997027,1.2693302844554992,False,False,100.87816599999999,36020,2.8006153803442531,1.1381740616639,0.57777763316992548,0
intersection,dmpc,5,20,False,90.049999999997027,1.2693302844554992,False,False,100.468125,36020,2.7892316768461964,1.1381740616639,0.57777763316992548,0
intersection,dmpc,6,20,False,90.049999999997027,1.2693302844554992,False,False,106.60829200000001,36020,2.9596971682398667,1.1381740616639,0.57777763316992548,0
intersection,dmpc,7,20,False,90.049999999997027,1.2693302844554992,False,False,114.73433300000001,36020,3.1852951971127155,1.1381740616639,0.57777763316992548,0
intersection,dmpc,8,20,False,90.049999999997027,1.2693302844554992,False,False,107.030083,36020,2.9714070794003331,1.1381740616639,0.57777763316992548,0
intersection,dmpc,9,20,False,90.049999999997027,1.2693302844554992,False,False,105.290083,36020,2.9231005830094392,1.1381740616639,0.57777763316992548,0
intersection,dmpc,10,20,False,90.049999999997027,1.2693302844554992,False,False,104.36916600000001,36020,2.8975337590227657,1.1381740616639,0.57777763316992548,0
intersection,dmpc,11,20,False,90.049999999997027,1.2693302844554992,False,False,109.15529100000001,36020,3.0304078567462525,1.1381740616639,0.57777763316992548,0
intersection,dmpc,12,20,False,90.049999999997027,1.2693302844554992,False,False,89.738624999999999,36020,2.4913554969461411,1.1381740616639,0.57777763316992548,0
intersection,dmpc,13,20,False,90.049999999997027,1.2693302844554992,False,False,94.910375000000002,36020,2.6349354525263742,1.1381740616639,0.57777763316992548,0
intersection,dmpc,14,20,False,90.049999999997027,1.2693302844554992,False,False,96.241416999999998,36020,2.6718883120488619,1.1381740616639,0.57777763316992548,0
intersection,dmpc,15,20,False,90.049999999997027,1.2693302844554992,False,False,97.097832999999994,36020,2.6956644364242086,1.1381740616639,0.57777763316992548,0
intersection,dmpc,16,20,False,90.049999999997027,1.2693302844554992,False,False,99.100083999999995,36020,2.7512516379789007,1.1381740616639,0.57777763316992548,0
intersection,dmpc,17,20,False,90.049999999997027,1.2693302844554992,False,False,99.404041000000007,36020,2.7596901998889507,1.1381740616639,0.57777763316992548,0
intersection,dmpc,18,20,False,90.049999999997027,1.2693302844554992,False,False,110.015584,36020,3.0542916157690172,1.1381740616639,0.57777763316992548,0
intersection,dmpc,19,20,False,90.049999999997027,1.2693302844554992,False,False,95.063292000000004,36020,2.6391807884508607,1.1381740616639,0.57777763316992548,0
intersection,dmpc,20,20,False,90.049999999997027,1.2693302844554992,False,False,91.152957999999998,36020,2.5306207107162688,1.1381740616639,0.57777763316992548,0
intersection,dmpc,21,20,False,90.049999999997027,1.2693302844554992,False,False,100.424834,36020,2.7880298167684621,1.1381740616639,0.57777763316992548,0
intersection,dmpc,22,20,False,90.049999999997027,1.2693302844554992,False,False,89.833083000000002,36020,2.4939778734036646,1.1381740616639,0.57777763316992548,0
intersection,dmpc,23,20,False,90.049999999997027,1.2693302844554992,False,False,104.0475,36020,2.8886035535813437,1.1381740616639,0.57777763316992548,0
intersection,dmpc,24,20,False,90.049999999997027,1.2693302844554992,False,False,92.785083999999998,36020,2.5759323709050528,1.1381740616639,0.57777763316992548,0
intersection,dmpc,25,20,False,90.049999999997027,1.2693302844554992,False,False,108.17658299999999,36020,3.0032366185452526,1.1381740616639,0.57777763316992548,0
intersection,dmpc,26,20,False,90.049999999997027,1.2693302844554992,False,False,101.858667,36020,2.8278363964464188,1.1381740616639,0.57777763316992548,0
intersection,dmpc,27,20,False,90.049999999997027,1.2693302844554992,False,False,99.200790999999995,36020,2.7540475013881176,1.1381740616639,0.57777763316992548,0
intersection,dmpc,28,20,False,90.049999999997027,1.2693302844554992,False,False,97.631041999999994,36020,2.7104675735702384,1.1381740616639,0.57777763316992548,0
intersection,dmpc,29,20,False,90.049999999997027,1.2693302844554992,False,False,96.857083000000003,36020,2.6889806496390896,1.1381740616639,0.57777763316992548,0
intersection,orca,0,20,True,81.89999999999749,1.1452065322802343,False,False,119.470209,32760,3.6468317765567768,1.4988207037545815,0.13364931906566641,0
intersection,orca,1,20,True,81.89999999999749,1.1452065322802343,False,False,115.75324999999999,32760,3.5333714896214898,1.4988207037545815,0.13364931906566641,0
intersection,orca,2,20,True,81.89999999999749,1.1452065322802343,False,False,126.894291,32760,3.8734521062271061,1.4988207037545815,0.13364931906566641,0
intersection,orca,3,20,True,81.89999999999749,1.1452065322802343,False,False,127.230583,32760,3.88371742979243,1.4988207037545815,0.13364931906566641,0
intersection,orca,4,20,True,81.89999999999749,1.1452065322802343,False,False,122.48433300000001,32760,3.738838003663004,1.4988207037545815,0.13364931906566641,0
intersection,orca,5,20,True,81.89999999999749,1.1452065322802343,False,False,124.871292,32760,3.8117000000000001,1.4988207037545815,0.13364931906566641,0
intersection,orca,6,20,True,81.89999999999749,1.1452065322802343,False,False,126.7145,32760,3.8679639804639803,1.4988207037545815,0.13364931906566641,0
intersection,orca,7,20,True,81.89999999999749,1.1452065322802343,False,False,118.592291,32760,3.6200333028083027,1.4988207037545815,0.13364931906566641,0
intersection,orca,8,20,True,81.89999999999749,1.1452065322802343,False,False,112.33025000000001,32760,3.4288843101343103,1.4988207037545815,0.13364931906566641,0
intersection,orca,9,20,True,81.89999999999749,1.1452065322802343,False,False,115.981416,32760,3.5403362637362639,1.4988207037545815,0.13364931906566641,0
intersection,orca,10,20,True,81.89999999999749,1.1452065322802343,False,False,142.053292,32760,4.3361810744810745,1.4988207037545815,0.13364931906566641,0
intersection,orca,11,20,True,81.89999999999749,1.1452065322802343,False,False,140.83741699999999,32760,4.2990664529914522,1.4988207037545815,0.13364931906566641,0
intersection,orca,12,20,True,81.89999999999749,1.1452065322802343,False,False,131.794208,32760,4.0230222222222221,1.4988207037545815,0.13364931906566641,0
intersection,orca,13,20,True,81.89999999999749,1.1452065322802343,False,False,126.996292,32760,3.8765656898656897,1.4988207037545815,0.13364931906566641,0
intersection,orca,14,20,True,81.89999999999749,1.1452065322802343,False,False,128.97316699999999,32760,3.9369098595848593,1.4988207037545815,0.13364931906566641,0
intersection,orca,15,20,True,81.89999999999749,1.1452065322802343,False,False,124.492166,32760,3.800127167277167,1.4988207037545815,0.13364931906566641,0
intersection,orca,16,20,True,81.89999999999749,1.1452065322802343,False,False,130.712042,32760,3.989989072039072,1.4988207037545815,0.13364931906566641,0
intersection,orca,17,20,True,81.89999999999749,1.1452065322802343,False,False,89.671207999999993,32760,2.7372163614163614,1.4988207037545815,0.13364931906566641,0
intersection,orca,18,20,True,81.89999999999749,1.1452065322802343,False,False,87.376999999999995,32760,2.667185592185592,1.4988207037545815,0.13364931906566641,0
intersection,orca,19,20,True,81.89999999999749,1.1452065322802343,False,False,103.40925,32760,3.156570512820513,1.4988207037545815,0.13364931906566641,0
intersection,orca,20,20,True,81.89999999999749,1.1452065322802343,False,False,103.73925,32760,3.1666437728937731,1.4988207037545815,0.13364931906566641,0
intersection,orca,21,20,True,81.89999999999749,1.1452065322802343,False,False,106.8625,32760,3.2619810744810747,1.4988207037545815,0.13364931906566641,0
intersection,orca,22,20,True,81.89999999999749,1.1452065322802343,False,False,102.959208,32760,3.1428329670329669,1.4988207037545815,0.13364931906566641,0
intersection,orca,23,20,True,81.89999999999749,1.1452065322802343,False,False,109.341375,32760,3.3376488095238095,1.4988207037545815,0.13364931906566641,0
intersection,orca,24,20,True,81.89999999999749,1.1452065322802343,False,False,99.582415999999995,32760,3.0397562881562883,1.4988207037545815,0.13364931906566641,0
intersection,orca,25,20,True,81.89999999999749,1.1452065322802343,False,False,100.514709,32760,3.0682145604395603,1.4988207037545815,0.13364931906566641,0
intersection,orca,26,20,True,81.89999999999749,1.1452065322802343,False,False,89.656041999999999,32760,2.7367534188034188,1.4988207037545815,0.13364931906566641,0
intersection,orca,27,20,True,81.89999999999749,1.1452065322802343,False,False,94.269790999999998,32760,2.877588247863248,1.4988207037545815,0.13364931906566641,0
intersection,orca,28,20,True,81.89999999999749,1.1452065322802343,False,False,102.22225,32760,3.1203373015873015,1.4988207037545815,0.13364931906566641,0
intersection,orca,29,20,True,81.89999999999749,1.1452065322802343,False,False,91.251374999999996,32760,2.7854510073260075,1.4988207037545815,0.13364931906566641,0
intersection,prollect,0,20,True,69.249999999998209,1.2158008930835131,False,False,69.732249999999993,27700,2.5174097472924188,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,1,20,True,69.249999999998209,1.2158008930835131,False,False,69.862416999999994,27700,2.5221089169675084,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,2,20,True,69.249999999998209,1.2158008930835131,False,False,73.841750000000005,27700,2.6657671480144405,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,3,20,True,69.249999999998209,1.2158008930835131,False,False,68.765583000000007,27700,2.4825120216606504,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,4,20,True,69.249999999998209,1.2158008930835131,False,False,74.626750000000001,27700,2.6941064981949459,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,5,20,True,69.249999999998209,1.2158008930835131,False,False,74.317499999999995,27700,2.6829422382671479,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,6,20,True,69.249999999998209,1.2158008930835131,False,False,69.831249999999997,27700,2.5209837545126352,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,7,20,True,69.249999999998209,1.2158008930835131,False,False,70.514207999999996,27700,2.5456392779783394,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,8,20,True,69.249999999998209,1.2158008930835131,False,False,80.660167000000001,27700,2.9119193862815886,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,9,20,True,69.249999999998209,1.2158008930835131,False,False,73.921916999999993,27700,2.6686612635379054,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,10,20,True,69.249999999998209,1.2158008930835131,False,False,65.604584000000003,27700,2.3683965342960289,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,11,20,True,69.249999999998209,1.2158008930835131,False,False,70.795124999999999,27700,2.5557806859205776,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,12,20,True,69.249999999998209,1.2158008930835131,False,False,72.196875000000006,27700,2.606385379061372,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,13,20,True,69.249999999998209,1.2158008930835131,False,False,74.700708000000006,27700,2.6967764620938626,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,14,20,True,69.249999999998209,1.2158008930835131,False,False,79.455957999999995,27700,2.8684461371841157,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,15,20,True,69.249999999998209,1.2158008930835131,False,False,68.959666999999996,27700,2.4895186642599278,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,16,20,True,69.249999999998209,1.2158008930835131,False,False,71.215584000000007,27700,2.5709597111913358,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,17,20,True,69.249999999998209,1.2158008930835131,False,False,76.259416000000002,27700,2.7530475090252708,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,18,20,True,69.249999999998209,1.2158008930835131,False,False,71.104375000000005,27700,2.5669449458483755,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,19,20,True,69.249999999998209,1.2158008930835131,False,False,70.198499999999996,27700,2.5342418772563176,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,20,20,True,69.249999999998209,1.2158008930835131,False,False,70.518500000000003,27700,2.5457942238267148,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,21,20,True,69.249999999998209,1.2158008930835131,False,False,71.958749999999995,27700,2.59778880866426,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,22,20,True,69.249999999998209,1.2158008930835131,False,False,68.601459000000006,27700,2.4765869675090255,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,23,20,True,69.249999999998209,1.2158008930835131,False,False,67.722125000000005,27700,2.4448420577617327,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,24,20,True,69.249999999998209,1.2158008930835131,False,False,64.149167000000006,27700,2.3158544043321303,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,25,20,True,69.249999999998209,1.2158008930835131,False,False,69.391417000000004,27700,2.505105306859206,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,26,20,True,69.249999999998209,1.2158008930835131,False,False,76.305999999999997,27700,2.7547292418772562,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,27,20,True,69.249999999998209,1.2158008930835131,False,False,70.581790999999996,27700,2.5480790974729239,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,28,20,True,69.249999999998209,1.2158008930835131,False,False,73.045500000000004,27700,2.6370216606498196,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,29,20,True,69.249999999998209,1.2158008930835131,False,False,77.128541999999996,27700,2.7844238989169674,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,vo,0,20,False,90.049999999997027,1.3902844919951698,False,False,110.941292,36020,3.0799914491948917,1.4986163558851229,0.97819685185211802,0
intersection,vo,1,20,False,90.049999999997027,1.3902844919951698,False,False,112.136708,36020,3.113179011660189,1.4986163558851229,0.97819685185211802,0
intersection,vo,2,20,False,90.049999999997027,1.3902844919951698,False,False,107.509416,36020,2.984714491948917,1.4986163558851229,0.97819685185211802,0
intersection,vo,3,20,False,90.049999999997027,1.3902844919951698,False,False,99.415208000000007,36020,2.7600002220988342,1.4986163558851229,0.97819685185211802,0
intersection,vo,4,20,False,90.049999999997027,1.3902844919951698,False,False,104.679541,36020,2.9061504997223766,1.4986163558851229,0.97819685185211802,0
intersection,vo,5,20,False,90.049999999997027,1.3902844919951698,False,False,114.423917,36020,3.1766773181565795,1.4986163558851229,0.97819685185211802,0
intersection,vo,6,20,False,90.049999999997027,1.3902844919951698,False,False,100.181,36020,2.7812604108828429,1.4986163558851229,0.97819685185211802,0
intersection,vo,7,20,False,90.049999999997027,1.3902844919951698,False,False,113.37079199999999,36020,3.1474400888395335,1.4986163558851229,0.97819685185211802,0
intersection,vo,8,20,False,90.049999999997027,1.3902844919951698,False,False,119.92854199999999,36020,3.329498667406996,1.4986163558851229,0.97819685185211802,0
intersection,vo,9,20,False,90.049999999997027,1.3902844919951698,False,False,129.22929099999999,36020,3.5877093559133808,1.4986163558851229,0.97819685185211802,0
intersection,vo,10,20,False,90.049999999997027,1.3902844919951698,False,False,112.503541,36020,3.1233631593559132,1.4986163558851229,0.97819685185211802,0
intersection,vo,11,20,False,90.049999999997027,1.3902844919951698,False,False,121.24654200000001,36020,3.366089450305386,1.4986163558851229,0.97819685185211802,0
intersection,vo,12,20,False,90.049999999997027,1.3902844919951698,False,False,113.575333,36020,3.1531186285396999,1.4986163558851229,0.97819685185211802,0
intersection,vo,13,20,False,90.049999999997027,1.3902844919951698,False,False,125.48245900000001,36020,3.4836884786229874,1.4986163558851229,0.97819685185211802,0
intersection,vo,14,20,False,90.049999999997027,1.3902844919951698,False,False,127.511,36020,3.5400055524708494,1.4986163558851229,0.97819685185211802,0
intersection,vo,15,20,False,90.049999999997027,1.3902844919951698,False,False,117.03812499999999,36020,3.2492538867295946,1.4986163558851229,0.97819685185211802,0
intersection,vo,16,20,False,90.049999999997027,1.3902844919951698,False,False,133.19491600000001,36020,3.6978044419766793,1.4986163558851229,0.97819685185211802,0
intersection,vo,17,20,False,90.049999999997027,1.3902844919951698,False,False,128.88954100000001,36020,3.5782770960577461,1.4986163558851229,0.97819685185211802,0
intersection,vo,18,20,False,90.049999999997027,1.3902844919951698,False,False,151.947833,36020,4.2184295669072744,1.4986163558851229,0.97819685185211802,0
intersection,vo,19,20,False,90.049999999997027,1.3902844919951698,False,False,164.08470800000001,36020,4.5553777901166024,1.4986163558851229,0.97819685185211802,0
intersection,vo,20,20,False,90.049999999997027,1.3902844919951698,False,False,130.74533299999999,36020,3.6297982509716817,1.4986163558851229,0.97819685185211802,0
intersection,vo,21,20,False,90.049999999997027,1.3902844919951698,False,False,160.72933399999999,36020,4.4622247084952802,1.4986163558851229,0.97819685185211802,0
intersection,vo,22,20,False,90.049999999997027,1.3902844919951698,False,False,138.677333,36020,3.8500092448639647,1.4986163558851229,0.97819685185211802,0
intersection,vo,23,20,False,90.049999999997027,1.3902844919951698,False,False,161.23858300000001,36020,4.4763626596335371,1.4986163558851229,0.97819685185211802,0
intersection,vo,24,20,False,90.049999999997027,1.3902844919951698,False,False,154.03637499999999,36020,4.276412409772349,1.4986163558851229,0.97819685185211802,0
intersection,vo,25,20,False,90.049999999997027,1.3902844919951698,False,False,170.12025,36020,4.7229386451971127,1.4986163558851229,0.97819685185211802,0
intersection,vo,26,20,False,90.049999999997027,1.3902844919951698,False,False,153.650958,36020,4.2657123264852865,1.4986163558851229,0.97819685185211802,0
intersection,vo,27,20,False,90.049999999997027,1.3902844919951698,False,False,156.06895800000001,36020,4.3328416990560807,1.4986163558851229,0.97819685185211802,0
intersection,vo,28,20,False,90.049999999997027,1.3902844919951698,False,False,157.06979100000001,36020,4.3606271793448084,1.4986163558851229,0.97819685185211802,0
intersection,vo,29,20,False,90.049999999997027,1.3902844919951698,False,False,152.72024999999999,36020,4.2398736812881737,1.4986163558851229,0.97819685185211802,0
random,dmpc,0,20,True,53.149999999999118,1.2947676885985122,False,False,39.088749999999997,21260,1.8386053621825023,1.0827918549044964,0.46074512450428767,0
random,dmpc,1,20,True,53.249999999999112,1.2991795511743167,False,False,38.663333000000002,21300,1.815179953051643,0.92519689520389614,0.61416792696018729,0
random,dmpc,2,20,True,50.549999999999265,1.6439595819144071,False,False,37.491042,20220,1.8541563798219585,1.0147423113542826,0.52976399609785541,0
random,dmpc,3,20,True,49.449999999999328,1.6323344658792105,False,False,41.978458000000003,19780,2.1222678463094038,1.0464938593181812,0.50035611204335517,0
random,dmpc,4,20,True,51.6999999999992,1.6878781662841911,False,False,39.046624999999999,20680,1.8881346711798839,1.0309952063879571,0.51653361730568459,0
random,dmpc,5,20,True,59.249999999998771,1.2985829857791276,False,False,46.013165999999998,23700,1.9414837974683543,0.93457302917064533,0.61125592354842373,0
random,dmpc,6,20,True,49.649999999999316,1.3910457129295568,False,False,44.964584000000002,19860,2.2640777442094664,1.0381922725402257,0.52134168478578824,0
random,dmpc,7,20,True,55.649999999998975,1.3403761087688753,False,False,40.824832999999998,22260,1.833999685534591,1.0029658510934776,0.55687932703511056,0
random,dmpc,8,20,True,51.049999999999237,1.3818928058725111,False,False,37.877834,20420,1.8549380019588639,0.91610243708404482,0.62424291715728053,0
random,dmpc,9,20,True,54.799999999999024,1.2947439888376941,False,False,34.209040999999999,21920,1.5606314324817516,1.0864607293625534,0.45042265695902656,0
random,dmpc,10,20,True,51.999999999999183,1.2925362103558189,False,False,39.722749999999998,20800,1.9097475961538461,1.0133135159790827,0.54780739528717592,0
random,dmpc,11,20,True,52.549999999999152,1.2780238719479426,False,False,48.296458000000001,21020,2.2976431018078021,0.99864997385117926,0.57294633754299662,0
random,dmpc,12,20,True,63.999999999998501,1.3238599351189149,False,False,44.529375000000002,25600,1.7394287109375,0.92300561043821139,0.61361192265011699,0
random,dmpc,13,20,True,64.949999999998454,1.2782376277672243,False,False,43.066792,25980,1.6576902232486528,0.90981793419441437,0.64288191817240059,0
random,dmpc,14,20,True,54.049999999999066,1.5869513407252422,False,False,42.774500000000003,21620,1.9784690101757632,1.0579008202435749,0.48780903006406978,0
random,dmpc,15,20,True,51.049999999999237,1.3956184075282803,False,False,35.979624999999999,20420,1.7619796767874634,1.0248644249722978,0.51759993155917883,0
random,dmpc,16,20,True,54.999999999999012,1.5461329887101347,False,False,38.946582999999997,22000,1.7702992272727271,1.0316700703196944,0.50199755493484388,0
random,dmpc,17,20,True,55.499999999998984,1.2940338678130576,False,False,38.424875,22200,1.7308502252252251,0.97509955474476417,0.56253832691425099,0
random,dmpc,18,20,True,51.849999999999191,1.6781229716740453,False,False,32.865833000000002,20740,1.5846592574734812,0.89922734097965396,0.62232660300051068,0
random,dmpc,19,20,True,62.999999999998558,1.3021838405989017,False,False,42.610875,25200,1.6909077380952382,0.85773864017930623,0.67112046253783741,0
random,dmpc,20,20,True,52.299999999999166,1.8748421320041089,False,False,43.884875000000001,20920,2.0977473709369026,0.97484408209795692,0.57625009704587338,0
random,dmpc,21,20,True,56.399999999998933,1.7425686256277884,False,False,44.820833,22560,1.9867390514184398,0.92530000986299532,0.61974563288402751,0
random,dmpc,22,20,True,63.499999999998529,1.3210532340561938,False,False,41.176250000000003,25400,1.6211122047244095,0.78974597732906027,0.75384715022681603,0
random,dmpc,23,20,True,52.74999999999914,1.888263093033909,False,False,38.588124999999998,21100,1.8288210900473933,1.0489243057472473,0.494749730173694,0
random,dmpc,24,20,True,55.74999999999897,1.2855294243806519,False,False,38.661791999999998,22300,1.7337126457399104,0.91732965818617185,0.6218577904370991,0
random,dmpc,25,20,True,54.449999999999044,1.7495111320512033,False,False,40.499499999999998,21780,1.8594811753902662,0.96029353029946196,0.5780111707951654,0
random,dmpc,26,20,True,42.799999999999706,1.2969795111366538,False,False,27.282374999999998,17120,1.5935966705607476,1.0439615623695979,0.51015477689227073,0
random,dmpc,27,20,True,52.449999999999157,2.2211982689812371,False,False,38.453625000000002,20980,1.8328705910390848,1.0506734383040417,0.49000272604688022,0
random,dmpc,28,20,True,58.499999999998813,1.3001834781099342,False,False,40.998333000000002,23400,1.7520655128205127,0.93468712671987708,0.61003585828557505,0
random,dmpc,29,20,True,60.049999999998725,1.2948380697880544,False,False,39.829625,24020,1.6581858867610324,0.76843210369375492,0.77525230652213528,0
random,orca,0,20,True,50.449999999999271,1.1470476289426459,False,False,44.928417000000003,20180,2.2263833994053517,1.4925250849514913,0.10315898958109347,0
random,orca,1,20,True,59.949999999998731,1.3690524569482174,False,False,48.228959000000003,23980,2.0112159716430358,1.4964609151628914,0.14671706494886624,0
random,orca,2,20,True,50.499999999999268,1.1280905725615451,False,False,46.642667000000003,20200,2.3090429207920793,1.4981236032474909,0.086688689854390738,0
random,orca,3,20,True,62.149999999998606,1.1501426271159161,False,False,57.118250000000003,24860,2.2975965406275143,1.4971779860498771,0.25211573688204969,0
random,orca,4,20,True,51.399999999999217,1.1501494574384059,False,False,52.920332999999999,20560,2.5739461575875486,1.4985935681878648,0.12058588116649255,0
random,orca,5,20,False,90.049999999997027,1.4122953894879624,False,False,63.540917,36020,1.7640454469739035,1.4909498590802914,0.24668667498517022,0
random,orca,6,20,True,47.849999999999419,1.1297960894996113,False,False,41.097749999999998,19140,2.1472178683385579,1.4977970568246621,0.11921697240788474,0
random,orca,7,20,True,54.699999999999029,1.1719396357997829,False,False,97.602541000000002,21880,4.460810831809872,1.4993477819955348,0.13588397694103813,0
random,orca,8,20,True,50.899999999999245,1.153602600976583,False,False,39.320833999999998,20360,1.9312786836935165,1.4940443470752558,0.075043284322616061,0
random,orca,9,20,True,53.699999999999086,1.2997670974464239,False,False,40.617207999999998,21480,1.8909314711359404,1.4997983273307576,0.067096534939802915,0
random,orca,10,20,True,51.599999999999206,1.1501280095876858,False,False,43.537125000000003,20640,2.109356831395349,1.4987774411582588,0.20668354708617212,0
random,orca,11,20,True,59.399999999998762,1.1438941857601712,False,False,51.863582999999998,23760,2.1828107323232322,1.498151489391895,0.15645078482977667,0
random,orca,12,20,True,64.499999999998479,1.2278185992804913,False,False,50.451833999999998,25800,1.9554974418604649,1.4942805782417499,0.090504567987015186,0
random,orca,13,20,True,61.699999999998631,1.1498636430650495,False,False,46.465249999999997,24680,1.8827086709886547,1.4988922724810676,0.042535421502379663,0
random,orca,14,20,False,90.049999999997027,1.3200203459196362,False,False,81.491957999999997,36020,2.2624086063298168,1.4977199964784986,0.12797298362848841,0
random,orca,15,20,True,50.29999999999928,1.143453645968012,False,False,37.022917,20120,1.8401052186878728,1.4973635288438878,0.14140522884541276,0
random,orca,16,20,True,56.149999999998947,1.1350043216052361,False,False,48.886375000000001,22460,2.1765972840605521,1.4994228208121183,0.053914489294689512,0
random,orca,17,20,True,57.49999999999887,1.3623134371452181,False,False,50.723292000000001,23000,2.2053605217391303,1.4991267125942369,0.16608104693286868,0
random,orca,18,20,True,51.249999999999226,1.3664299211328981,False,False,42.446916999999999,20500,2.0705813170731706,1.4980522287196874,0.08801196995404259,0
random,orca,19,20,False,90.049999999997027,1.2223715826100756,False,False,60.798541999999998,36020,1.6879106607440311,1.4982254094480092,0.12653254832085753,0
random,orca,20,20,True,54.249999999999055,1.1539446676225238,False,False,41.919499999999999,21700,1.9317741935483872,1.4967722297205521,0.12436435710232498,0
random,orca,21,20,True,59.849999999998737,1.1659314826534655,False,False,46.798333,23940,1.9548175856307435,1.4944239685381711,0.15103788679031072,0
random,orca,22,20,True,64.299999999998491,1.1500000000000057,False,False,60.519458,25720,2.3530115863141523,1.4887152703459137,0.13684353194023532,0
random,orca,23,20,True,54.199999999999058,1.2151087997095815,False,False,37.491083000000003,21680,1.7292934963099633,1.4921016162600218,0.09590686260044147,0
random,orca,24,20,True,55.249999999998998,1.1905704407106061,False,False,43.830916000000002,22100,1.9832993665158374,1.499500448989602,0.050919838584770859,0
random,orca,25,20,True,53.149999999999118,1.6137686220448761,False,False,41.874667000000002,21260,1.9696456726246472,1.4986921984714805,0.061566071361267627,0
random,orca,26,20,True,51.399999999999217,1.2330074492868015,False,False,45.018208000000001,20560,2.1896015564202336,1.4978288077296362,0.22019445699118381,0
random,orca,27,20,True,54.249999999999055,1.5076161496919775,False,False,46.998792000000002,21700,2.1658429493087556,1.4953552564022814,0.15717765013039842,0
random,orca,28,20,True,74.749999999997897,1.42543149753409,False,False,54.624250000000004,29900,1.8268979933110367,1.4968254651374227,0.13743820677839114,0
random,orca,29,20,True,60.84999999999868,1.1465991877688666,False,False,43.510333000000003,24340,1.7876061216105179,1.481249999684729,0.13913875070509338,0
random,prollect,0,20,True,51.449999999999214,1.2406292916037114,False,False,36.112000000000002,20580,1.7547133138969873,1.4938593292042108,0.059125234963386911,0.040379008746355687
random,prollect,1,20,True,52.74999999999914,1.2327486237044023,False,False,43.761125,21100,2.0739869668246445,1.4894343553721394,0.092363650893507607,0.0661611374407583
random,prollect,2,20,True,47.699999999999427,1.2421832646264985,False,False,41.440167000000002,19080,2.1719165094339625,1.4949512428858345,0.024580028474471761,0.035744234800838576
random,prollect,3,20,True,48.149999999999402,1.2432569013096784,False,False,38.929875000000003,19260,2.0212811526479753,1.4962153991777682,0.018970436240472656,0.025960539979231569
random,prollect,4,20,True,51.34999999999922,1.2798275857248584,False,False,35.309916999999999,20540,1.7190806718597857,1.4967972680029134,0.011295101336432592,0.026290165530671861
random,prollect,5,20,True,56.949999999998902,1.2578370730329058,False,False,43.126458,22780,1.8931719929762949,1.4978173019656467,0.0091097475409312456,0.022607550482879719
random,prollect,6,20,True,47.849999999999419,1.2514086058311495,False,False,37.387791999999997,19140,1.953385161964472,1.4922295982588438,0.025356318778086171,0.056060606060606061
random,prollect,7,20,True,54.449999999999044,1.2389429926042923,False,False,50.207042000000001,21780,2.3051901744719929,1.494072145178778,0.02246249174521783,0.039348025711662078
random,prollect,8,20,True,50.899999999999245,1.233537169975508,False,False,42.317042000000001,20360,2.0784401768172889,1.4974282761060831,0.0080816572736111727,0.023870333988212179
random,prollect,9,20,True,51.949999999999186,1.2387293658005623,False,False,41.113124999999997,20780,1.978494947064485,1.4970542830601989,0.0086713685641319534,0.028007699711260828
random,prollect,10,20,True,49.749999999999311,1.2540961641285522,False,False,42.135083999999999,19900,2.1173409045226133,1.4941435471402029,0.017442900835785598,0.041457286432160803
random,prollect,11,20,True,54.899999999999018,1.2235275841955726,False,False,51.551333999999997,21960,2.3475106557377048,1.4802206386671697,0.094255690697343242,0.10400728597449908
random,prollect,12,20,True,63.549999999998526,1.2750922071093387,False,False,47.068249999999999,25420,1.8516227380015735,1.4957765879918452,0.048925805479153109,0.029150275373721481
random,prollect,13,20,True,59.349999999998765,1.250456658411945,False,False,41.827500000000001,23740,1.761899747262005,1.4944644650247674,0.013839171628491576,0.04574557708508846
random,prollect,14,20,True,50.499999999999268,1.2734203676813116,False,False,46.405166000000001,20200,2.2972854455445546,1.4960164205593094,0.010111331737334497,0.035495049504950492
random,prollect,15,20,True,50.449999999999271,1.256677442124237,False,False,38.950625000000002,20180,1.9301598116947474,1.4971050976247342,0.0079075023561673147,0.016947472745292368
random,prollect,16,20,True,52.849999999999135,1.2322330308678053,False,False,47.214708999999999,21140,2.2334299432355724,1.4947304137147106,0.016462357680868605,0.035477767265846734
random,prollect,17,20,True,56.749999999998913,1.2644115659033113,False,False,45.351416999999998,22700,1.997859779735683,1.4956993277733541,0.017594778865785393,0.043744493392070483
random,prollect,18,20,False,90.049999999997027,1.2429438680735707,False,False,65.424707999999995,36020,1.8163439200444198,1.4928447615706397,0.061407139053347951,0.068989450305385891
random,prollect,19,20,True,62.449999999998589,1.2568716260094435,False,False,43.434458999999997,24980,1.7387693755004001,1.4974434301499013,0.0075364907774756922,0.017654123298638909
random,prollect,20,20,True,50.499999999999268,1.2447879505553967,False,False,42.176250000000003,20200,2.0879331683168316,1.4906139194427357,0.028627872535629269,0.066485148514851489
random,prollect,21,20,True,53.849999999999078,1.235613126262457,False,False,51.370583000000003,21540,2.38489243268338,1.4927227235418128,0.043871032716291239,0.063509749303621174
random,prollect,22,20,True,60.949999999998674,1.2257981574465004,False,False,41.446249999999999,24380,1.700010254306809,1.4974072457948717,0.008820715879610674,0.021123872026251024
random,prollect,23,20,True,52.649999999999146,1.2432401723798872,False,False,35.225124999999998,21060,1.6726080246913579,1.4937288741211754,0.01776947251154724,0.033143399810066476
random,prollect,24,20,True,57.649999999998862,1.1991708492173527,False,False,41.905791000000001,23060,1.8172502601908065,1.4943476151640855,0.029362416399988184,0.04284475281873374
random,prollect,25,20,True,53.149999999999118,1.2549713587161049,False,False,39.732416999999998,21260,1.8688813264346191,1.4969982658416625,0.010200696072095861,0.023283160865475071
random,prollect,26,20,True,41.549999999999777,1.254958125300478,False,False,28.482707999999999,16620,1.7137610108303247,1.4916828052720352,0.03058905443102581,0.048616125150421179
random,prollect,27,20,True,52.149999999999174,1.2429216580575873,False,False,37.028750000000002,20860,1.7751078619367211,1.4962266180289503,0.021047711169651245,0.039549376797698946
random,prollect,28,20,True,56.999999999998899,1.237813941524343,False,False,38.109333999999997,22800,1.6714620175438595,1.4907875007069114,0.084266821457951863,0.060964912280701757
random,prollect,29,20,True,59.149999999998776,1.2560864286442124,False,False,34.641249999999999,23660,1.4641272189349113,1.4924822401247408,0.022441051930939312,0.048182586644125107
random,vo,0,20,True,51.34999999999922,1.4328315239392799,False,False,38.262749999999997,20540,1.8628407984420643,1.4979607504075387,0.036442878578523602,0
random,vo,1,20,True,53.149999999999118,1.4475743683061288,False,False,39.925958999999999,21260,1.8779849012229537,1.4961254912882134,0.075439566014834258,0
random,vo,2,20,True,48.34999999999939,1.4286270654625071,False,False,31.44575,19340,1.6259436401240952,1.4963591084116377,0.038359608312650569,0
random,vo,3,20,True,49.849999999999305,1.4231300305095593,False,False,38.433833,19940,1.9274740722166499,1.4968001157676079,0.028507020722228847,0
random,vo,4,20,True,51.34999999999922,1.4186121911865182,False,False,43.049708000000003,20540,2.0958962025316459,1.4970076225510505,0.01674051718498918,0
random,vo,5,20,True,59.099999999998779,1.4663092502577155,False,False,43.837792,23640,1.854390524534687,1.4991992264978455,0.014813852232725244,0
random,vo,6,20,True,47.849999999999419,1.4299790405713855,False,False,32.689999999999998,19140,1.7079414838035525,1.4914296356883232,0.049121665549355341,0
random,vo,7,20,True,57.299999999998882,1.425287097012425,False,False,57.401375000000002,22920,2.504422993019197,1.4952372542858752,0.042930974685745721,0
random,vo,8,20,True,50.899999999999245,1.4411712386270821,False,False,34.221375000000002,20360,1.6808140962671905,1.4980602588244776,0.0084287238843713305,0
random,vo,9,20,True,52.149999999999174,1.4354847495061447,False,False,34.081874999999997,20860,1.6338386864813039,1.4981366927641506,0.0094279203461890056,0
random,vo,10,20,True,49.749999999999311,1.456938806319642,False,False,39.401291000000001,19900,1.9799643718592963,1.4980161880199394,0.0178469158495249,0
random,vo,11,20,True,51.999999999999183,1.4119352014065059,False,False,40.41675,20800,1.9431129807692307,1.4870571332055142,0.09812057680061155,0
random,vo,12,20,True,63.549999999998526,1.4425025297247376,False,False,40.731499999999997,25420,1.6023406766325727,1.4986267871771835,0.029603730375878094,0
random,vo,13,20,True,58.799999999998796,1.4473949361446146,False,False,35.494292000000002,23520,1.5091110544217687,1.4965530236468243,0.010934406904744245,0
random,vo,14,20,True,50.549999999999265,1.4212736997733253,False,False,36.530459,20220,1.8066498021760635,1.4967825842062623,0.022802544858961084,0
random,vo,15,20,True,50.449999999999271,1.4512954873407762,False,False,28.113834000000001,20180,1.3931533201189297,1.4981432555941263,0.0096770890005776992,0
random,vo,16,20,True,52.799999999999137,1.4537940572754899,False,False,37.952249999999999,21120,1.796981534090909,1.4965570000500921,0.019515301743288641,0
random,vo,17,20,True,56.349999999998936,1.4537777283106801,False,False,37.499667000000002,22540,1.6636941881100267,1.4975426182504632,0.014917071067587804,0
random,vo,18,20,False,90.049999999997027,1.4633778048948287,False,False,59.772083000000002,36020,1.6594137423653526,1.4995638482781202,0.060115793059140769,0
random,vo,19,20,True,62.749999999998572,1.4392267839444288,False,False,41.353375,25100,1.6475448207171315,1.498602145287331,0.0080430013754506924,0
random,vo,20,20,True,50.64999999999926,1.4394690429823356,False,False,38.323292000000002,20260,1.8915741362290228,1.4944333836104979,0.024595578516026367,0
random,vo,21,20,True,53.049999999999123,1.4227733613495874,False,False,35.871667000000002,21220,1.6904649858623941,1.4964125577291265,0.031794700897099522,0
random,vo,22,20,True,61.19999999999866,1.4453979917472675,False,False,40.359791999999999,24480,1.6486843137254903,1.4979961984173653,0.011541962380834738,0
random,vo,23,20,True,52.499999999999154,1.4345882422975005,False,False,34.451208000000001,21000,1.6405337142857142,1.4952207405585656,0.021597039337364111,0
random,vo,24,20,True,58.599999999998808,1.4277585712243739,False,False,40.237875000000003,23440,1.7166328924914676,1.4972762507928994,0.024938071235820473,0
random,vo,25,20,True,53.149999999999118,1.4407073765246026,False,False,33.639167,21260,1.5822750235183443,1.498340682039158,0.011308881699122421,0
random,vo,26,20,True,41.549999999999777,1.4417250610499985,False,False,29.839500000000001,16620,1.7953971119133574,1.4947225468325762,0.024512201376684958,0
random,vo,27,20,True,52.149999999999174,1.4564293567709317,False,False,39.622083000000003,20860,1.8994287152444873,1.4985033176627618,0.020651693614836941,0
random,vo,28,20,True,57.14999999999889,1.436271580834463,False,False,37.530667000000001,22860,1.6417614610673665,1.494040248451769,0.064024836489638096,0
random,vo,29,20,True,59.149999999998776,1.430389373151399,False,False,44.675333000000002,23660,1.8882220202874049,1.495046410905706,0.033332709703231954,0


==> sim/results_comm_smoke4/comm_plot_data/delay_p02_alpha1.csv <==
delay_steps,completion_rate_pct,collision_rate_pct,completion_time_med
0,20,100,89.2
1,0,0,0
2,0,0,0
3,0,0,0


==> sim/results_comm_smoke4/comm_plot_data/delay_p02_alpha3.csv <==
delay_steps,completion_rate_pct,collision_rate_pct,completion_time_med
0,100,100,74.3
1,0,0,0
2,0,0,0
3,0,0,0


==> sim/results_comm_smoke4/comm_plot_data/delay_p02_alpha5.csv <==
delay_steps,completion_rate_pct,collision_rate_pct,completion_time_med
0,100,100,74.8
1,0,0,0
2,0,0,0
3,0,0,0


==> sim/results_comm_smoke4/comm_plot_data/dropout_delay1_alpha1.csv <==
p_drop,completion_rate_pct,collision_rate_pct,completion_time_med
0,0,0,0
0.1,0,0,0
0.2,0,0,0
0.3,0,0,0
0.4,0,0,0
0.5,0,0,0


==> sim/results_comm_smoke4/comm_plot_data/dropout_delay1_alpha3.csv <==
p_drop,completion_rate_pct,collision_rate_pct,completion_time_med
0,0,0,0
0.1,0,0,0
0.2,0,0,0
0.3,0,0,0
0.4,0,40,0
0.5,0,40,0


==> sim/results_comm_smoke4/comm_plot_data/dropout_delay1_alpha5.csv <==
p_drop,completion_rate_pct,collision_rate_pct,completion_time_med
0,0,0,0
0.1,0,0,0
0.2,0,0,0
0.3,0,0,0
0.4,0,20,0
0.5,0,40,0


==> sim/results_comm_smoke4/comm_sweep.csv <==
scenario,seed,alpha,delay_steps,p_drop,completed,collision,completion_time,min_distance
intersection,4,1,0,0,True,True,75.449999999997857,0.70494035938825628
intersection,1,1,0,0,True,True,75.449999999997857,0.70494035938825628
intersection,2,1,0,0,True,True,75.449999999997857,0.70494035938825628
intersection,2,1,0,0.10000000000000001,True,True,78.749999999997669,0.6886709551354423
intersection,3,1,0,0,True,True,75.449999999997857,0.70494035938825628
intersection,0,1,0,0,True,True,75.449999999997857,0.70494035938825628
intersection,1,1,0,0.10000000000000001,True,True,79.44999999999763,0.68505405100342787
intersection,0,1,0,0.10000000000000001,True,True,83.099999999997422,0.64124258071438001
intersection,3,1,0,0.10000000000000001,True,True,79.699999999997615,0.67586151194122024
intersection,4,1,0,0.10000000000000001,True,True,80.84999999999755,0.64239028621580274
intersection,2,1,0,0.20000000000000001,True,True,89.199999999997075,0.65725656690224177
intersection,0,1,0,0.20000000000000001,False,True,90,0.68984584018316542
intersection,1,1,0,0.20000000000000001,False,True,90,0.69860406154550425
intersection,3,1,0,0.20000000000000001,False,True,90,0.71206655175183908
intersection,4,1,0,0.20000000000000001,False,True,90,0.72566689541203333
intersection,0,1,0,0.29999999999999999,False,True,90,0.65118890646237659
intersection,1,1,0,0.29999999999999999,False,True,90,0.69375659177466475
intersection,2,1,0,0.29999999999999999,False,True,90,0.69506762655688659
intersection,4,1,0,0.29999999999999999,False,True,90,0.70000000000459295
intersection,0,1,0,0.40000000000000002,False,True,90,0.78569339510751857
intersection,3,1,0,0.29999999999999999,False,True,90,0.77978866873490105
intersection,2,1,0,0.40000000000000002,False,True,90,0.70000000000228368
intersection,1,1,0,0.40000000000000002,False,True,90,0.69582400351462914
intersection,3,1,0,0.40000000000000002,False,True,90,0.66439478055735246
intersection,0,1,1,0,False,False,90,4
intersection,1,1,1,0,False,False,90,4
intersection,4,1,0,0.40000000000000002,False,True,90,0.89849818775335677
intersection,1,1,0,0.5,False,True,90,0.83923528348392007
intersection,0,1,0,0.5,False,True,90,0.65316560971402693
intersection,4,1,0,0.5,False,True,90,0.87177026657902235
intersection,2,1,0,0.5,False,True,90,0.73382471474424771
intersection,3,1,0,0.5,False,True,90,0.7621092867667294
intersection,2,1,1,0,False,False,90,4
intersection,3,1,1,0,False,False,90,4
intersection,4,1,1,0,False,False,90,4
intersection,0,1,1,0.10000000000000001,False,False,90,4
intersection,1,1,1,0.10000000000000001,False,False,90,4
intersection,3,1,1,0.10000000000000001,False,False,90,4
intersection,4,1,1,0.10000000000000001,False,False,90,4
intersection,2,1,1,0.10000000000000001,False,False,90,4
intersection,0,1,1,0.20000000000000001,False,False,90,4
intersection,1,1,1,0.20000000000000001,False,False,90,4
intersection,3,1,1,0.20000000000000001,False,False,90,4
intersection,4,1,1,0.20000000000000001,False,False,90,4
intersection,2,1,1,0.20000000000000001,False,False,90,4
intersection,0,1,1,0.29999999999999999,False,False,90,4
intersection,2,1,1,0.29999999999999999,False,False,90,4
intersection,1,1,1,0.29999999999999999,False,False,90,4
intersection,3,1,1,0.29999999999999999,False,False,90,4
intersection,4,1,1,0.29999999999999999,False,False,90,4
intersection,2,1,1,0.40000000000000002,False,False,90,4
intersection,1,1,1,0.40000000000000002,False,False,90,4
intersection,0,1,1,0.40000000000000002,False,False,90,4
intersection,4,1,1,0.40000000000000002,False,False,90,4
intersection,0,1,1,0.5,False,False,90,4
intersection,3,1,1,0.40000000000000002,False,False,90,4
intersection,1,1,1,0.5,False,False,90,4
intersection,2,1,1,0.5,False,False,90,4
intersection,3,1,1,0.5,False,False,90,4
intersection,4,1,1,0.5,False,False,90,4
intersection,0,1,2,0,False,False,90,4
intersection,1,1,2,0,False,False,90,4
intersection,2,1,2,0,False,False,90,4
intersection,3,1,2,0,False,False,90,4
intersection,4,1,2,0,False,False,90,4
intersection,0,1,2,0.10000000000000001,False,False,90,4
intersection,1,1,2,0.10000000000000001,False,False,90,4
intersection,2,1,2,0.10000000000000001,False,False,90,4
intersection,3,1,2,0.10000000000000001,False,False,90,4
intersection,4,1,2,0.10000000000000001,False,False,90,4
intersection,1,1,2,0.20000000000000001,False,False,90,4
intersection,0,1,2,0.20000000000000001,False,False,90,4
intersection,2,1,2,0.20000000000000001,False,False,90,4
intersection,3,1,2,0.20000000000000001,False,False,90,4
intersection,4,1,2,0.20000000000000001,False,False,90,4
intersection,0,1,2,0.29999999999999999,False,False,90,4
intersection,1,1,2,0.29999999999999999,False,False,90,4
intersection,3,1,2,0.29999999999999999,False,False,90,4
intersection,2,1,2,0.29999999999999999,False,False,90,4
intersection,4,1,2,0.29999999999999999,False,False,90,4
intersection,0,1,2,0.40000000000000002,False,False,90,4
intersection,1,1,2,0.40000000000000002,False,False,90,4
intersection,2,1,2,0.40000000000000002,False,False,90,4
intersection,3,1,2,0.40000000000000002,False,False,90,4
intersection,0,1,2,0.5,False,False,90,4
intersection,4,1,2,0.40000000000000002,False,False,90,4
intersection,1,1,2,0.5,False,False,90,4
intersection,2,1,2,0.5,False,False,90,4
intersection,3,1,2,0.5,False,False,90,4
intersection,4,1,2,0.5,False,False,90,4
intersection,0,1,3,0,False,False,90,4
intersection,2,1,3,0,False,False,90,4
intersection,1,1,3,0,False,False,90,4
intersection,3,1,3,0,False,False,90,4
intersection,0,1,3,0.10000000000000001,False,False,90,4
intersection,4,1,3,0,False,False,90,4
intersection,1,1,3,0.10000000000000001,False,False,90,4
intersection,2,1,3,0.10000000000000001,False,False,90,4
intersection,3,1,3,0.10000000000000001,False,False,90,4
intersection,4,1,3,0.10000000000000001,False,False,90,4
intersection,0,1,3,0.20000000000000001,False,False,90,4
intersection,1,1,3,0.20000000000000001,False,False,90,4
intersection,3,1,3,0.20000000000000001,False,False,90,4
intersection,2,1,3,0.20000000000000001,False,False,90,4
intersection,0,1,3,0.29999999999999999,False,False,90,4
intersection,4,1,3,0.20000000000000001,False,False,90,4
intersection,2,1,3,0.29999999999999999,False,False,90,4
intersection,1,1,3,0.29999999999999999,False,False,90,4
intersection,3,1,3,0.29999999999999999,False,False,90,4
intersection,4,1,3,0.29999999999999999,False,False,90,4
intersection,0,1,3,0.40000000000000002,False,False,90,4
intersection,1,1,3,0.40000000000000002,False,False,90,4
intersection,2,1,3,0.40000000000000002,False,False,90,4
intersection,4,1,3,0.40000000000000002,False,False,90,4
intersection,3,1,3,0.40000000000000002,False,False,90,4
intersection,0,1,3,0.5,False,False,90,4
intersection,1,1,3,0.5,False,False,90,4
intersection,2,1,3,0.5,False,False,90,4
intersection,3,1,3,0.5,False,False,90,4
intersection,4,1,3,0.5,False,False,90,4
intersection,0,3,0,0,True,True,75.449999999997857,0.70494035938825628
intersection,2,3,0,0,True,True,75.449999999997857,0.70494035938825628
intersection,1,3,0,0,True,True,75.449999999997857,0.70494035938825628
intersection,3,3,0,0,True,True,75.449999999997857,0.70494035938825628
intersection,0,3,0,0.10000000000000001,True,True,76.949999999997772,0.62167119622665379
intersection,4,3,0,0,True,True,75.449999999997857,0.70494035938825628
intersection,1,3,0,0.10000000000000001,True,True,76.699999999997786,0.69942893366544645
intersection,2,3,0,0.10000000000000001,True,True,76.599999999997792,0.67024176724910622
intersection,3,3,0,0.10000000000000001,True,True,75.799999999997837,0.5898785775465869
intersection,4,3,0,0.10000000000000001,True,True,75.199999999997871,0.69124779838784323
intersection,0,3,0,0.20000000000000001,True,True,79.149999999997647,0.55372612348847372
intersection,1,3,0,0.20000000000000001,True,True,75.499999999997854,0.29824991442788967
intersection,2,3,0,0.20000000000000001,True,True,74.299999999997922,0.66289860013453261
intersection,4,3,0,0.20000000000000001,True,True,70.249999999998153,0.76028076090333241
intersection,0,3,0,0.29999999999999999,True,True,73.549999999997965,0.53719091176882028
intersection,3,3,0,0.20000000000000001,True,True,70.449999999998141,0.71800942665950662
intersection,1,3,0,0.29999999999999999,True,True,73.999999999997939,0.57996003056517886
intersection,2,3,0,0.29999999999999999,True,True,72.349999999998033,0.63718486408743558
intersection,4,3,0,0.29999999999999999,True,True,71.199999999998099,0.68123209415603569
intersection,3,3,0,0.29999999999999999,True,True,76.749999999997783,0.73017256972321654
intersection,0,3,0,0.40000000000000002,True,True,75.699999999997843,0.54999999999535021
intersection,1,3,0,0.40000000000000002,True,True,76.999999999997769,0.25988983974521979
intersection,2,3,0,0.40000000000000002,True,True,79.899999999997604,0.40978290362940073
intersection,3,3,0,0.40000000000000002,True,True,79.549999999997624,0.55005099558086901
intersection,4,3,0,0.40000000000000002,True,True,77.14999999999776,0.73828844604282795
intersection,0,3,0,0.5,True,True,82.999999999997428,0.71971461899368039
intersection,1,3,0,0.5,True,True,81.599999999997507,0.58065639254437218
intersection,2,3,0,0.5,True,True,80.999999999997542,0.550000000002278
intersection,1,3,1,0,False,False,90,4
intersection,0,3,1,0,False,False,90,4
intersection,3,3,0,0.5,True,True,85.049999999997311,0.45919956002633211
intersection,4,3,0,0.5,True,True,85.199999999997303,0.39821321393070974
intersection,4,3,1,0,False,False,90,4
intersection,2,3,1,0,False,False,90,4
intersection,3,3,1,0,False,False,90,4
intersection,0,3,1,0.10000000000000001,False,False,90,4
intersection,2,3,1,0.10000000000000001,False,False,90,4
intersection,1,3,1,0.10000000000000001,False,False,90,4
intersection,3,3,1,0.10000000000000001,False,False,90,4
intersection,4,3,1,0.10000000000000001,False,False,90,4
intersection,0,3,1,0.20000000000000001,False,False,90,4
intersection,1,3,1,0.20000000000000001,False,False,90,4
intersection,2,3,1,0.20000000000000001,False,False,90,4
intersection,3,3,1,0.20000000000000001,False,False,90,4
intersection,4,3,1,0.20000000000000001,False,False,90,4
intersection,0,3,1,0.29999999999999999,False,False,90,3.2015621187151515
intersection,1,3,1,0.29999999999999999,False,False,90,1.2310345488048529
intersection,2,3,1,0.29999999999999999,False,False,90,2.7856776554361025
intersection,3,3,1,0.29999999999999999,False,False,90,4
intersection,4,3,1,0.29999999999999999,False,False,90,4
intersection,0,3,1,0.40000000000000002,False,False,90,1.151202903881142
intersection,1,3,1,0.40000000000000002,False,False,90,1.0785314795473415
intersection,2,3,1,0.40000000000000002,False,False,90,1.1497700484306006
intersection,3,3,1,0.40000000000000002,False,True,90,0.82457927035327772
intersection,4,3,1,0.40000000000000002,False,True,90,0.911792542837503
intersection,0,3,1,0.5,False,False,90,1.0749999999999886
intersection,2,3,1,0.5,False,False,90,1.0749999999999886
intersection,1,3,1,0.5,False,True,90,0.99220477256767736
intersection,0,3,2,0,False,False,90,4
intersection,4,3,1,0.5,False,True,90,0.81174180320451927
intersection,1,3,2,0,False,False,90,4
intersection,3,3,1,0.5,False,False,90,1.1981900012810336
intersection,2,3,2,0,False,False,90,4
intersection,3,3,2,0,False,False,90,4
intersection,4,3,2,0,False,False,90,4
intersection,1,3,2,0.10000000000000001,False,False,90,4
intersection,0,3,2,0.10000000000000001,False,False,90,4
intersection,2,3,2,0.10000000000000001,False,False,90,4
intersection,3,3,2,0.10000000000000001,False,False,90,4
intersection,4,3,2,0.10000000000000001,False,False,90,4
intersection,0,3,2,0.20000000000000001,False,False,90,4
intersection,1,3,2,0.20000000000000001,False,False,90,4
intersection,2,3,2,0.20000000000000001,False,False,90,4
intersection,4,3,2,0.20000000000000001,False,False,90,4
intersection,3,3,2,0.20000000000000001,False,False,90,4
intersection,0,3,2,0.29999999999999999,False,False,90,4
intersection,1,3,2,0.29999999999999999,False,False,90,4
intersection,2,3,2,0.29999999999999999,False,False,90,4
intersection,3,3,2,0.29999999999999999,False,False,90,4
intersection,4,3,2,0.29999999999999999,False,False,90,4
intersection,0,3,2,0.40000000000000002,False,False,90,4
intersection,1,3,2,0.40000000000000002,False,False,90,4
intersection,2,3,2,0.40000000000000002,False,False,90,4
intersection,3,3,2,0.40000000000000002,False,False,90,4
intersection,4,3,2,0.40000000000000002,False,False,90,4
intersection,1,3,2,0.5,False,False,90,4
intersection,0,3,2,0.5,False,False,90,4
intersection,3,3,2,0.5,False,False,90,4
intersection,2,3,2,0.5,False,False,90,4
intersection,0,3,3,0,False,False,90,4
intersection,4,3,2,0.5,False,False,90,4
intersection,1,3,3,0,False,False,90,4
intersection,2,3,3,0,False,False,90,4
intersection,4,3,3,0,False,False,90,4
intersection,0,3,3,0.10000000000000001,False,False,90,4
intersection,1,3,3,0.10000000000000001,False,False,90,4
intersection,3,3,3,0,False,False,90,4
intersection,3,3,3,0.10000000000000001,False,False,90,4
intersection,2,3,3,0.10000000000000001,False,False,90,4
intersection,4,3,3,0.10000000000000001,False,False,90,4
intersection,0,3,3,0.20000000000000001,False,False,90,4
intersection,1,3,3,0.20000000000000001,False,False,90,4
intersection,4,3,3,0.20000000000000001,False,False,90,4
intersection,2,3,3,0.20000000000000001,False,False,90,4
intersection,3,3,3,0.20000000000000001,False,False,90,4
intersection,0,3,3,0.29999999999999999,False,False,90,4
intersection,2,3,3,0.29999999999999999,False,False,90,4
intersection,1,3,3,0.29999999999999999,False,False,90,4
intersection,3,3,3,0.29999999999999999,False,False,90,4
intersection,4,3,3,0.29999999999999999,False,False,90,4
intersection,1,3,3,0.40000000000000002,False,False,90,4
intersection,0,3,3,0.40000000000000002,False,False,90,4
intersection,2,3,3,0.40000000000000002,False,False,90,4
intersection,3,3,3,0.40000000000000002,False,False,90,4
intersection,4,3,3,0.40000000000000002,False,False,90,4
intersection,0,3,3,0.5,False,False,90,4
intersection,1,3,3,0.5,False,False,90,4
intersection,2,3,3,0.5,False,False,90,4
intersection,3,3,3,0.5,False,False,90,4
intersection,4,3,3,0.5,False,False,90,4
intersection,0,5,0,0,True,True,75.449999999997857,0.70494035938825628
intersection,2,5,0,0,True,True,75.449999999997857,0.70494035938825628
intersection,1,5,0,0,True,True,75.449999999997857,0.70494035938825628
intersection,3,5,0,0,True,True,75.449999999997857,0.70494035938825628
intersection,0,5,0,0.10000000000000001,True,True,73.899999999997945,0.62208894801435632
intersection,4,5,0,0,True,True,75.449999999997857,0.70494035938825628
intersection,1,5,0,0.10000000000000001,True,True,75.699999999997843,0.76493134240698968
intersection,2,5,0,0.10000000000000001,True,True,79.499999999997627,0.68047499787123644
intersection,3,5,0,0.10000000000000001,True,True,75.04999999999788,0.67602915282366804
intersection,4,5,0,0.10000000000000001,True,True,78.449999999997686,0.5155384748043772
intersection,0,5,0,0.20000000000000001,True,True,74.799999999997894,0.59279955703489551
intersection,1,5,0,0.20000000000000001,True,True,74.399999999997917,0.76391400647702412
intersection,4,5,0,0.20000000000000001,True,True,77.399999999997746,0.64790085670463093
intersection,3,5,0,0.20000000000000001,True,True,74.599999999997905,0.72921174492930974
intersection,0,5,0,0.29999999999999999,True,True,74.749999999997897,0.48318549149940199
intersection,2,5,0,0.20000000000000001,True,True,77.399999999997746,0.40021241205666164
intersection,1,5,0,0.29999999999999999,True,True,76.249999999997812,0.5689945202093819
intersection,3,5,0,0.29999999999999999,True,True,73.149999999997988,0.60042507017098479
intersection,2,5,0,0.29999999999999999,True,True,78.699999999997672,0.6076600373127129
intersection,4,5,0,0.29999999999999999,True,True,71.899999999998059,0.63774443544716541
intersection,1,5,0,0.40000000000000002,True,True,73.799999999997951,0.58847114338787121
intersection,2,5,0,0.40000000000000002,True,True,72.799999999998008,0.51649716531961831
intersection,0,5,0,0.40000000000000002,True,True,76.09999999999782,0.52640290314653859
intersection,3,5,0,0.40000000000000002,True,True,73.949999999997942,0.4910821550399645
intersection,4,5,0,0.40000000000000002,True,True,73.349999999997976,0.54465049698093793
intersection,0,5,0,0.5,True,True,75.349999999997863,0.099300079428791002
intersection,1,5,0,0.5,True,True,74.599999999997905,0.42443631599833814
intersection,1,5,1,0,False,False,90,4
intersection,0,5,1,0,False,False,90,4
intersection,2,5,0,0.5,True,True,76.149999999997817,0.71512237136304402
intersection,3,5,0,0.5,True,True,73.049999999997993,0.54791282171160516
intersection,4,5,0,0.5,True,True,74.299999999997922,0.53851648071286429
intersection,2,5,1,0,False,False,90,4
intersection,3,5,1,0,False,False,90,4
intersection,4,5,1,0,False,False,90,4
intersection,1,5,1,0.10000000000000001,False,False,90,4
intersection,0,5,1,0.10000000000000001,False,False,90,4
intersection,3,5,1,0.10000000000000001,False,False,90,4
intersection,2,5,1,0.10000000000000001,False,False,90,4
intersection,4,5,1,0.10000000000000001,False,False,90,4
intersection,1,5,1,0.20000000000000001,False,False,90,4
intersection,0,5,1,0.20000000000000001,False,False,90,4
intersection,2,5,1,0.20000000000000001,False,False,90,4
intersection,3,5,1,0.20000000000000001,False,False,90,4
intersection,4,5,1,0.20000000000000001,False,False,90,4
intersection,0,5,1,0.29999999999999999,False,False,90,1.1440444017420517
intersection,1,5,1,0.29999999999999999,False,False,90,1.4276933010292676
intersection,2,5,1,0.29999999999999999,False,False,90,1.5258414411990133
intersection,4,5,1,0.29999999999999999,False,False,90,1.2408383213160161
intersection,3,5,1,0.29999999999999999,False,False,90,1.2512041318261806
intersection,0,5,1,0.40000000000000002,False,False,90,1.1066319559378319
intersection,1,5,1,0.40000000000000002,False,False,90,1.0865220291485949
intersection,2,5,1,0.40000000000000002,False,False,90,1.0822645096780423
intersection,3,5,1,0.40000000000000002,False,True,90,0.93742348156532007
intersection,4,5,1,0.40000000000000002,False,False,90,1.1302310352599174
intersection,0,5,1,0.5,False,True,90,0.4780809746684539
intersection,0,5,2,0,False,False,90,4
intersection,1,5,1,0.5,False,False,90,1.0572699596149084
intersection,2,5,1,0.5,False,False,90,1.0850854289149106
intersection,1,5,2,0,False,False,90,4
intersection,2,5,2,0,False,False,90,4
intersection,4,5,1,0.5,False,False,90,1.077120724005789
intersection,3,5,1,0.5,False,True,90,0.73066219263150745
intersection,3,5,2,0,False,False,90,4
intersection,4,5,2,0,False,False,90,4
intersection,0,5,2,0.10000000000000001,False,False,90,4
intersection,1,5,2,0.10000000000000001,False,False,90,4
intersection,2,5,2,0.10000000000000001,False,False,90,4
intersection,3,5,2,0.10000000000000001,False,False,90,4
intersection,4,5,2,0.10000000000000001,False,False,90,4
intersection,1,5,2,0.20000000000000001,False,False,90,4
intersection,2,5,2,0.20000000000000001,False,False,90,4
intersection,0,5,2,0.20000000000000001,False,False,90,4
intersection,3,5,2,0.20000000000000001,False,False,90,4
intersection,1,5,2,0.29999999999999999,False,False,90,4
intersection,0,5,2,0.29999999999999999,False,False,90,4
intersection,4,5,2,0.20000000000000001,False,False,90,4
intersection,2,5,2,0.29999999999999999,False,False,90,4
intersection,3,5,2,0.29999999999999999,False,False,90,4
intersection,4,5,2,0.29999999999999999,False,False,90,4
intersection,1,5,2,0.40000000000000002,False,False,90,4
intersection,0,5,2,0.40000000000000002,False,False,90,4
intersection,2,5,2,0.40000000000000002,False,False,90,4
intersection,3,5,2,0.40000000000000002,False,False,90,4
intersection,4,5,2,0.40000000000000002,False,False,90,4
intersection,0,5,2,0.5,False,False,90,4
intersection,1,5,2,0.5,False,False,90,4
intersection,2,5,2,0.5,False,False,90,4
intersection,1,5,3,0,False,False,90,4
intersection,0,5,3,0,False,False,90,4
intersection,2,5,3,0,False,False,90,4
intersection,4,5,2,0.5,False,False,90,4
intersection,3,5,2,0.5,False,False,90,4
intersection,3,5,3,0,False,False,90,4
intersection,4,5,3,0,False,False,90,4
intersection,0,5,3,0.10000000000000001,False,False,90,4
intersection,1,5,3,0.10000000000000001,False,False,90,4
intersection,3,5,3,0.10000000000000001,False,False,90,4
intersection,2,5,3,0.10000000000000001,False,False,90,4
intersection,4,5,3,0.10000000000000001,False,False,90,4
intersection,3,5,3,0.20000000000000001,False,False,90,4
intersection,0,5,3,0.20000000000000001,False,False,90,4
intersection,1,5,3,0.20000000000000001,False,False,90,4
intersection,2,5,3,0.20000000000000001,False,False,90,4
intersection,4,5,3,0.20000000000000001,False,False,90,4
intersection,0,5,3,0.29999999999999999,False,False,90,4
intersection,1,5,3,0.29999999999999999,False,False,90,4
intersection,2,5,3,0.29999999999999999,False,False,90,4
intersection,3,5,3,0.29999999999999999,False,False,90,4
intersection,4,5,3,0.29999999999999999,False,False,90,4
intersection,1,5,3,0.40000000000000002,False,False,90,4
intersection,0,5,3,0.40000000000000002,False,False,90,4
intersection,2,5,3,0.40000000000000002,False,False,90,4
intersection,3,5,3,0.40000000000000002,False,False,90,4
intersection,4,5,3,0.40000000000000002,False,False,90,4
intersection,0,5,3,0.5,False,False,90,4
intersection,1,5,3,0.5,False,False,90,4
intersection,2,5,3,0.5,False,False,90,4
intersection,3,5,3,0.5,False,False,90,4
intersection,4,5,3,0.5,False,False,90,4


==> sim/results_comm_smoke4/stats.json <==
{
  "intersection": {
    "vo": {
      "avg_dv": {
        "q0": 0.97819685185211802,
        "q1": 0.97819685185211802,
        "q2": 0.97819685185211802,
        "q3": 0.97819685185211802,
        "q4": 0.97819685185211802
      },
      "avg_speed": {
        "q0": 1.4986163558851229,
        "q1": 1.4986163558851229,
        "q2": 1.4986163558851229,
        "q3": 1.4986163558851229,
        "q4": 1.4986163558851229
      },
      "collision_rate": 0,
      "completion_rate": 0,
      "completion_time": null,
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.3902844919951698,
        "q1": 1.3902844919951698,
        "q2": 1.3902844919951698,
        "q3": 1.3902844919951698,
        "q4": 1.3902844919951698
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 78.393292000000002,
        "q1": 98.912343750000005,
        "q2": 114.00539599999999,
        "q3": 168.85065599999999,
        "q4": 191.876125
      },
      "runtime_us_per_call": {
        "q0": 2.1763823431426985,
        "q1": 2.74603952665186,
        "q2": 3.1650581898945029,
        "q3": 4.6876917268184339,
        "q4": 5.3269329539144916
      }
    },
    "orca": {
      "avg_dv": {
        "q0": 0.13364931906566641,
        "q1": 0.13364931906566641,
        "q2": 0.13364931906566641,
        "q3": 0.13364931906566641,
        "q4": 0.13364931906566641
      },
      "avg_speed": {
        "q0": 1.4988207037545815,
        "q1": 1.4988207037545815,
        "q2": 1.4988207037545815,
        "q3": 1.4988207037545815,
        "q4": 1.4988207037545815
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 81.89999999999749,
        "q1": 81.89999999999749,
        "q2": 81.89999999999749,
        "q3": 81.89999999999749,
        "q4": 81.89999999999749
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.1452065322802343,
        "q1": 1.1452065322802343,
        "q2": 1.1452065322802343,
        "q3": 1.1452065322802343,
        "q4": 1.1452065322802343
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 88.125041999999993,
        "q1": 100.94316649999999,
        "q2": 109.675625,
        "q3": 129.04693775000001,
        "q4": 230.349917
      },
      "runtime_us_per_call": {
        "q0": 2.6900195970695968,
        "q1": 3.0812932387057388,
        "q2": 3.3478518009768008,
        "q3": 3.939161713980464,
        "q4": 7.0314382478632487
      }
    },
    "dmpc": {
      "avg_dv": {
        "q0": 0.57777763316992548,
        "q1": 0.57777763316992548,
        "q2": 0.57777763316992548,
        "q3": 0.57777763316992548,
        "q4": 0.57777763316992548
      },
      "avg_speed": {
        "q0": 1.1381740616639,
        "q1": 1.1381740616639,
        "q2": 1.1381740616639,
        "q3": 1.1381740616639,
        "q4": 1.1381740616639
      },
      "collision_rate": 0,
      "completion_rate": 0,
      "completion_time": null,
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2693302844554992,
        "q1": 1.2693302844554992,
        "q2": 1.2693302844554992,
        "q3": 1.2693302844554992,
        "q4": 1.2693302844554992
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 87.536417,
        "q1": 96.638958250000002,
        "q2": 102.1697705,
        "q3": 105.77673975,
        "q4": 115.67854199999999
      },
      "runtime_us_per_call": {
        "q0": 2.430217018323154,
        "q1": 2.6829249930594115,
        "q2": 2.8364733620210991,
        "q3": 2.9366113200999444,
        "q4": 3.2115086618545248
      }
    },
    "prollect": {
      "avg_dv": {
        "q0": 0.065817780593756273,
        "q1": 0.065817780593756273,
        "q2": 0.065817780593756273,
        "q3": 0.065817780593756273,
        "q4": 0.065817780593756273
      },
      "avg_speed": {
        "q0": 1.4897905968724032,
        "q1": 1.4897905968724032,
        "q2": 1.4897905968724032,
        "q3": 1.4897905968724032,
        "q4": 1.4897905968724032
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 69.249999999998209,
        "q1": 69.249999999998209,
        "q2": 69.249999999998209,
        "q3": 69.249999999998209,
        "q4": 69.249999999998209
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2158008930835131,
        "q1": 1.2158008930835131,
        "q2": 1.2158008930835131,
        "q3": 1.2158008930835131,
        "q4": 1.2158008930835131
      },
      "preempt_rate": {
        "q0": 0.062851985559566781,
        "q1": 0.062851985559566781,
        "q2": 0.062851985559566781,
        "q3": 0.062851985559566781,
        "q4": 0.062851985559566781
      },
      "runtime_ms": {
        "q0": 62.951999999999998,
        "q1": 73.522489750000005,
        "q2": 80.384229000000005,
        "q3": 87.242562250000006,
        "q4": 101.306375
      },
      "runtime_us_per_call": {
        "q0": 2.2726353790613718,
        "q1": 2.6542415072202168,
        "q2": 2.9019577256317692,
        "q3": 3.149550983754513,
        "q4": 3.657269855595668
      }
    }
  },
  "bottleneck": {
    "vo": {
      "avg_dv": {
        "q0": 0.0075552851165604853,
        "q1": 0.016363775675836731,
        "q2": 0.021608312376337861,
        "q3": 0.031752538669269997,
        "q4": 0.04249051970316739
      },
      "avg_speed": {
        "q0": 1.4944159555268635,
        "q1": 1.4972662742367928,
        "q2": 1.4982946703148108,
        "q3": 1.4988750638963071,
        "q4": 1.4995134164923123
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 53.09999999999912,
        "q1": 53.999999999999069,
        "q2": 54.149999999999061,
        "q3": 55.024999999999011,
        "q4": 57.49999999999887
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.3973629030241401,
        "q1": 1.4194447275586284,
        "q2": 1.4320926171846795,
        "q3": 1.4398273350292214,
        "q4": 1.4737659810925521
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 33.512667,
        "q1": 42.203874999999996,
        "q2": 49.753833,
        "q3": 58.366333249999997,
        "q4": 76.395957999999993
      },
      "runtime_us_per_call": {
        "q0": 1.9375963806660501,
        "q1": 2.3865793204800196,
        "q2": 2.8414403327968838,
        "q3": 3.3357865340156403,
        "q4": 4.3724792811355311
      }
    },
    "orca": {
      "avg_dv": {
        "q0": 0.35125300610323046,
        "q1": 0.46066629190907221,
        "q2": 0.51142801116479653,
        "q3": 0.5503525092016196,
        "q4": 0.64810764320009984
      },
      "avg_speed": {
        "q0": 1.4776947974622074,
        "q1": 1.4873785363129959,
        "q2": 1.4914847437338024,
        "q3": 1.4975749810925434,
        "q4": 1.4998346452616536
      },
      "collision_rate": 0,
      "completion_rate": 0,
      "completion_time": null,
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.1058454709160783,
        "q1": 1.1347097741798962,
        "q2": 1.1473893530436183,
        "q3": 1.1498031845465984,
        "q4": 1.3222852702803618
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 73.790458000000001,
        "q1": 93.625562500000001,
        "q2": 108.048979,
        "q3": 119.02555225,
        "q4": 173.648416
      },
      "runtime_us_per_call": {
        "q0": 2.5607460438645195,
        "q1": 3.2490825409494728,
        "q2": 3.7496175388672959,
        "q3": 4.1305369326068853,
        "q4": 6.0261110494169907
      }
    },
    "dmpc": {
      "avg_dv": {
        "q0": 0.14777415849786879,
        "q1": 0.1818506517063595,
        "q2": 0.19891520772906679,
        "q3": 0.22173719444989895,
        "q4": 0.25496022538312102
      },
      "avg_speed": {
        "q0": 1.3286795434186414,
        "q1": 1.3556661156028973,
        "q2": 1.37184624801109,
        "q3": 1.3839571189855451,
        "q4": 1.4100578715609553
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 56.749999999998913,
        "q1": 57.937499999998849,
        "q2": 58.499999999998813,
        "q3": 59.437499999998764,
        "q4": 60.949999999998674
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2721830514169308,
        "q1": 1.2801686651947428,
        "q2": 1.2845727376745288,
        "q3": 1.291372771568422,
        "q4": 1.4711702164360352
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 40.983625000000004,
        "q1": 51.261281250000003,
        "q2": 58.264145999999997,
        "q3": 60.659541250000004,
        "q4": 76.030792000000005
      },
      "runtime_us_per_call": {
        "q0": 2.2235039605034723,
        "q1": 2.6814381861914849,
        "q2": 3.1202327809723451,
        "q3": 3.26965598223049,
        "q4": 4.0789051502145925
      }
    },
    "prollect": {
      "avg_dv": {
        "q0": 0.0061482811263108769,
        "q1": 0.013443826177543821,
        "q2": 0.019007294078229726,
        "q3": 0.025935929997178121,
        "q4": 0.03999757211732935
      },
      "avg_speed": {
        "q0": 1.480336524060329,
        "q1": 1.490425962638148,
        "q2": 1.4931297035319631,
        "q3": 1.4951263387336144,
        "q4": 1.4976812851608972
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 53.09999999999912,
        "q1": 54.074999999999065,
        "q2": 54.349999999999049,
        "q3": 54.599999999999035,
        "q4": 56.649999999998919
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.193500734734261,
        "q1": 1.2275061212066687,
        "q2": 1.2364780472293939,
        "q3": 1.2462812542874659,
        "q4": 1.2621667948879121
      },
      "preempt_rate": {
        "q0": 0.022142531876138433,
        "q1": 0.046856855530997568,
        "q2": 0.079474444298014396,
        "q3": 0.11464527276573171,
        "q4": 0.24851190476190477
      },
      "runtime_ms": {
        "q0": 44.864083999999998,
        "q1": 55.449208249999998,
        "q2": 60.623916999999999,
        "q3": 68.271541249999999,
        "q4": 84.623542
      },
      "runtime_us_per_call": {
        "q0": 2.603533194057567,
        "q1": 3.2374012774640852,
        "q2": 3.4937828851422879,
        "q3": 3.9182821257709817,
        "q4": 4.8701393876611423
      }
    }
  },
  "random": {
    "vo": {
      "avg_dv": {
        "q0": 0.0080430013754506924,
        "q1": 0.014839656941440883,
        "q2": 0.023657373117823021,
        "q3": 0.035665336359700692,
        "q4": 0.09812057680061155
      },
      "avg_speed": {
        "q0": 1.4870571332055142,
        "q1": 1.4954593135364598,
        "q2": 1.496903869159329,
        "q3": 1.4981175842792323,
        "q4": 1.4995638482781202
      },
      "collision_rate": 0,
      "completion_rate": 0.96666666666666667,
      "completion_time": {
        "q0": 41.549999999999777,
        "q1": 50.64999999999926,
        "q2": 52.499999999999154,
        "q3": 57.299999999998882,
        "q4": 63.549999999998526
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.4119352014065059,
        "q1": 1.4289650592397267,
        "q2": 1.4393479134633822,
        "q3": 1.4475295102657502,
        "q4": 1.4663092502577155
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 27.614125000000001,
        "q1": 41.692885500000003,
        "q2": 46.686979000000001,
        "q3": 49.209166249999996,
        "q4": 61.300750000000001
      },
      "runtime_us_per_call": {
        "q0": 1.6614996991576414,
        "q1": 1.9276353034016636,
        "q2": 2.0722564926371652,
        "q3": 2.2958679825911101,
        "q4": 2.9791386763185108
      }
    },
    "orca": {
      "avg_dv": {
        "q0": 0.042535421502379663,
        "q1": 0.088635119462285736,
        "q2": 0.12725276597467297,
        "q3": 0.1499576813299496,
        "q4": 0.25211573688204969
      },
      "avg_speed": {
        "q0": 1.481249999684729,
        "q1": 1.4946567905041985,
        "q2": 1.4977585266515803,
        "q3": 1.4986675409005765,
        "q4": 1.4997983273307576
      },
      "collision_rate": 0,
      "completion_rate": 0.90000000000000002,
      "completion_time": {
        "q0": 47.849999999999419,
        "q1": 51.399999999999217,
        "q2": 54.249999999999055,
        "q3": 59.899999999998734,
        "q4": 74.749999999997897
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.1280905725615451,
        "q1": 1.1498977322987884,
        "q2": 1.1689355592266242,
        "q3": 1.314957033801333,
        "q4": 1.6137686220448761
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 38.957749999999997,
        "q1": 48.353322999999996,
        "q2": 54.132937499999997,
        "q3": 64.078479000000002,
        "q4": 81.836250000000007
      },
      "runtime_us_per_call": {
        "q0": 1.9305128840436074,
        "q1": 2.183062953556016,
        "q2": 2.377351160736231,
        "q3": 2.6332534530511955,
        "q4": 2.9221822514379623
      }
    },
    "dmpc": {
      "avg_dv": {
        "q0": 0.45042265695902656,
        "q1": 0.51174948699562417,
        "q2": 0.5677423322286238,
        "q3": 0.61835120640306751,
        "q4": 0.77525230652213528
      },
      "avg_speed": {
        "q0": 0.76843210369375492,
        "q1": 0.92355343162963255,
        "q2": 0.98687476429797172,
        "q3": 1.0365617219850929,
        "q4": 1.0864607293625534
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 42.799999999999706,
        "q1": 51.887499999999193,
        "q2": 53.649999999999089,
        "q3": 56.237499999998946,
        "q4": 64.949999999998454
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2780238719479426,
        "q1": 1.2953734301252042,
        "q2": 1.3321180219438951,
        "q3": 1.641053302905608,
        "q4": 2.2211982689812371
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 32.593916,
        "q1": 43.261364749999998,
        "q2": 49.264812500000005,
        "q3": 54.515291749999996,
        "q4": 63.349584
      },
      "runtime_us_per_call": {
        "q0": 1.6759011111111111,
        "q1": 1.9959366891661818,
        "q2": 2.2518422481679519,
        "q3": 2.467603380815194,
        "q4": 3.045653076923077
      }
    },
    "prollect": {
      "avg_dv": {
        "q0": 0.0075364907774756922,
        "q1": 0.010474297388180044,
        "q2": 0.020009073705061949,
        "q3": 0.030282394923266405,
        "q4": 0.094255690697343242
      },
      "avg_speed": {
        "q0": 1.4802206386671697,
        "q1": 1.4927532330490196,
        "q2": 1.494597439369739,
        "q3": 1.4966546055094225,
        "q4": 1.4978173019656467
      },
      "collision_rate": 0,
      "completion_rate": 0.96666666666666667,
      "completion_time": {
        "q0": 41.549999999999777,
        "q1": 50.499999999999268,
        "q2": 52.74999999999914,
        "q3": 56.949999999998902,
        "q4": 63.549999999998526
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.1991708492173527,
        "q1": 1.2380427975933979,
        "q2": 1.2432485368447828,
        "q3": 1.2558076611621856,
        "q4": 1.2798275857248584
      },
      "preempt_rate": {
        "q0": 0.016947472745292368,
        "q1": 0.026719549075819103,
        "q2": 0.039448701254680515,
        "q3": 0.048507740523847161,
        "q4": 0.10400728597449908
      },
      "runtime_ms": {
        "q0": 36.027875000000002,
        "q1": 48.964531749999999,
        "q2": 56.224479500000001,
        "q3": 62.056655749999997,
        "q4": 75.511332999999993
      },
      "runtime_us_per_call": {
        "q0": 1.7259069315300084,
        "q1": 2.1851218617019468,
        "q2": 2.4665774729367214,
        "q3": 2.9382114335828433,
        "q4": 3.6402102925809823
      }
    }
  }
}


==> sim/results_comm_smoke4/summary.csv <==
scenario,method,seed,n_agents,completed,completion_time,min_distance,deadlock,collision,runtime_ms,ctrl_calls,runtime_us_per_call,avg_speed,avg_dv,preempt_rate
bottleneck,dmpc,0,16,True,57.599999999998865,1.2904362845581441,False,False,40.983625000000004,18432,2.2235039605034723,1.3867179622784778,0.18134588607296004,0
bottleneck,dmpc,1,16,True,57.099999999998893,1.4145154028365401,False,False,44.953000000000003,18272,2.4602123467600698,1.3936256810112544,0.17048537970914127,0
bottleneck,dmpc,2,16,True,60.699999999998688,1.2838586027495196,False,False,52.433042,19424,2.6993946663920925,1.3458751909575013,0.24107940248040688,0
bottleneck,dmpc,3,16,True,60.049999999998725,1.2736225013630886,False,False,46.764833000000003,19216,2.4336403517901752,1.3446063716638685,0.21570074355699848,0
bottleneck,dmpc,4,16,True,58.949999999998788,1.284126654710686,False,False,58.154958000000001,18864,3.0828540076335877,1.3611310708123918,0.21324143460146333,0
bottleneck,dmpc,5,16,True,60.949999999998674,1.2800535716647345,False,False,51.329625,19504,2.631748615668581,1.3286795434186414,0.25496022538312102,0
bottleneck,dmpc,6,16,True,58.749999999998799,1.2929060535062025,False,False,71.177666000000002,18800,3.786046063829787,1.3674713846623738,0.18909672446991477,0
bottleneck,dmpc,7,16,True,59.649999999998748,1.307287922506994,False,False,51.069040999999999,19088,2.6754526927912825,1.3505883607118074,0.22075577589851456,0
bottleneck,dmpc,8,16,True,58.499999999998813,1.289562376533655,False,False,69.204499999999996,18720,3.696821581196581,1.3720215430285787,0.20206066538378539,0
bottleneck,dmpc,9,16,True,58.299999999998825,1.2825435382370138,False,False,57.808624999999999,18656,3.0986612885934819,1.3747422155932283,0.18558532452436324,0
bottleneck,dmpc,10,16,True,59.249999999998771,1.2752696916166026,False,False,66.691999999999993,18960,3.5175105485232065,1.3553829923397787,0.22206433396702707,0
bottleneck,dmpc,11,16,True,58.19999999999883,1.3303844477582401,False,False,57.005166000000003,18624,3.0608443943298971,1.3753330063283846,0.19314962747113135,0
bottleneck,dmpc,12,16,True,56.749999999998913,1.2791358392119596,False,False,59.344667000000001,18160,3.2678781387665201,1.4083658974613318,0.15555034430607473,0
bottleneck,dmpc,13,16,True,58.549999999998811,1.2721830514169308,False,False,59.233792000000001,18736,3.1614961571306575,1.3644581197137198,0.20211785499310558,0
bottleneck,dmpc,14,16,True,56.999999999998899,1.3002032500249812,False,False,51.238500000000002,18240,2.8091282894736844,1.4100578715609553,0.15884891831800571,0
bottleneck,dmpc,15,16,True,58.499999999998813,1.286258421258027,False,False,58.338541999999997,18720,3.1163751068376064,1.3692401872537812,0.18675227719010748,0
bottleneck,dmpc,16,16,True,57.899999999998847,1.2916849339051812,False,False,60.591166000000001,18528,3.2702485967184804,1.3918995391393574,0.18219432943632327,0
bottleneck,dmpc,17,16,True,58.849999999998793,1.2873396793572154,False,False,62.049416999999998,18832,3.2948925764655907,1.3716709529936011,0.20699635243756498,0
bottleneck,dmpc,18,16,True,59.649999999998748,1.2805139457847674,False,False,59.822291999999997,19088,3.1340261944677281,1.352987814001033,0.22408736709282415,0
bottleneck,dmpc,19,16,True,58.499999999998813,1.2853228731193744,False,False,60.481290999999999,18720,3.2308381944444444,1.3779952374823243,0.18173609246303823,0
bottleneck,dmpc,20,16,True,57.799999999998853,1.2769660384779926,False,False,58.762334000000003,18496,3.1770293036332182,1.3846284956739898,0.18552144215369407,0
bottleneck,dmpc,21,16,True,57.049999999998896,1.4711702164360352,False,False,58.189749999999997,18256,3.1874315293602105,1.3943153347998858,0.14777415849786879,0
bottleneck,dmpc,22,16,True,60.699999999998688,1.281456457667149,False,False,60.682333,19424,3.1240904551070838,1.3363477990585844,0.2263103944291068,0
bottleneck,dmpc,23,16,True,59.499999999998757,1.2736115001535406,False,False,71.511915999999999,19040,3.7558779411764704,1.3565154853922534,0.22274814747718277,0
bottleneck,dmpc,24,16,True,58.049999999998839,1.2734451003431346,False,False,45.413499999999999,18576,2.4447405254091299,1.3807253037189806,0.19791991348939597,0
bottleneck,dmpc,25,16,True,59.649999999998748,1.3438401150330326,False,False,46.600499999999997,19088,2.441350586756077,1.3474034300069946,0.23627992086133842,0
bottleneck,dmpc,26,16,True,58.249999999998828,1.2837225677536637,False,False,76.030792000000005,18640,4.0789051502145925,1.3819429889202115,0.16972657291452128,0
bottleneck,dmpc,27,16,True,58.399999999998819,1.2887945130471843,False,False,47.487625000000001,18688,2.5410758240582192,1.3792515872063471,0.19991050196873761,0
bottleneck,dmpc,28,16,True,57.14999999999889,1.2847201475155328,False,False,54.196916000000002,18288,2.9635234033245847,1.4021170059490684,0.15767972470069785,0
bottleneck,dmpc,29,16,True,58.999999999998785,1.2844253278335249,False,False,69.108292000000006,18880,3.6603968220338983,1.3687918569803561,0.2277596117492878,0
bottleneck,orca,0,16,False,90.049999999997027,1.3222852702803618,False,False,115.238834,28816,3.999126665741255,1.4960779783126639,0.58950832854265389,0
bottleneck,orca,1,16,False,90.049999999997027,1.1422532074180769,False,False,119.46612500000001,28816,4.1458261035535813,1.4952431773621153,0.51422824359617203,0
bottleneck,orca,2,16,False,90.049999999997027,1.1903571022063437,False,False,103.233458,28816,3.5825047890061077,1.4879722065533025,0.43890762174562853,0
bottleneck,orca,3,16,False,90.049999999997027,1.1453812583064669,False,False,102.100416,28816,3.5431848972792892,1.4894145327042321,0.48651350879142796,0
bottleneck,orca,4,16,False,90.049999999997027,1.1327198352965284,False,False,124.8085,28816,4.3312222376457523,1.4884950342146217,0.52815654172116533,0
bottleneck,orca,5,16,False,90.049999999997027,1.2123827756402834,False,False,89.639167,28816,3.1107428858967241,1.4989619737937132,0.49289978997816752,0
bottleneck,orca,6,16,False,90.049999999997027,1.1466917646961918,False,False,88.386499999999998,28816,3.067271654636313,1.4980799110964387,0.53595945166029835,0
bottleneck,orca,7,16,False,90.049999999997027,1.1480869413910448,False,False,120.16158299999999,28816,4.1699605427540254,1.4907123641207143,0.46418390857768377,0
bottleneck,orca,8,16,False,90.049999999997027,1.1267125391166211,False,False,107.440625,28816,3.7285058647973348,1.4980401753915091,0.48227716705932949,0
bottleneck,orca,9,16,False,90.049999999997027,1.1481158787451011,False,False,99.860916000000003,28816,3.4654676568573013,1.4998346452616536,0.4408010699643185,0
bottleneck,orca,10,16,False,90.049999999997027,1.1168820908405432,False,False,91.107957999999996,28816,3.161714255968906,1.4883024537863472,0.52544689330333427,0
bottleneck,orca,11,16,False,90.049999999997027,1.1425068448868363,False,False,112.950458,28816,3.9197132842865074,1.4922571233468906,0.46055073957175119,0
bottleneck,orca,12,16,False,90.049999999997027,1.154172250881409,False,False,108.955208,28816,3.7810663520266519,1.492402838978528,0.39403095133576405,0
bottleneck,orca,13,16,False,90.049999999997027,1.1406795908299998,False,False,108.65733299999999,28816,3.7707292129372569,1.4871806462328938,0.57238580638728875,0
bottleneck,orca,14,16,False,90.049999999997027,1.1427341142278566,False,False,99.406750000000002,28816,3.4497067601332594,1.492883207342339,0.48228188500223995,0
bottleneck,orca,15,16,False,90.049999999997027,1.1485799667864578,False,False,117.703834,28816,4.0846694197667963,1.4893242859567368,0.39358019793178167,0
bottleneck,orca,16,16,False,90.049999999997027,1.1434891777004403,False,False,120.58716699999999,28816,4.1847295599666845,1.4894698846732066,0.50862777873342102,0
bottleneck,orca,17,16,False,90.049999999997027,1.1117698090145645,False,False,76.83775,28816,2.6664960438645195,1.4867524184932723,0.56998786308050475,0
bottleneck,orca,18,16,False,90.049999999997027,1.1316019039558252,False,False,114.0535,28816,3.9579920877290395,1.4776947974622074,0.58975609599056766,0
bottleneck,orca,19,16,False,90.049999999997027,1.148735175225553,False,False,101.114833,28816,3.5089822667962243,1.4868882320469148,0.37847889086278158,0
bottleneck,orca,20,16,False,90.049999999997027,1.3036261369466808,False,False,114.524416,28816,3.9743342587451416,1.4963877791983167,0.54865730997331774,0
bottleneck,orca,21,16,False,90.049999999997027,1.1753613648141588,False,False,100.847667,28816,3.499710820377568,1.4996816536845576,0.35125300610323046,0
bottleneck,orca,22,16,False,90.049999999997027,1.148980697225138,False,False,122.097875,28816,4.2371555732926156,1.4968607719507627,0.46101294892103523,0
bottleneck,orca,23,16,False,90.049999999997027,1.1307740339495191,False,False,159.4855,28816,5.534616185452526,1.4856568631090972,0.56073595466824977,0
bottleneck,orca,24,16,False,90.049999999997027,1.1564034542252681,False,False,173.648416,28816,6.0261110494169907,1.498955956554781,0.5430376580486469,0
bottleneck,orca,25,16,False,90.049999999997027,1.1491230559413084,False,False,163.60149999999999,28816,5.6774534980566349,1.4978130508064704,0.53897460629281035,0
bottleneck,orca,26,16,False,90.049999999997027,1.1218440034803208,False,False,89.254958000000002,28816,3.0974097029428096,1.4848596170207762,0.55091757561105359,0
bottleneck,orca,27,16,False,90.049999999997027,1.1492127381863901,False,False,91.698499999999996,28816,3.1822078012215438,1.4997983869651452,0.4155501794018473,0
bottleneck,orca,28,16,False,90.049999999997027,1.1500000000000012,False,False,85.657041000000007,28816,2.9725513950583013,1.4848902412010991,0.64810764320009984,0
bottleneck,orca,29,16,False,90.049999999997027,1.1058454709160783,False,False,73.790458000000001,28816,2.5607460438645195,1.4810312322256174,0.61100013869683334,0
bottleneck,prollect,0,16,True,54.899999999999018,1.2449709963625775,False,False,46.844833000000001,17568,2.66648639571949,1.4975820514209666,0.026916555053102618,0.022142531876138433
bottleneck,prollect,1,16,True,53.199999999999115,1.2337282214028054,False,False,50.073749999999997,17024,2.9413621945488724,1.4969655954967749,0.0088302152158388197,0.03577302631578947
bottleneck,prollect,2,16,True,55.099999999999007,1.2446316317264956,False,False,69.387791000000007,17632,3.9353329741379319,1.4893393423670158,0.026659124960890023,0.12284482758620689
bottleneck,prollect,3,16,True,55.149999999999004,1.2156769224832999,False,False,49.633499999999998,17648,2.8124150045330918,1.4939705466616557,0.018692955139142906,0.069016319129646425
bottleneck,prollect,4,16,True,54.199999999999058,1.2367537969226547,False,False,61.037624999999998,17344,3.5192357587638377,1.4936396020678426,0.018071146126673782,0.076049354243542436
bottleneck,prollect,5,16,True,54.199999999999058,1.2464856451492421,False,False,57.045833000000002,17344,3.2890816997232473,1.4925236676294902,0.022704205072919096,0.079335793357933573
bottleneck,prollect,6,16,True,54.349999999999049,1.2315712484409027,False,False,57.634334000000003,17392,3.3138416513339468,1.4945565018480738,0.012152191846878097,0.06853725850965961
bottleneck,prollect,7,16,True,54.549999999999038,1.2527187760002141,False,False,71.433916999999994,17456,4.0922271425297883,1.489424412980132,0.026612615755628764,0.14831576535288726
bottleneck,prollect,8,16,True,54.499999999999041,1.2315672898340879,False,False,66.577832999999998,17440,3.8175362958715597,1.4921970274829357,0.025007466825354787,0.089334862385321095
bottleneck,prollect,9,16,True,54.149999999999061,1.227201064477135,False,False,73.361958000000001,17328,4.2337233379501384,1.49453216080711,0.012937499625820066,0.065847183748845795
bottleneck,prollect,10,16,True,54.899999999999018,1.2430194143318385,False,False,58.067124999999997,17568,3.3052780623861566,1.4845134810057585,0.03999757211732935,0.1910860655737705
bottleneck,prollect,11,16,True,54.799999999999024,1.2284212913952699,False,False,79.047875000000005,17536,4.5077483462591239,1.4901322164370054,0.029479060544791935,0.1135948905109489
bottleneck,prollect,12,16,True,54.449999999999044,1.2308522601739,False,False,63.948875000000001,17424,3.6701604109274566,1.4939821942003244,0.02556622027048475,0.069387052341597796
bottleneck,prollect,13,16,True,53.399999999999103,1.2293261761111505,False,False,74.553792000000001,17088,4.3629325842696627,1.4968888898218091,0.010057787966839812,0.036048689138576777
bottleneck,prollect,14,16,True,53.849999999999078,1.2414756020534317,False,False,56.786332999999999,17232,3.2954000116063136,1.4947356322931378,0.014476075616570864,0.057683379758588671
bottleneck,prollect,15,16,True,53.849999999999078,1.2510543852450504,False,False,80.041832999999997,17232,4.6449531685236769,1.4969789314775879,0.006863667250620902,0.039345403899721451
bottleneck,prollect,16,16,True,54.799999999999024,1.2258451792429577,False,False,65.694792000000007,17536,3.74628147810219,1.4885161910918123,0.020908033372250976,0.14381843065693431
bottleneck,prollect,17,16,True,54.299999999999052,1.2522306998789723,False,False,84.623542,17376,4.8701393876611423,1.4912541220974938,0.0239916469025576,0.088455340699815838
bottleneck,prollect,18,16,True,54.399999999999046,1.2258806836551515,False,False,68.429416000000003,17408,3.9309177389705883,1.491960998719601,0.023844638707187941,0.10196461397058823
bottleneck,prollect,19,16,True,54.049999999999066,1.193500734734261,False,False,55.003500000000003,17296,3.1801283533765035,1.4933279442700242,0.013271982381438736,0.08290934320074006
bottleneck,prollect,20,16,True,54.599999999999035,1.2040284370568728,False,False,67.797916999999998,17472,3.8803752861721614,1.4929314627939019,0.027958947010492563,0.079613095238095233
bottleneck,prollect,21,16,True,53.09999999999912,1.2456680817021382,False,False,54.784332999999997,16992,3.2241250588512242,1.4976812851608972,0.0061482811263108769,0.029837570621468926
bottleneck,prollect,22,16,True,56.649999999998919,1.2409010792603201,False,False,66.541291999999999,18128,3.6706361429832306,1.4952565742137733,0.026059166572742581,0.043248014121800529
bottleneck,prollect,23,16,True,53.899999999999075,1.2144916092945375,False,False,54.741999999999997,17248,3.1738172541743972,1.4907505352787733,0.019321633017316545,0.12012987012987013
bottleneck,prollect,24,16,True,54.249999999999055,1.2621667948879121,False,False,60.210208999999999,17360,3.4683300115207376,1.4892624635283922,0.017602977678675802,0.1353110599078341
bottleneck,prollect,25,16,True,54.349999999999049,1.2594056216604634,False,False,56.997582999999999,17392,3.2772299333026678,1.4929131753219216,0.017615395482827201,0.081359245630174798
bottleneck,prollect,26,16,True,54.399999999999046,1.2240297005703293,False,False,62.856791999999999,17408,3.6107991727941178,1.4967532154799676,0.013959357565859074,0.035271139705882353
bottleneck,prollect,27,16,True,54.349999999999049,1.2473919667316238,False,False,53.352457999999999,17392,3.0676436292548299,1.4903177717579397,0.016531281760609192,0.11499540018399264
bottleneck,prollect,28,16,True,53.849999999999078,1.2362022975361331,False,False,44.864083999999998,17232,2.603533194057567,1.4971562706123163,0.011698998197531797,0.026462395543175487
bottleneck,prollect,29,16,True,54.599999999999035,1.2605261001973742,False,False,58.031542000000002,17472,3.3214023580586081,1.480336524060329,0.034261722340210091,0.24851190476190477
bottleneck,vo,0,16,True,55.099999999999007,1.4198924888553206,False,False,52.022708000000002,17632,2.9504711887477315,1.4990465878547787,0.031071446780802869,0
bottleneck,vo,1,16,True,53.199999999999115,1.4737659810925521,False,False,39.686416000000001,17024,2.3312039473684214,1.4995134164923123,0.0076874691147430403,0
bottleneck,vo,2,16,True,56.549999999998924,1.4001961266356513,False,False,41.568249999999999,18096,2.2970960433244918,1.4981957361243179,0.040132984564210397,0
bottleneck,vo,3,16,True,55.499999999998984,1.428745370894023,False,False,50.072249999999997,17760,2.8193834459459461,1.4988814084937967,0.020179551382220141,0
bottleneck,vo,4,16,True,56.349999999998936,1.4068554655212919,False,False,58.402250000000002,18032,3.2388115572315881,1.4980095396979733,0.04249051970316739,0
bottleneck,vo,5,16,True,53.999999999999069,1.432949590558392,False,False,65.233082999999993,17280,3.7750626736111106,1.498108119972148,0.027442148350994938,0
bottleneck,vo,6,16,True,54.099999999999064,1.4674050585208698,False,False,37.975833000000002,17312,2.1936132740295746,1.4984705980404558,0.011548065071792343,0
bottleneck,vo,7,16,True,54.299999999999052,1.3973629030241401,False,False,58.258583000000002,17376,3.352819003222836,1.4968105576888575,0.022229815668349247,0
bottleneck,vo,8,16,True,55.149999999999004,1.4323305316508954,False,False,67.902458999999993,17648,3.8476008046237529,1.4971927992392633,0.031979569298759045,0
bottleneck,vo,9,16,True,53.649999999999089,1.4358391358519424,False,False,37.737375,17168,2.1981229613233926,1.4985563902015451,0.010081066197022854,0
bottleneck,vo,10,16,True,54.049999999999066,1.4236401262275513,False,False,33.512667,17296,1.9375963806660501,1.4961367437115882,0.038173208086187294,0
bottleneck,vo,11,16,True,54.699999999999029,1.4140315786295834,False,False,36.255082999999999,17504,2.0712456010054843,1.4970621181299768,0.033169963363922035,0
bottleneck,vo,12,16,True,54.749999999999027,1.4318547027184636,False,False,56.987833000000002,17520,3.2527301940639268,1.4988449341276531,0.033364998807242738,0
bottleneck,vo,13,16,True,53.999999999999069,1.4139584230040096,False,False,44.110750000000003,17280,2.5527054398148148,1.4989524902767333,0.015963500004266429,0
bottleneck,vo,14,16,True,54.099999999999064,1.4307587009758851,False,False,52.472667000000001,17312,3.0309997111829947,1.4982492265897669,0.020697693697412537,0
bottleneck,vo,15,16,True,53.799999999999081,1.4706963358789134,False,False,36.779207999999997,17216,2.13633875464684,1.4988560301038387,0.0075552851165604853,0
bottleneck,vo,16,16,True,53.799999999999081,1.4369189633271187,False,False,56.549208,17216,3.2846891263940519,1.4984413857732131,0.015115071707284549,0
bottleneck,vo,17,16,True,54.199999999999058,1.4328715645672223,False,False,60.086834000000003,17344,3.46441616697417,1.4983956800678979,0.017704185950023876,0
bottleneck,vo,18,16,True,54.299999999999052,1.4192954737930643,False,False,48.876832999999998,17376,2.8128932435543277,1.4975619393546544,0.022743040675999231,0
bottleneck,vo,19,16,True,53.999999999999069,1.4407967922632556,False,False,36.745666,17280,2.1264853009259257,1.4968248367077583,0.017552718355163907,0
bottleneck,vo,20,16,True,56.699999999998916,1.4230941693172505,False,False,71.404124999999993,18144,3.9354125330687832,1.4991789506822499,0.040912780318852711,0
bottleneck,vo,21,16,True,53.09999999999912,1.4446321070117116,False,False,47.511291999999997,16992,2.7960976930320145,1.4989560310393708,0.0090858822610525216,0
bottleneck,vo,22,16,True,57.49999999999887,1.4145164753419861,False,False,67.125667000000007,18400,3.6481340760869565,1.4978667897584543,0.029749334977975075,0
bottleneck,vo,23,16,True,54.049999999999066,1.4491826516022859,False,False,45.063459000000002,17296,2.6054266304347826,1.494611605835771,0.028789924584998048,0
bottleneck,vo,24,16,True,53.649999999999089,1.4204628952661589,False,False,46.570875000000001,17168,2.712655813140727,1.4969243419990275,0.017877098329295783,0
bottleneck,vo,25,16,True,54.599999999999035,1.4533664158195774,False,False,76.395957999999993,17472,4.3724792811355311,1.4983401140398545,0.020986809084326472,0
bottleneck,vo,26,16,True,56.79999999999891,1.4357192501223333,False,False,62.755499999999998,18176,3.4526573503521125,1.4989709626585135,0.024681469234807327,0
bottleneck,vo,27,16,True,54.049999999999066,1.4361647534287378,False,False,46.634374999999999,17296,2.6962520235892691,1.4974866992293814,0.01596746144939434,0
bottleneck,vo,28,16,True,54.799999999999024,1.4408930200283716,False,False,56.666249999999998,17536,3.2314239279197081,1.4992295988003503,0.019860970345132862,0
bottleneck,vo,29,16,True,53.949999999999072,1.4107966211584846,False,False,49.435415999999996,17264,2.8634972196478219,1.4944159555268635,0.036504629014954645,0
intersection,dmpc,0,20,False,90.049999999997027,1.2693302844554992,False,False,105.63870900000001,36020,2.932779261521377,1.1381740616639,0.57777763316992548,0
intersection,dmpc,1,20,False,90.049999999997027,1.2693302844554992,False,False,105.82275,36020,2.9378886729594669,1.1381740616639,0.57777763316992548,0
intersection,dmpc,2,20,False,90.049999999997027,1.2693302844554992,False,False,95.302250000000001,36020,2.645814825097168,1.1381740616639,0.57777763316992548,0
intersection,dmpc,3,20,False,90.049999999997027,1.2693302844554992,False,False,101.541875,36020,2.8190415047196002,1.1381740616639,0.57777763316992548,0
intersection,dmpc,4,20,False,90.049999999997027,1.2693302844554992,False,False,96.755458000000004,36020,2.686159300388673,1.1381740616639,0.57777763316992548,0
intersection,dmpc,5,20,False,90.049999999997027,1.2693302844554992,False,False,104.60870799999999,36020,2.9041840088839534,1.1381740616639,0.57777763316992548,0
intersection,dmpc,6,20,False,90.049999999997027,1.2693302844554992,False,False,115.67854199999999,36020,3.2115086618545248,1.1381740616639,0.57777763316992548,0
intersection,dmpc,7,20,False,90.049999999997027,1.2693302844554992,False,False,102.772791,36020,2.8532146307606885,1.1381740616639,0.57777763316992548,0
intersection,dmpc,8,20,False,90.049999999997027,1.2693302844554992,False,False,109.61066599999999,36020,3.043050138811771,1.1381740616639,0.57777763316992548,0
intersection,dmpc,9,20,False,90.049999999997027,1.2693302844554992,False,False,108.737292,36020,3.0188032204330928,1.1381740616639,0.57777763316992548,0
intersection,dmpc,10,20,False,90.049999999997027,1.2693302844554992,False,False,107.309834,36020,2.9791736257634645,1.1381740616639,0.57777763316992548,0
intersection,dmpc,11,20,False,90.049999999997027,1.2693302844554992,False,False,107.536584,36020,2.9854687395891171,1.1381740616639,0.57777763316992548,0
intersection,dmpc,12,20,False,90.049999999997027,1.2693302844554992,False,False,102.426958,36020,2.8436134925041645,1.1381740616639,0.57777763316992548,0
intersection,dmpc,13,20,False,90.049999999997027,1.2693302844554992,False,False,96.600125000000006,36020,2.6818468906163244,1.1381740616639,0.57777763316992548,0
intersection,dmpc,14,20,False,90.049999999997027,1.2693302844554992,False,False,103.744833,36020,2.8802008051082733,1.1381740616639,0.57777763316992548,0
intersection,dmpc,15,20,False,90.049999999997027,1.2693302844554992,False,False,95.344583,36020,2.6469900888395337,1.1381740616639,0.57777763316992548,0
intersection,dmpc,16,20,False,90.049999999997027,1.2693302844554992,False,False,104.002291,36020,2.8873484453081621,1.1381740616639,0.57777763316992548,0
intersection,dmpc,17,20,False,90.049999999997027,1.2693302844554992,False,False,95.402124999999998,36020,2.6485875902276512,1.1381740616639,0.57777763316992548,0
intersection,dmpc,18,20,False,90.049999999997027,1.2693302844554992,False,False,106.657459,36020,2.9610621599111604,1.1381740616639,0.57777763316992548,0
intersection,dmpc,19,20,False,90.049999999997027,1.2693302844554992,False,False,99.653208000000006,36020,2.7666076624097728,1.1381740616639,0.57777763316992548,0
intersection,dmpc,20,20,False,90.049999999997027,1.2693302844554992,False,False,94.312665999999993,36020,2.6183416435313713,1.1381740616639,0.57777763316992548,0
intersection,dmpc,21,20,False,90.049999999997027,1.2693302844554992,False,False,94.333167000000003,36020,2.6189107995558025,1.1381740616639,0.57777763316992548,0
intersection,dmpc,22,20,False,90.049999999997027,1.2693302844554992,False,False,101.087084,36020,2.8064154358689617,1.1381740616639,0.57777763316992548,0
intersection,dmpc,23,20,False,90.049999999997027,1.2693302844554992,False,False,98.962457999999998,36020,2.7474308162132148,1.1381740616639,0.57777763316992548,0
intersection,dmpc,24,20,False,90.049999999997027,1.2693302844554992,False,False,98.649874999999994,36020,2.7387527762354247,1.1381740616639,0.57777763316992548,0
intersection,dmpc,25,20,False,90.049999999997027,1.2693302844554992,False,False,92.790583999999996,36020,2.576085063853415,1.1381740616639,0.57777763316992548,0
intersection,dmpc,26,20,False,90.049999999997027,1.2693302844554992,False,False,105.058708,36020,2.9166770682953915,1.1381740616639,0.57777763316992548,0
intersection,dmpc,27,20,False,90.049999999997027,1.2693302844554992,False,False,101.912583,36020,2.8293332315380342,1.1381740616639,0.57777763316992548,0
intersection,dmpc,28,20,False,90.049999999997027,1.2693302844554992,False,False,107.111667,36020,2.9736720433092727,1.1381740616639,0.57777763316992548,0
intersection,dmpc,29,20,False,90.049999999997027,1.2693302844554992,False,False,87.536417,36020,2.430217018323154,1.1381740616639,0.57777763316992548,0
intersection,orca,0,20,True,81.89999999999749,1.1452065322802343,False,False,138.969459,32760,4.2420469780219783,1.4988207037545815,0.13364931906566641,0
intersection,orca,1,20,True,81.89999999999749,1.1452065322802343,False,False,168.62412499999999,32760,5.1472565628815632,1.4988207037545815,0.13364931906566641,0
intersection,orca,2,20,True,81.89999999999749,1.1452065322802343,False,False,105.99829099999999,32760,3.2356010683760683,1.4988207037545815,0.13364931906566641,0
intersection,orca,3,20,True,81.89999999999749,1.1452065322802343,False,False,100.27012499999999,32760,3.0607486263736265,1.4988207037545815,0.13364931906566641,0
intersection,orca,4,20,True,81.89999999999749,1.1452065322802343,False,False,110.043792,32760,3.35909010989011,1.4988207037545815,0.13364931906566641,0
intersection,orca,5,20,True,81.89999999999749,1.1452065322802343,False,False,103.15225,32760,3.1487255799755798,1.4988207037545815,0.13364931906566641,0
intersection,orca,6,20,True,81.89999999999749,1.1452065322802343,False,False,115.234583,32760,3.5175391636141637,1.4988207037545815,0.13364931906566641,0
intersection,orca,7,20,True,81.89999999999749,1.1452065322802343,False,False,116.61241699999999,32760,3.5595975885225881,1.4988207037545815,0.13364931906566641,0
intersection,orca,8,20,True,81.89999999999749,1.1452065322802343,False,False,130.625958,32760,3.9873613553113554,1.4988207037545815,0.13364931906566641,0
intersection,orca,9,20,True,81.89999999999749,1.1452065322802343,False,False,128.386875,32760,3.9190132783882783,1.4988207037545815,0.13364931906566641,0
intersection,orca,10,20,True,81.89999999999749,1.1452065322802343,False,False,230.349917,32760,7.0314382478632487,1.4988207037545815,0.13364931906566641,0
intersection,orca,11,20,True,81.89999999999749,1.1452065322802343,False,False,129.20804200000001,32760,3.9440794261294263,1.4988207037545815,0.13364931906566641,0
intersection,orca,12,20,True,81.89999999999749,1.1452065322802343,False,False,137.365917,32760,4.1930988095238089,1.4988207037545815,0.13364931906566641,0
intersection,orca,13,20,True,81.89999999999749,1.1452065322802343,False,False,147.17695900000001,32760,4.4925811660561665,1.4988207037545815,0.13364931906566641,0
intersection,orca,14,20,True,81.89999999999749,1.1452065322802343,False,False,138.14433299999999,32760,4.2168599816849808,1.4988207037545815,0.13364931906566641,0
intersection,orca,15,20,True,81.89999999999749,1.1452065322802343,False,False,128.563625,32760,3.9244085775335775,1.4988207037545815,0.13364931906566641,0
intersection,orca,16,20,True,81.89999999999749,1.1452065322802343,False,False,120.58708300000001,32760,3.6809243894993897,1.4988207037545815,0.13364931906566641,0
intersection,orca,17,20,True,81.89999999999749,1.1452065322802343,False,False,119.26900000000001,32760,3.6406898656898656,1.4988207037545815,0.13364931906566641,0
intersection,orca,18,20,True,81.89999999999749,1.1452065322802343,False,False,92.850666000000004,32760,2.8342694139194138,1.4988207037545815,0.13364931906566641,0
intersection,orca,19,20,True,81.89999999999749,1.1452065322802343,False,False,99.873500000000007,32760,3.0486416361416362,1.4988207037545815,0.13364931906566641,0
intersection,orca,20,20,True,81.89999999999749,1.1452065322802343,False,False,105.702791,32760,3.226580921855922,1.4988207037545815,0.13364931906566641,0
intersection,orca,21,20,True,81.89999999999749,1.1452065322802343,False,False,109.307458,32760,3.336613492063492,1.4988207037545815,0.13364931906566641,0
intersection,orca,22,20,True,81.89999999999749,1.1452065322802343,False,False,97.433542000000003,32760,2.9741618437118436,1.4988207037545815,0.13364931906566641,0
intersection,orca,23,20,True,81.89999999999749,1.1452065322802343,False,False,102.972542,32760,3.1432399877899879,1.4988207037545815,0.13364931906566641,0
intersection,orca,24,20,True,81.89999999999749,1.1452065322802343,False,False,100.06308300000001,32760,3.0544286630036632,1.4988207037545815,0.13364931906566641,0
intersection,orca,25,20,True,81.89999999999749,1.1452065322802343,False,False,104.87816599999999,32760,3.2014092185592187,1.4988207037545815,0.13364931906566641,0
intersection,orca,26,20,True,81.89999999999749,1.1452065322802343,False,False,91.120457999999999,32760,2.781454761904762,1.4988207037545815,0.13364931906566641,0
intersection,orca,27,20,True,81.89999999999749,1.1452065322802343,False,False,88.125041999999993,32760,2.6900195970695968,1.4988207037545815,0.13364931906566641,0
intersection,orca,28,20,True,81.89999999999749,1.1452065322802343,False,False,99.525625000000005,32760,3.0380227411477412,1.4988207037545815,0.13364931906566641,0
intersection,orca,29,20,True,81.89999999999749,1.1452065322802343,False,False,102.96229099999999,32760,3.1429270757020755,1.4988207037545815,0.13364931906566641,0
intersection,prollect,0,20,True,69.249999999998209,1.2158008930835131,False,False,84.943124999999995,27700,3.06653880866426,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,1,20,True,69.249999999998209,1.2158008930835131,False,False,78.285957999999994,27700,2.8262078700361011,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,2,20,True,69.249999999998209,1.2158008930835131,False,False,83.588708999999994,27700,3.0176429241877254,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,3,20,True,69.249999999998209,1.2158008930835131,False,False,73.923208000000002,27700,2.6687078700361009,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,4,20,True,69.249999999998209,1.2158008930835131,False,False,71.896457999999996,27700,2.5955399999999997,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,5,20,True,69.249999999998209,1.2158008930835131,False,False,73.242333000000002,27700,2.644127545126354,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,6,20,True,69.249999999998209,1.2158008930835131,False,False,69.270416999999995,27700,2.5007370758122742,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,7,20,True,69.249999999998209,1.2158008930835131,False,False,77.458332999999996,27700,2.7963297111913357,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,8,20,True,69.249999999998209,1.2158008930835131,False,False,82.659958000000003,27700,2.9841140072202164,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,9,20,True,69.249999999998209,1.2158008930835131,False,False,73.388917000000006,27700,2.6494193862815885,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,10,20,True,69.249999999998209,1.2158008930835131,False,False,70.606082999999998,27700,2.5489560649819496,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,11,20,True,69.249999999998209,1.2158008930835131,False,False,72.266499999999994,27700,2.608898916967509,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,12,20,True,69.249999999998209,1.2158008930835131,False,False,78.561166,27700,2.8361431768953067,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,13,20,True,69.249999999998209,1.2158008930835131,False,False,80.429582999999994,27700,2.9035950541516247,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,14,20,True,69.249999999998209,1.2158008930835131,False,False,62.951999999999998,27700,2.2726353790613718,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,15,20,True,69.249999999998209,1.2158008930835131,False,False,80.338875000000002,27700,2.9003203971119134,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,16,20,True,69.249999999998209,1.2158008930835131,False,False,94.195250000000001,27700,3.4005505415162456,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,17,20,True,69.249999999998209,1.2158008930835131,False,False,87.347333000000006,27700,3.1533333212996393,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,18,20,True,69.249999999998209,1.2158008930835131,False,False,92.279875000000004,27700,3.3314034296028883,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,19,20,True,69.249999999998209,1.2158008930835131,False,False,86.692582999999999,27700,3.1296961371841157,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,20,20,True,69.249999999998209,1.2158008930835131,False,False,69.859832999999995,27700,2.5220156317689528,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,21,20,True,69.249999999998209,1.2158008930835131,False,False,78.396375000000006,27700,2.8301940433212995,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,22,20,True,69.249999999998209,1.2158008930835131,False,False,101.306375,27700,3.657269855595668,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,23,20,True,69.249999999998209,1.2158008930835131,False,False,92.653208000000006,27700,3.3448811552346576,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,24,20,True,69.249999999998209,1.2158008930835131,False,False,77.608999999999995,27700,2.8017689530685921,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,25,20,True,69.249999999998209,1.2158008930835131,False,False,87.874416999999994,27700,3.1723616245487358,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,26,20,True,69.249999999998209,1.2158008930835131,False,False,87.388249999999999,27700,3.1548104693140795,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,27,20,True,69.249999999998209,1.2158008930835131,False,False,86.928250000000006,27700,3.1382039711191334,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,28,20,True,69.249999999998209,1.2158008930835131,False,False,90.440291000000002,27700,3.2649924548736462,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,29,20,True,69.249999999998209,1.2158008930835131,False,False,81.097458000000003,27700,2.9277060649819493,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,vo,0,20,False,90.049999999997027,1.3902844919951698,False,False,101.491084,36020,2.8176314269850082,1.4986163558851229,0.97819685185211802,0
intersection,vo,1,20,False,90.049999999997027,1.3902844919951698,False,False,106.518625,36020,2.9572078012215437,1.4986163558851229,0.97819685185211802,0
intersection,vo,2,20,False,90.049999999997027,1.3902844919951698,False,False,110.49745799999999,36020,3.0676695724597445,1.4986163558851229,0.97819685185211802,0
intersection,vo,3,20,False,90.049999999997027,1.3902844919951698,False,False,100.759334,36020,2.7973163242642975,1.4986163558851229,0.97819685185211802,0
intersection,vo,4,20,False,90.049999999997027,1.3902844919951698,False,False,87.288459000000003,36020,2.4233331204886177,1.4986163558851229,0.97819685185211802,0
intersection,vo,5,20,False,90.049999999997027,1.3902844919951698,False,False,107.824625,36020,2.9934654358689619,1.4986163558851229,0.97819685185211802,0
intersection,vo,6,20,False,90.049999999997027,1.3902844919951698,False,False,87.960082999999997,36020,2.4419789838978345,1.4986163558851229,0.97819685185211802,0
intersection,vo,7,20,False,90.049999999997027,1.3902844919951698,False,False,98.418125000000003,36020,2.7323188506385341,1.4986163558851229,0.97819685185211802,0
intersection,vo,8,20,False,90.049999999997027,1.3902844919951698,False,False,78.393292000000002,36020,2.1763823431426985,1.4986163558851229,0.97819685185211802,0
intersection,vo,9,20,False,90.049999999997027,1.3902844919951698,False,False,100.395,36020,2.7872015546918378,1.4986163558851229,0.97819685185211802,0
intersection,vo,10,20,False,90.049999999997027,1.3902844919951698,False,False,117.513334,36020,3.2624468073292614,1.4986163558851229,0.97819685185211802,0
intersection,vo,11,20,False,90.049999999997027,1.3902844919951698,False,False,97.441291000000007,36020,2.7051996390893951,1.4986163558851229,0.97819685185211802,0
intersection,vo,12,20,False,90.049999999997027,1.3902844919951698,False,False,98.180333000000005,36020,2.7257171848972792,1.4986163558851229,0.97819685185211802,0
intersection,vo,13,20,False,90.049999999997027,1.3902844919951698,False,False,97.926249999999996,36020,2.7186632426429762,1.4986163558851229,0.97819685185211802,0
intersection,vo,14,20,False,90.049999999997027,1.3902844919951698,False,False,97.709541000000002,36020,2.7126468906163241,1.4986163558851229,0.97819685185211802,0
intersection,vo,15,20,False,90.049999999997027,1.3902844919951698,False,False,105.37266700000001,36020,2.9253933092726263,1.4986163558851229,0.97819685185211802,0
intersection,vo,16,20,False,90.049999999997027,1.3902844919951698,False,False,129.44833299999999,36020,3.5937904775124925,1.4986163558851229,0.97819685185211802,0
intersection,vo,17,20,False,90.049999999997027,1.3902844919951698,False,False,149.883667,36020,4.1611234591893398,1.4986163558851229,0.97819685185211802,0
intersection,vo,18,20,False,90.049999999997027,1.3902844919951698,False,False,175.42429200000001,36020,4.8701913381454753,1.4986163558851229,0.97819685185211802,0
intersection,vo,19,20,False,90.049999999997027,1.3902844919951698,False,False,159.98808399999999,36020,4.4416458634092164,1.4986163558851229,0.97819685185211802,0
intersection,vo,20,20,False,90.049999999997027,1.3902844919951698,False,False,153.84725,36020,4.2711618545252641,1.4986163558851229,0.97819685185211802,0
intersection,vo,21,20,False,90.049999999997027,1.3902844919951698,False,False,185.61995899999999,36020,5.1532470571904501,1.4986163558851229,0.97819685185211802,0
intersection,vo,22,20,False,90.049999999997027,1.3902844919951698,False,False,165.93975,36020,4.6068781232648526,1.4986163558851229,0.97819685185211802,0
intersection,vo,23,20,False,90.049999999997027,1.3902844919951698,False,False,186.72691599999999,36020,5.1839787895613547,1.4986163558851229,0.97819685185211802,0
intersection,vo,24,20,False,90.049999999997027,1.3902844919951698,False,False,123.112083,36020,3.417881260410883,1.4986163558851229,0.97819685185211802,0
intersection,vo,25,20,False,90.049999999997027,1.3902844919951698,False,False,191.876125,36020,5.3269329539144916,1.4986163558851229,0.97819685185211802,0
intersection,vo,26,20,False,90.049999999997027,1.3902844919951698,False,False,189.88358400000001,36020,5.2716153248195452,1.4986163558851229,0.97819685185211802,0
intersection,vo,27,20,False,90.049999999997027,1.3902844919951698,False,False,180.39054200000001,36020,5.0080661299278182,1.4986163558851229,0.97819685185211802,0
intersection,vo,28,20,False,90.049999999997027,1.3902844919951698,False,False,169.82095799999999,36020,4.7146295946696277,1.4986163558851229,0.97819685185211802,0
intersection,vo,29,20,False,90.049999999997027,1.3902844919951698,False,False,171.87420800000001,36020,4.7716326485285956,1.4986163558851229,0.97819685185211802,0
random,dmpc,0,20,True,53.149999999999118,1.2947676885985122,False,False,49.631500000000003,21260,2.3345014111006583,1.0827918549044964,0.46074512450428767,0
random,dmpc,1,20,True,53.249999999999112,1.2991795511743167,False,False,51.357540999999998,21300,2.4111521596244132,0.92519689520389614,0.61416792696018729,0
random,dmpc,2,20,True,50.549999999999265,1.6439595819144071,False,False,56.166916000000001,20220,2.7777901088031651,1.0147423113542826,0.52976399609785541,0
random,dmpc,3,20,True,49.449999999999328,1.6323344658792105,False,False,43.976332999999997,19780,2.2232726491405459,1.0464938593181812,0.50035611204335517,0
random,dmpc,4,20,True,51.6999999999992,1.6878781662841911,False,False,47.158917000000002,20680,2.2804118471953578,1.0309952063879571,0.51653361730568459,0
random,dmpc,5,20,True,59.249999999998771,1.2985829857791276,False,False,46.746082999999999,23700,1.9724085654008439,0.93457302917064533,0.61125592354842373,0
random,dmpc,6,20,True,49.649999999999316,1.3910457129295568,False,False,53.957417,19860,2.7168890735146021,1.0381922725402257,0.52134168478578824,0
random,dmpc,7,20,True,55.649999999998975,1.3403761087688753,False,False,59.038375000000002,22260,2.652218104222821,1.0029658510934776,0.55687932703511056,0
random,dmpc,8,20,True,51.049999999999237,1.3818928058725111,False,False,40.513958000000002,20420,1.9840332027424092,0.91610243708404482,0.62424291715728053,0
random,dmpc,9,20,True,54.799999999999024,1.2947439888376941,False,False,42.308416999999999,21920,1.9301285127737227,1.0864607293625534,0.45042265695902656,0
random,dmpc,10,20,True,51.999999999999183,1.2925362103558189,False,False,63.349584,20800,3.045653076923077,1.0133135159790827,0.54780739528717592,0
random,dmpc,11,20,True,52.549999999999152,1.2780238719479426,False,False,48.662042,21020,2.3150352997145576,0.99864997385117926,0.57294633754299662,0
random,dmpc,12,20,True,63.999999999998501,1.3238599351189149,False,False,52.010167000000003,25600,2.0316471484375001,0.92300561043821139,0.61361192265011699,0
random,dmpc,13,20,True,64.949999999998454,1.2782376277672243,False,False,54.900292,25980,2.113175211701309,0.90981793419441437,0.64288191817240059,0
random,dmpc,14,20,True,54.049999999999066,1.5869513407252422,False,False,60.423166999999999,21620,2.7947810823311747,1.0579008202435749,0.48780903006406978,0
random,dmpc,15,20,True,51.049999999999237,1.3956184075282803,False,False,42.152042000000002,20420,2.0642527913809992,1.0248644249722978,0.51759993155917883,0
random,dmpc,16,20,True,54.999999999999012,1.5461329887101347,False,False,54.701250000000002,22000,2.4864204545454545,1.0316700703196944,0.50199755493484388,0
random,dmpc,17,20,True,55.499999999998984,1.2940338678130576,False,False,43.023041999999997,22200,1.9379748648648647,0.97509955474476417,0.56253832691425099,0
random,dmpc,18,20,True,51.849999999999191,1.6781229716740453,False,False,48.898125,20740,2.3576723722275794,0.89922734097965396,0.62232660300051068,0
random,dmpc,19,20,True,62.999999999998558,1.3021838405989017,False,False,42.232708000000002,25200,1.6759011111111111,0.85773864017930623,0.67112046253783741,0
random,dmpc,20,20,True,52.299999999999166,1.8748421320041089,False,False,50.040750000000003,20920,2.3920052581261952,0.97484408209795692,0.57625009704587338,0
random,dmpc,21,20,True,56.399999999998933,1.7425686256277884,False,False,56.643458000000003,22560,2.5107915780141847,0.92530000986299532,0.61974563288402751,0
random,dmpc,22,20,True,63.499999999998529,1.3210532340561938,False,False,53.451208000000001,25400,2.1043782677165352,0.78974597732906027,0.75384715022681603,0
random,dmpc,23,20,True,52.74999999999914,1.888263093033909,False,False,41.694749999999999,21100,1.9760545023696683,1.0489243057472473,0.494749730173694,0
random,dmpc,24,20,True,55.74999999999897,1.2855294243806519,False,False,48.474625000000003,22300,2.1737500000000001,0.91732965818617185,0.6218577904370991,0
random,dmpc,25,20,True,54.449999999999044,1.7495111320512033,False,False,51.276375000000002,21780,2.3542871900826445,0.96029353029946196,0.5780111707951654,0
random,dmpc,26,20,True,42.799999999999706,1.2969795111366538,False,False,32.593916,17120,1.9038502336448599,1.0439615623695979,0.51015477689227073,0
random,dmpc,27,20,True,52.449999999999157,2.2211982689812371,False,False,46.472583,20980,2.2150897521449,1.0506734383040417,0.49000272604688022,0
random,dmpc,28,20,True,58.499999999998813,1.3001834781099342,False,False,42.516249999999999,23400,1.8169337606837608,0.93468712671987708,0.61003585828557505,0
random,dmpc,29,20,True,60.049999999998725,1.2948380697880544,False,False,62.354999999999997,24020,2.5959616985845129,0.76843210369375492,0.77525230652213528,0
random,orca,0,20,True,50.449999999999271,1.1470476289426459,False,False,38.957749999999997,20180,1.9305128840436074,1.4925250849514913,0.10315898958109347,0
random,orca,1,20,True,59.949999999998731,1.3690524569482174,False,False,59.594332999999999,23980,2.4851681818181817,1.4964609151628914,0.14671706494886624,0
random,orca,2,20,True,50.499999999999268,1.1280905725615451,False,False,49.439917000000001,20200,2.4475206435643564,1.4981236032474909,0.086688689854390738,0
random,orca,3,20,True,62.149999999998606,1.1501426271159161,False,False,54.039625000000001,24860,2.1737580450522929,1.4971779860498771,0.25211573688204969,0
random,orca,4,20,True,51.399999999999217,1.1501494574384059,False,False,46.608291999999999,20560,2.266940272373541,1.4985935681878648,0.12058588116649255,0
random,orca,5,20,False,90.049999999997027,1.4122953894879624,False,False,71.790959000000001,36020,1.9930860355358135,1.4909498590802914,0.24668667498517022,0
random,orca,6,20,True,47.849999999999419,1.1297960894996113,False,False,46.761749999999999,19140,2.44314263322884,1.4977970568246621,0.11921697240788474,0
random,orca,7,20,True,54.699999999999029,1.1719396357997829,False,False,60.853791000000001,21880,2.7812518738574039,1.4993477819955348,0.13588397694103813,0
random,orca,8,20,True,50.899999999999245,1.153602600976583,False,False,55.941958999999997,20360,2.7476404223968562,1.4940443470752558,0.075043284322616061,0
random,orca,9,20,True,53.699999999999086,1.2997670974464239,False,False,45.356499999999997,21480,2.1115689013035381,1.4997983273307576,0.067096534939802915,0
random,orca,10,20,True,51.599999999999206,1.1501280095876858,False,False,47.083458,20640,2.2811752906976746,1.4987774411582588,0.20668354708617212,0
random,orca,11,20,True,59.399999999998762,1.1438941857601712,False,False,54.22625,23760,2.2822495791245792,1.498151489391895,0.15645078482977667,0
random,orca,12,20,True,64.499999999998479,1.2278185992804913,False,False,55.872582999999999,25800,2.1656039922480619,1.4942805782417499,0.090504567987015186,0
random,orca,13,20,True,61.699999999998631,1.1498636430650495,False,False,65.153374999999997,24680,2.639926053484603,1.4988922724810676,0.042535421502379663,0
random,orca,14,20,False,90.049999999997027,1.3200203459196362,False,False,79.639415999999997,36020,2.2109776790671849,1.4977199964784986,0.12797298362848841,0
random,orca,15,20,True,50.29999999999928,1.143453645968012,False,False,45.821666999999998,20120,2.2774188369781312,1.4973635288438878,0.14140522884541276,0
random,orca,16,20,True,56.149999999998947,1.1350043216052361,False,False,53.682749999999999,22460,2.3901491540516475,1.4994228208121183,0.053914489294689512,0
random,orca,17,20,True,57.49999999999887,1.3623134371452181,False,False,49.59825,23000,2.1564456521739133,1.4991267125942369,0.16608104693286868,0
random,orca,18,20,True,51.249999999999226,1.3664299211328981,False,False,52.185375000000001,20500,2.5456280487804879,1.4980522287196874,0.08801196995404259,0
random,orca,19,20,False,90.049999999997027,1.2223715826100756,False,False,76.132000000000005,36020,2.1136035535813438,1.4982254094480092,0.12653254832085753,0
random,orca,20,20,True,54.249999999999055,1.1539446676225238,False,False,47.991124999999997,21700,2.2115725806451612,1.4967722297205521,0.12436435710232498,0
random,orca,21,20,True,59.849999999998737,1.1659314826534655,False,False,68.210291999999995,23940,2.8492185463659148,1.4944239685381711,0.15103788679031072,0
random,orca,22,20,True,64.299999999998491,1.1500000000000057,False,False,68.954999999999998,25720,2.6809875583203731,1.4887152703459137,0.13684353194023532,0
random,orca,23,20,True,54.199999999999058,1.2151087997095815,False,False,43.761541999999999,21680,2.0185213099630999,1.4921016162600218,0.09590686260044147,0
random,orca,24,20,True,55.249999999998998,1.1905704407106061,False,False,52.256625,22100,2.3645531674208145,1.499500448989602,0.050919838584770859,0
random,orca,25,20,True,53.149999999999118,1.6137686220448761,False,False,55.387749999999997,21260,2.6052563499529633,1.4986921984714805,0.061566071361267627,0
random,orca,26,20,True,51.399999999999217,1.2330074492868015,False,False,53.728124999999999,20560,2.6132356517509727,1.4978288077296362,0.22019445699118381,0
random,orca,27,20,True,54.249999999999055,1.5076161496919775,False,False,59.738750000000003,21700,2.7529377880184334,1.4953552564022814,0.15717765013039842,0
random,orca,28,20,True,74.749999999997897,1.42543149753409,False,False,81.836250000000007,29900,2.7369983277591974,1.4968254651374227,0.13743820677839114,0
random,orca,29,20,True,60.84999999999868,1.1465991877688666,False,False,71.125916000000004,24340,2.9221822514379623,1.481249999684729,0.13913875070509338,0
random,prollect,0,20,True,51.449999999999214,1.2406292916037114,False,False,49.271124999999998,20580,2.3941265792031099,1.4938593292042108,0.059125234963386911,0.040379008746355687
random,prollect,1,20,True,52.74999999999914,1.2327486237044023,False,False,65.537542000000002,21100,3.1060446445497631,1.4894343553721394,0.092363650893507607,0.0661611374407583
random,prollect,2,20,True,47.699999999999427,1.2421832646264985,False,False,56.203209000000001,19080,2.9456608490566039,1.4949512428858345,0.024580028474471761,0.035744234800838576
random,prollect,3,20,True,48.149999999999402,1.2432569013096784,False,False,56.362457999999997,19260,2.9263996884735204,1.4962153991777682,0.018970436240472656,0.025960539979231569
random,prollect,4,20,True,51.34999999999922,1.2798275857248584,False,False,53.054957999999999,20540,2.5830067185978578,1.4967972680029134,0.011295101336432592,0.026290165530671861
random,prollect,5,20,True,56.949999999998902,1.2578370730329058,False,False,56.383209000000001,22780,2.4751189201053556,1.4978173019656467,0.0091097475409312456,0.022607550482879719
random,prollect,6,20,True,47.849999999999419,1.2514086058311495,False,False,69.673625000000001,19140,3.6402102925809823,1.4922295982588438,0.025356318778086171,0.056060606060606061
random,prollect,7,20,True,54.449999999999044,1.2389429926042923,False,False,64.082333000000006,21780,2.9422558769513318,1.494072145178778,0.02246249174521783,0.039348025711662078
random,prollect,8,20,True,50.899999999999245,1.233537169975508,False,False,49.601582999999998,20360,2.4362270628683693,1.4974282761060831,0.0080816572736111727,0.023870333988212179
random,prollect,9,20,True,51.949999999999186,1.2387293658005623,False,False,60.813499999999998,20780,2.9265399422521656,1.4970542830601989,0.0086713685641319534,0.028007699711260828
random,prollect,10,20,True,49.749999999999311,1.2540961641285522,False,False,50.916333000000002,19900,2.5586096984924622,1.4941435471402029,0.017442900835785598,0.041457286432160803
random,prollect,11,20,True,54.899999999999018,1.2235275841955726,False,False,75.511332999999993,21960,3.4385852914389798,1.4802206386671697,0.094255690697343242,0.10400728597449908
random,prollect,12,20,True,63.549999999998526,1.2750922071093387,False,False,62.471041,25420,2.457554720692368,1.4957765879918452,0.048925805479153109,0.029150275373721481
random,prollect,13,20,True,59.349999999998765,1.250456658411945,False,False,73.978082999999998,23740,3.1161787278854254,1.4944644650247674,0.013839171628491576,0.04574557708508846
random,prollect,14,20,True,50.499999999999268,1.2734203676813116,False,False,56.245750000000001,20200,2.7844430693069309,1.4960164205593094,0.010111331737334497,0.035495049504950492
random,prollect,15,20,True,50.449999999999271,1.256677442124237,False,False,49.603166999999999,20180,2.4580360257680871,1.4971050976247342,0.0079075023561673147,0.016947472745292368
random,prollect,16,20,True,52.849999999999135,1.2322330308678053,False,False,57.298000000000002,21140,2.7104068117313149,1.4947304137147106,0.016462357680868605,0.035477767265846734
random,prollect,17,20,True,56.749999999998913,1.2644115659033113,False,False,52.718083,22700,2.3223825110132159,1.4956993277733541,0.017594778865785393,0.043744493392070483
random,prollect,18,20,False,90.049999999997027,1.2429438680735707,False,False,75.034458000000001,36020,2.08313320377568,1.4928447615706397,0.061407139053347951,0.068989450305385891
random,prollect,19,20,True,62.449999999998589,1.2568716260094435,False,False,48.862333999999997,24980,1.9560582065652521,1.4974434301499013,0.0075364907774756922,0.017654123298638909
random,prollect,20,20,True,50.499999999999268,1.2447879505553967,False,False,59.430458999999999,20200,2.9421019306930694,1.4906139194427357,0.028627872535629269,0.066485148514851489
random,prollect,21,20,True,53.849999999999078,1.235613126262457,False,False,64.110624999999999,21540,2.9763521355617457,1.4927227235418128,0.043871032716291239,0.063509749303621174
random,prollect,22,20,True,60.949999999998674,1.2257981574465004,False,False,57.802791999999997,24380,2.3709102543068088,1.4974072457948717,0.008820715879610674,0.021123872026251024
random,prollect,23,20,True,52.649999999999146,1.2432401723798872,False,False,44.445250000000001,21060,2.1104107312440648,1.4937288741211754,0.01776947251154724,0.033143399810066476
random,prollect,24,20,True,57.649999999998862,1.1991708492173527,False,False,48.390667000000001,23060,2.0984677797051172,1.4943476151640855,0.029362416399988184,0.04284475281873374
random,prollect,25,20,True,53.149999999999118,1.2549713587161049,False,False,47.564166999999998,21260,2.2372609125117591,1.4969982658416625,0.010200696072095861,0.023283160865475071
random,prollect,26,20,True,41.549999999999777,1.254958125300478,False,False,36.027875000000002,16620,2.1677421780986763,1.4916828052720352,0.03058905443102581,0.048616125150421179
random,prollect,27,20,True,52.149999999999174,1.2429216580575873,False,False,37.709791000000003,20860,1.8077560402684567,1.4962266180289503,0.021047711169651245,0.039549376797698946
random,prollect,28,20,True,56.999999999998899,1.237813941524343,False,False,42.614417000000003,22800,1.8690533771929825,1.4907875007069114,0.084266821457951863,0.060964912280701757
random,prollect,29,20,True,59.149999999998776,1.2560864286442124,False,False,40.834958,23660,1.7259069315300084,1.4924822401247408,0.022441051930939312,0.048182586644125107
random,vo,0,20,True,51.34999999999922,1.4328315239392799,False,False,38.754792000000002,20540,1.8867961051606621,1.4979607504075387,0.036442878578523602,0
random,vo,1,20,True,53.149999999999118,1.4475743683061288,False,False,44.156167000000003,21260,2.0769598777046094,1.4961254912882134,0.075439566014834258,0
random,vo,2,20,True,48.34999999999939,1.4286270654625071,False,False,57.616542000000003,19340,2.9791386763185108,1.4963591084116377,0.038359608312650569,0
random,vo,3,20,True,49.849999999999305,1.4231300305095593,False,False,46.193542000000001,19940,2.3166269809428286,1.4968001157676079,0.028507020722228847,0
random,vo,4,20,True,51.34999999999922,1.4186121911865182,False,False,43.112667000000002,20540,2.0989613924050632,1.4970076225510505,0.01674051718498918,0
random,vo,5,20,True,59.099999999998779,1.4663092502577155,False,False,49.516207999999999,23640,2.0945942470389172,1.4991992264978455,0.014813852232725244,0
random,vo,6,20,True,47.849999999999419,1.4299790405713855,False,False,38.832625,19140,2.0288727795193311,1.4914296356883232,0.049121665549355341,0
random,vo,7,20,True,57.299999999998882,1.425287097012425,False,False,49.347957999999998,22920,2.1530522687609075,1.4952372542858752,0.042930974685745721,0
random,vo,8,20,True,50.899999999999245,1.4411712386270821,False,False,34.361499999999999,20360,1.687696463654224,1.4980602588244776,0.0084287238843713305,0
random,vo,9,20,True,52.149999999999174,1.4354847495061447,False,False,48.499707999999998,20860,2.3250099712368169,1.4981366927641506,0.0094279203461890056,0
random,vo,10,20,True,49.749999999999311,1.456938806319642,False,False,53.084958,19900,2.6675858291457284,1.4980161880199394,0.0178469158495249,0
random,vo,11,20,True,51.999999999999183,1.4119352014065059,False,False,51.484541999999998,20800,2.4752183653846149,1.4870571332055142,0.09812057680061155,0
random,vo,12,20,True,63.549999999998526,1.4425025297247376,False,False,47.308250000000001,25420,1.8610641227380016,1.4986267871771835,0.029603730375878094,0
random,vo,13,20,True,58.799999999998796,1.4473949361446146,False,False,55.060958999999997,23520,2.3410271683673467,1.4965530236468243,0.010934406904744245,0
random,vo,14,20,True,50.549999999999265,1.4212736997733253,False,False,48.630583999999999,20220,2.4050733926805146,1.4967825842062623,0.022802544858961084,0
random,vo,15,20,True,50.449999999999271,1.4512954873407762,False,False,39.621583000000001,20180,1.9634084737363726,1.4981432555941263,0.0096770890005776992,0
random,vo,16,20,True,52.799999999999137,1.4537940572754899,False,False,40.509,21120,1.9180397727272727,1.4965570000500921,0.019515301743288641,0
random,vo,17,20,True,56.349999999998936,1.4537777283106801,False,False,48.022834000000003,22540,2.130560514640639,1.4975426182504632,0.014917071067587804,0
random,vo,18,20,False,90.049999999997027,1.4633778048948287,False,False,61.300750000000001,36020,1.7018531371460299,1.4995638482781202,0.060115793059140769,0
random,vo,19,20,True,62.749999999998572,1.4392267839444288,False,False,51.895583000000002,25100,2.0675531075697209,1.498602145287331,0.0080430013754506924,0
random,vo,20,20,True,50.64999999999926,1.4394690429823356,False,False,48.792791000000001,20260,2.4083312438302076,1.4944333836104979,0.024595578516026367,0
random,vo,21,20,True,53.049999999999123,1.4227733613495874,False,False,46.78125,21220,2.2045829406220547,1.4964125577291265,0.031794700897099522,0
random,vo,22,20,True,61.19999999999866,1.4453979917472675,False,False,47.893208000000001,24480,1.9564218954248365,1.4979961984173653,0.011541962380834738,0
random,vo,23,20,True,52.499999999999154,1.4345882422975005,False,False,41.219625000000001,21000,1.9628392857142858,1.4952207405585656,0.021597039337364111,0
random,vo,24,20,True,58.599999999998808,1.4277585712243739,False,False,46.583666999999998,23440,1.9873578071672355,1.4972762507928994,0.024938071235820473,0
random,vo,25,20,True,53.149999999999118,1.4407073765246026,False,False,37.519750000000002,21260,1.764804797742239,1.498340682039158,0.011308881699122421,0
random,vo,26,20,True,41.549999999999777,1.4417250610499985,False,False,27.614125000000001,16620,1.6614996991576414,1.4947225468325762,0.024512201376684958,0
random,vo,27,20,True,52.149999999999174,1.4564293567709317,False,False,46.592708000000002,20860,2.2335909875359539,1.4985033176627618,0.020651693614836941,0
random,vo,28,20,True,57.14999999999889,1.436271580834463,False,False,45.116458000000002,22860,1.9735983377077864,1.494040248451769,0.064024836489638096,0
random,vo,29,20,True,59.149999999998776,1.430389373151399,False,False,45.052542000000003,23660,1.9041649196956889,1.495046410905706,0.033332709703231954,0


==> sim/results_comm_smoke5/comm_plot_data/delay_p02_alpha1.csv <==
delay_steps,completion_rate_pct,collision_rate_pct,completion_time_med
0,20,100,89.2
1,20,40,89.25
2,40,80,89.85
3,80,100,89.425


==> sim/results_comm_smoke5/comm_plot_data/delay_p02_alpha3.csv <==
delay_steps,completion_rate_pct,collision_rate_pct,completion_time_med
0,100,100,74.3
1,100,20,71.25
2,100,40,71.85
3,100,100,71.9


==> sim/results_comm_smoke5/comm_plot_data/delay_p02_alpha5.csv <==
delay_steps,completion_rate_pct,collision_rate_pct,completion_time_med
0,100,100,74.8
1,100,0,69.3
2,100,80,73.3
3,100,100,71.3


==> sim/results_comm_smoke5/comm_plot_data/dropout_delay1_alpha1.csv <==
p_drop,completion_rate_pct,collision_rate_pct,completion_time_med
0,100,0,68.6
0.1,100,20,79.7
0.2,20,40,89.25
0.3,0,20,0
0.4,0,40,0
0.5,0,100,0


==> sim/results_comm_smoke5/comm_plot_data/dropout_delay1_alpha3.csv <==
p_drop,completion_rate_pct,collision_rate_pct,completion_time_med
0,100,0,68.6
0.1,100,0,69.8
0.2,100,20,71.25
0.3,100,60,72.7
0.4,100,80,74.65
0.5,100,80,82.1


==> sim/results_comm_smoke5/comm_plot_data/dropout_delay1_alpha5.csv <==
p_drop,completion_rate_pct,collision_rate_pct,completion_time_med
0,100,0,68.6
0.1,100,0,69.1
0.2,100,0,69.3
0.3,100,0,70
0.4,100,20,70.55
0.5,100,80,73.35


==> sim/results_comm_smoke5/comm_sweep.csv <==
scenario,seed,alpha,delay_steps,p_drop,completed,collision,completion_time,min_distance
intersection,2,1,0,0,True,True,75.449999999997857,0.70494035938825628
intersection,0,1,0,0,True,True,75.449999999997857,0.70494035938825628
intersection,3,1,0,0,True,True,75.449999999997857,0.70494035938825628
intersection,4,1,0,0,True,True,75.449999999997857,0.70494035938825628
intersection,2,1,0,0.10000000000000001,True,True,78.749999999997669,0.6886709551354423
intersection,1,1,0,0.10000000000000001,True,True,79.44999999999763,0.68505405100342787
intersection,1,1,0,0,True,True,75.449999999997857,0.70494035938825628
intersection,0,1,0,0.10000000000000001,True,True,83.099999999997422,0.64124258071438001
intersection,3,1,0,0.10000000000000001,True,True,79.699999999997615,0.67586151194122024
intersection,4,1,0,0.10000000000000001,True,True,80.84999999999755,0.64239028621580274
intersection,0,1,0,0.20000000000000001,False,True,90,0.68984584018316542
intersection,2,1,0,0.20000000000000001,True,True,89.199999999997075,0.65725656690224177
intersection,4,1,0,0.20000000000000001,False,True,90,0.72566689541203333
intersection,3,1,0,0.20000000000000001,False,True,90,0.71206655175183908
intersection,1,1,0,0.20000000000000001,False,True,90,0.69860406154550425
intersection,0,1,0,0.29999999999999999,False,True,90,0.65118890646237659
intersection,2,1,0,0.29999999999999999,False,True,90,0.69506762655688659
intersection,1,1,0,0.29999999999999999,False,True,90,0.69375659177466475
intersection,4,1,0,0.29999999999999999,False,True,90,0.70000000000459295
intersection,3,1,0,0.29999999999999999,False,True,90,0.77978866873490105
intersection,1,1,0,0.40000000000000002,False,True,90,0.69582400351462914
intersection,0,1,0,0.40000000000000002,False,True,90,0.78569339510751857
intersection,3,1,0,0.40000000000000002,False,True,90,0.66439478055735246
intersection,2,1,0,0.40000000000000002,False,True,90,0.70000000000228368
intersection,4,1,0,0.40000000000000002,False,True,90,0.89849818775335677
intersection,0,1,0,0.5,False,True,90,0.65316560971402693
intersection,1,1,0,0.5,False,True,90,0.83923528348392007
intersection,2,1,0,0.5,False,True,90,0.73382471474424771
intersection,4,1,0,0.5,False,True,90,0.87177026657902235
intersection,3,1,0,0.5,False,True,90,0.7621092867667294
intersection,0,1,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,1,1,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,2,1,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,3,1,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,4,1,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,2,1,1,0.10000000000000001,True,False,79.699999999997615,1.1150031185525577
intersection,0,1,1,0.10000000000000001,True,True,80.099999999997593,0.97287886747099661
intersection,1,1,1,0.10000000000000001,True,False,85.149999999997306,1.0880945210769783
intersection,3,1,1,0.10000000000000001,True,False,77.549999999997738,1.1071289428383655
intersection,4,1,1,0.10000000000000001,True,False,79.599999999997621,1.0622993579733047
intersection,0,1,1,0.20000000000000001,True,False,89.249999999997073,1.0470792911491584
intersection,2,1,1,0.20000000000000001,False,True,90,0.89164201751346583
intersection,1,1,1,0.20000000000000001,False,True,90,0.98579956481872522
intersection,3,1,1,0.20000000000000001,False,False,90,1.1363982071394945
intersection,0,1,1,0.29999999999999999,False,False,90,1.064725604704728
intersection,4,1,1,0.20000000000000001,False,False,90,1.0558585176618134
intersection,1,1,1,0.29999999999999999,False,False,90,1.0371739896662049
intersection,2,1,1,0.29999999999999999,False,False,90,1.016403261034067
intersection,3,1,1,0.29999999999999999,False,True,90,0.89019368972315349
intersection,4,1,1,0.29999999999999999,False,False,90,1.0595377152962768
intersection,0,1,1,0.40000000000000002,False,True,90,0.93209058475073936
intersection,1,1,1,0.40000000000000002,False,True,90,0.99716393801059888
intersection,3,1,1,0.40000000000000002,False,False,90,1.0616674791781118
intersection,2,1,1,0.40000000000000002,False,False,90,1.0320216548476291
intersection,4,1,1,0.40000000000000002,False,False,90,1.0544031630509001
intersection,0,1,1,0.5,False,True,90,0.91224443057082361
intersection,1,1,1,0.5,False,True,90,0.90608163921828944
intersection,2,1,1,0.5,False,True,90,0.98697476400546114
intersection,3,1,1,0.5,False,True,90,0.84132829822555832
intersection,4,1,1,0.5,False,True,90,0.90619451431302933
intersection,0,1,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,2,1,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,1,1,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,3,1,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,4,1,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,0,1,2,0.10000000000000001,True,False,82.799999999997439,1.0313671874741179
intersection,4,1,2,0.10000000000000001,True,False,79.349999999997635,1.023222378603498
intersection,2,1,2,0.10000000000000001,True,True,80.549999999997567,0.93940276522305777
intersection,1,1,2,0.10000000000000001,True,True,84.099999999997365,0.99635622297934534
intersection,3,1,2,0.10000000000000001,True,True,79.349999999997635,0.97068370182121433
intersection,0,1,2,0.20000000000000001,False,False,90,1.0971531723139269
intersection,1,1,2,0.20000000000000001,False,True,90,0.9385118071724613
intersection,2,1,2,0.20000000000000001,True,True,89.849999999997038,0.98179890861108776
intersection,3,1,2,0.20000000000000001,False,True,90,0.73538266520315276
intersection,4,1,2,0.20000000000000001,True,True,89.849999999997038,0.9435247284435937
intersection,1,1,2,0.29999999999999999,False,True,90,0.92195444573012031
intersection,0,1,2,0.29999999999999999,False,True,90,0.94354366950480717
intersection,2,1,2,0.29999999999999999,False,True,90,0.98062023914588459
intersection,3,1,2,0.29999999999999999,False,True,90,0.88408878740592123
intersection,4,1,2,0.29999999999999999,False,True,90,0.75889299297641777
intersection,0,1,2,0.40000000000000002,False,True,90,0.79934625398828152
intersection,1,1,2,0.40000000000000002,False,True,90,0.89771703050497986
intersection,2,1,2,0.40000000000000002,False,True,90,0.86023252670389005
intersection,4,1,2,0.40000000000000002,False,True,90,0.84932515516693785
intersection,3,1,2,0.40000000000000002,False,True,90,0.74139713809797292
intersection,0,1,2,0.5,False,True,90,0.9377055619814707
intersection,2,1,2,0.5,False,True,90,0.64550110155382312
intersection,1,1,2,0.5,False,True,90,0.86169077724561016
intersection,3,1,2,0.5,False,True,90,0.71545124049900033
intersection,0,1,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,4,1,2,0.5,False,True,90,0.92216668357014742
intersection,1,1,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,2,1,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,3,1,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,0,1,3,0.10000000000000001,True,True,79.349999999997635,0.026407279519822177
intersection,4,1,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,1,1,3,0.10000000000000001,True,True,80.549999999997567,0.26809728547078515
intersection,2,1,3,0.10000000000000001,True,True,80.099999999997593,0.12212951274641938
intersection,3,1,3,0.10000000000000001,True,True,79.199999999997644,0.2129678475963323
intersection,4,1,3,0.10000000000000001,True,True,79.699999999997615,0.26574228833770736
intersection,0,1,3,0.20000000000000001,True,True,87.799999999997155,0.078875833128470671
intersection,1,1,3,0.20000000000000001,True,True,89.049999999997084,0.051592427000796526
intersection,2,1,3,0.20000000000000001,True,True,89.799999999997041,0.058909854030459605
intersection,3,1,3,0.20000000000000001,True,True,89.799999999997041,0.39313283536012722
intersection,4,1,3,0.20000000000000001,False,True,90,0.23037571945037444
intersection,0,1,3,0.29999999999999999,False,True,90,0.68997343056556326
intersection,1,1,3,0.29999999999999999,False,True,90,0.34875401727751126
intersection,2,1,3,0.29999999999999999,False,True,90,0.13767767640480405
intersection,3,1,3,0.29999999999999999,False,True,90,0.16241355159517948
intersection,4,1,3,0.29999999999999999,False,True,90,0.12554088505560898
intersection,2,1,3,0.40000000000000002,False,True,90,0.38893654334892813
intersection,0,1,3,0.40000000000000002,False,True,90,0.36147276899212522
intersection,1,1,3,0.40000000000000002,False,True,90,0.87610963436812728
intersection,4,1,3,0.40000000000000002,False,True,90,0.035940505459265117
intersection,3,1,3,0.40000000000000002,False,True,90,0.17560506909448906
intersection,0,3,0,0,True,True,75.449999999997857,0.70494035938825628
intersection,0,1,3,0.5,False,True,90,0.41678330017553444
intersection,1,1,3,0.5,False,True,90,0.1060889657296903
intersection,2,1,3,0.5,False,True,90,0.76870813617829414
intersection,1,3,0,0,True,True,75.449999999997857,0.70494035938825628
intersection,2,3,0,0,True,True,75.449999999997857,0.70494035938825628
intersection,3,3,0,0,True,True,75.449999999997857,0.70494035938825628
intersection,4,3,0,0,True,True,75.449999999997857,0.70494035938825628
intersection,3,1,3,0.5,False,True,90,0.75529916976456057
intersection,0,3,0,0.10000000000000001,True,True,76.949999999997772,0.62167119622665379
intersection,4,1,3,0.5,False,True,90,0.73197815036003044
intersection,1,3,0,0.10000000000000001,True,True,76.699999999997786,0.69942893366544645
intersection,3,3,0,0.10000000000000001,True,True,75.799999999997837,0.5898785775465869
intersection,2,3,0,0.10000000000000001,True,True,76.599999999997792,0.67024176724910622
intersection,4,3,0,0.10000000000000001,True,True,75.199999999997871,0.69124779838784323
intersection,1,3,0,0.20000000000000001,True,True,75.499999999997854,0.29824991442788967
intersection,0,3,0,0.20000000000000001,True,True,79.149999999997647,0.55372612348847372
intersection,2,3,0,0.20000000000000001,True,True,74.299999999997922,0.66289860013453261
intersection,3,3,0,0.20000000000000001,True,True,70.449999999998141,0.71800942665950662
intersection,4,3,0,0.20000000000000001,True,True,70.249999999998153,0.76028076090333241
intersection,1,3,0,0.29999999999999999,True,True,73.999999999997939,0.57996003056517886
intersection,0,3,0,0.29999999999999999,True,True,73.549999999997965,0.53719091176882028
intersection,2,3,0,0.29999999999999999,True,True,72.349999999998033,0.63718486408743558
intersection,4,3,0,0.29999999999999999,True,True,71.199999999998099,0.68123209415603569
intersection,3,3,0,0.29999999999999999,True,True,76.749999999997783,0.73017256972321654
intersection,1,3,0,0.40000000000000002,True,True,76.999999999997769,0.25988983974521979
intersection,0,3,0,0.40000000000000002,True,True,75.699999999997843,0.54999999999535021
intersection,2,3,0,0.40000000000000002,True,True,79.899999999997604,0.40978290362940073
intersection,3,3,0,0.40000000000000002,True,True,79.549999999997624,0.55005099558086901
intersection,4,3,0,0.40000000000000002,True,True,77.14999999999776,0.73828844604282795
intersection,0,3,0,0.5,True,True,82.999999999997428,0.71971461899368039
intersection,1,3,0,0.5,True,True,81.599999999997507,0.58065639254437218
intersection,2,3,0,0.5,True,True,80.999999999997542,0.550000000002278
intersection,3,3,0,0.5,True,True,85.049999999997311,0.45919956002633211
intersection,4,3,0,0.5,True,True,85.199999999997303,0.39821321393070974
intersection,0,3,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,2,3,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,1,3,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,3,3,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,4,3,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,0,3,1,0.10000000000000001,True,False,69.199999999998212,1.0756628305259106
intersection,1,3,1,0.10000000000000001,True,False,71.749999999998067,1.0774880393000985
intersection,2,3,1,0.10000000000000001,True,False,68.999999999998224,1.1293075409625244
intersection,3,3,1,0.10000000000000001,True,False,69.799999999998178,1.1069652665098413
intersection,4,3,1,0.10000000000000001,True,False,70.449999999998141,1.1683404643382851
intersection,0,3,1,0.20000000000000001,True,False,71.249999999998096,1.1254614047248788
intersection,1,3,1,0.20000000000000001,True,False,71.649999999998073,1.0573390549595991
intersection,2,3,1,0.20000000000000001,True,False,72.999999999997996,1.0552134844563121
intersection,3,3,1,0.20000000000000001,True,False,70.29999999999815,1.1323757265553334
intersection,4,3,1,0.20000000000000001,True,True,70.749999999998124,0.79785725887805081
intersection,0,3,1,0.29999999999999999,True,True,71.34999999999809,0.41151180718966462
intersection,1,3,1,0.29999999999999999,True,True,73.199999999997985,0.78275908843819608
intersection,2,3,1,0.29999999999999999,True,False,72.699999999998013,1.0209729249420085
intersection,3,3,1,0.29999999999999999,True,False,74.199999999997928,1.1666714867934742
intersection,4,3,1,0.29999999999999999,True,True,71.249999999998096,0.94704756633834686
intersection,0,3,1,0.40000000000000002,True,False,73.449999999997971,1.0343752507509985
intersection,1,3,1,0.40000000000000002,True,True,77.699999999997729,0.45491520098642696
intersection,2,3,1,0.40000000000000002,True,True,77.14999999999776,0.81847641542241123
intersection,3,3,1,0.40000000000000002,True,True,74.599999999997905,0.9968135227362861
intersection,4,3,1,0.40000000000000002,True,True,74.649999999997902,0.87655379181808557
intersection,0,3,1,0.5,True,True,82.099999999997479,0.94330197316832698
intersection,2,3,1,0.5,True,False,80.699999999997559,1.0264295693166903
intersection,1,3,1,0.5,True,True,80.999999999997542,0.50064706535859849
intersection,3,3,1,0.5,True,True,85.099999999997308,0.62346840094082112
intersection,4,3,1,0.5,True,True,85.199999999997303,0.57512188151719634
intersection,0,3,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,2,3,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,3,3,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,4,3,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,0,3,2,0.10000000000000001,True,True,73.799999999997951,0.91999370842989481
intersection,1,3,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,1,3,2,0.10000000000000001,True,True,72.999999999997996,0.72506767182482923
intersection,2,3,2,0.10000000000000001,True,True,72.099999999998047,0.86512238188663793
intersection,3,3,2,0.10000000000000001,True,True,72.04999999999805,0.8959846515894262
intersection,4,3,2,0.10000000000000001,True,True,72.649999999998016,0.75780620889951489
intersection,1,3,2,0.20000000000000001,True,False,73.449999999997971,1.0609686395569371
intersection,3,3,2,0.20000000000000001,True,True,76.599999999997792,0.94238560721634645
intersection,2,3,2,0.20000000000000001,True,True,71.69999999999807,0.67307302962815974
intersection,0,3,2,0.20000000000000001,True,False,71.849999999998062,1.0676672202683422
intersection,4,3,2,0.20000000000000001,True,False,69.249999999998209,1.0647873887657784
intersection,0,3,2,0.29999999999999999,True,True,71.799999999998064,0.55429046077915856
intersection,1,3,2,0.29999999999999999,True,True,71.999999999998053,0.73617361490806055
intersection,2,3,2,0.29999999999999999,True,True,70.64999999999813,0.90307030633636343
intersection,3,3,2,0.29999999999999999,True,True,72.949999999997999,0.9864887964965271
intersection,4,3,2,0.29999999999999999,True,True,72.549999999998022,0.6469791577508206
intersection,0,3,2,0.40000000000000002,True,False,79.299999999997638,1.0069222021458859
intersection,1,3,2,0.40000000000000002,True,True,78.049999999997709,0.75087229307818082
intersection,2,3,2,0.40000000000000002,True,True,76.79999999999778,0.80968956716694762
intersection,3,3,2,0.40000000000000002,True,True,76.549999999997794,0.92526323007898914
intersection,4,3,2,0.40000000000000002,True,True,79.599999999997621,0.96809903984196199
intersection,0,3,2,0.5,True,True,80.699999999997559,0.74480379257588103
intersection,2,3,2,0.5,True,True,79.699999999997615,0.57347401574188051
intersection,1,3,2,0.5,True,True,84.449999999997345,0.73778910593458258
intersection,3,3,2,0.5,True,True,84.19999999999736,0.75138773057585573
intersection,4,3,2,0.5,True,True,83.84999999999738,0.9864191468575213
intersection,1,3,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,0,3,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,3,3,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,2,3,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,0,3,3,0.10000000000000001,True,True,69.799999999998178,0.20976333656929524
intersection,4,3,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,1,3,3,0.10000000000000001,True,True,70.849999999998118,0.050696841526396301
intersection,2,3,3,0.10000000000000001,True,True,70.349999999998147,0.16297763857159497
intersection,3,3,3,0.10000000000000001,True,True,72.449999999998028,0.037313362323870884
intersection,4,3,3,0.10000000000000001,True,True,71.999999999998053,0.20523752895317368
intersection,0,3,3,0.20000000000000001,True,True,72.04999999999805,0.20537257787273172
intersection,1,3,3,0.20000000000000001,True,True,72.39999999999803,0.04487942644046302
intersection,3,3,3,0.20000000000000001,True,True,71.099999999998104,0.53567156123741877
intersection,2,3,3,0.20000000000000001,True,True,70.749999999998124,0.30608988358881745
intersection,4,3,3,0.20000000000000001,True,True,71.899999999998059,0.46762461930901095
intersection,1,3,3,0.29999999999999999,True,True,74.999999999997883,0.6433424736162997
intersection,0,3,3,0.29999999999999999,True,True,71.249999999998096,0.75029231689437026
intersection,3,3,3,0.29999999999999999,True,True,71.899999999998059,0.78050037058770827
intersection,2,3,3,0.29999999999999999,True,True,71.949999999998056,0.03067987836027939
intersection,4,3,3,0.29999999999999999,True,True,71.299999999998093,0.62878159918978482
intersection,1,3,3,0.40000000000000002,True,True,77.649999999997732,0.7941495341207887
intersection,3,3,3,0.40000000000000002,True,True,76.499999999997797,0.75471935413476998
intersection,0,3,3,0.40000000000000002,True,True,77.49999999999774,0.64939924851508535
intersection,4,3,3,0.40000000000000002,True,True,76.699999999997786,0.58421228444667006
intersection,2,3,3,0.40000000000000002,True,True,79.599999999997621,0.099185515596546425
intersection,0,3,3,0.5,True,True,81.849999999997493,0.81926196874083579
intersection,1,3,3,0.5,True,True,83.999999999997371,0.62796331649307846
intersection,2,3,3,0.5,True,True,81.049999999997539,0.23371242631314032
intersection,1,5,0,0,True,True,75.449999999997857,0.70494035938825628
intersection,0,5,0,0,True,True,75.449999999997857,0.70494035938825628
intersection,2,5,0,0,True,True,75.449999999997857,0.70494035938825628
intersection,3,5,0,0,True,True,75.449999999997857,0.70494035938825628
intersection,4,5,0,0,True,True,75.449999999997857,0.70494035938825628
intersection,3,3,3,0.5,True,True,83.499999999997399,0.58986714790214057
intersection,4,3,3,0.5,True,True,85.199999999997303,0.099999999999951683
intersection,0,5,0,0.10000000000000001,True,True,73.899999999997945,0.62208894801435632
intersection,1,5,0,0.10000000000000001,True,True,75.699999999997843,0.76493134240698968
intersection,2,5,0,0.10000000000000001,True,True,79.499999999997627,0.68047499787123644
intersection,3,5,0,0.10000000000000001,True,True,75.04999999999788,0.67602915282366804
intersection,4,5,0,0.10000000000000001,True,True,78.449999999997686,0.5155384748043772
intersection,1,5,0,0.20000000000000001,True,True,74.399999999997917,0.76391400647702412
intersection,0,5,0,0.20000000000000001,True,True,74.799999999997894,0.59279955703489551
intersection,2,5,0,0.20000000000000001,True,True,77.399999999997746,0.40021241205666164
intersection,3,5,0,0.20000000000000001,True,True,74.599999999997905,0.72921174492930974
intersection,4,5,0,0.20000000000000001,True,True,77.399999999997746,0.64790085670463093
intersection,0,5,0,0.29999999999999999,True,True,74.749999999997897,0.48318549149940199
intersection,1,5,0,0.29999999999999999,True,True,76.249999999997812,0.5689945202093819
intersection,2,5,0,0.29999999999999999,True,True,78.699999999997672,0.6076600373127129
intersection,4,5,0,0.29999999999999999,True,True,71.899999999998059,0.63774443544716541
intersection,3,5,0,0.29999999999999999,True,True,73.149999999997988,0.60042507017098479
intersection,0,5,0,0.40000000000000002,True,True,76.09999999999782,0.52640290314653859
intersection,1,5,0,0.40000000000000002,True,True,73.799999999997951,0.58847114338787121
intersection,2,5,0,0.40000000000000002,True,True,72.799999999998008,0.51649716531961831
intersection,4,5,0,0.40000000000000002,True,True,73.349999999997976,0.54465049698093793
intersection,3,5,0,0.40000000000000002,True,True,73.949999999997942,0.4910821550399645
intersection,0,5,0,0.5,True,True,75.349999999997863,0.099300079428791002
intersection,1,5,0,0.5,True,True,74.599999999997905,0.42443631599833814
intersection,2,5,0,0.5,True,True,76.149999999997817,0.71512237136304402
intersection,3,5,0,0.5,True,True,73.049999999997993,0.54791282171160516
intersection,4,5,0,0.5,True,True,74.299999999997922,0.53851648071286429
intersection,0,5,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,1,5,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,2,5,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,3,5,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,4,5,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,0,5,1,0.10000000000000001,True,False,69.499999999998195,1.1020526036963272
intersection,1,5,1,0.10000000000000001,True,False,69.049999999998221,1.1353609889407399
intersection,2,5,1,0.10000000000000001,True,False,69.349999999998204,1.1247216108167415
intersection,3,5,1,0.10000000000000001,True,False,69.099999999998218,1.1610351100323206
intersection,4,5,1,0.10000000000000001,True,False,69.099999999998218,1.122879172890378
intersection,0,5,1,0.20000000000000001,True,False,69.099999999998218,1.1199862560910541
intersection,1,5,1,0.20000000000000001,True,False,70.099999999998161,1.1610371925876395
intersection,2,5,1,0.20000000000000001,True,False,68.649999999998244,1.1379259199671992
intersection,3,5,1,0.20000000000000001,True,False,69.299999999998207,1.0985980188829485
intersection,4,5,1,0.20000000000000001,True,False,72.599999999998019,1.1022234969332745
intersection,0,5,1,0.29999999999999999,True,False,69.099999999998218,1.1345200091151326
intersection,1,5,1,0.29999999999999999,True,False,70.149999999998158,1.058536175531035
intersection,2,5,1,0.29999999999999999,True,False,69.999999999998167,1.0826518367235056
intersection,3,5,1,0.29999999999999999,True,False,69.999999999998167,1.0985980188829485
intersection,4,5,1,0.29999999999999999,True,False,69.999999999998167,1.028386559036816
intersection,2,5,1,0.40000000000000002,True,True,70.799999999998121,0.92127426765516018
intersection,1,5,1,0.40000000000000002,True,False,72.499999999998025,1.0867455260986221
intersection,0,5,1,0.40000000000000002,True,False,70.549999999998136,1.0015479196587522
intersection,3,5,1,0.40000000000000002,True,False,69.449999999998198,1.1123737195979093
intersection,4,5,1,0.40000000000000002,True,False,70.249999999998153,1.0887337914057211
intersection,0,5,1,0.5,True,True,76.499999999997797,0.48106067997673313
intersection,1,5,1,0.5,True,True,70.29999999999815,0.32393274967017149
intersection,2,5,1,0.5,True,True,72.699999999998013,0.98790906773758458
intersection,3,5,1,0.5,True,False,73.899999999997945,1.1877572503245342
intersection,4,5,1,0.5,True,True,73.349999999997976,0.94314040458823789
intersection,0,5,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,2,5,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,1,5,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,3,5,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,0,5,2,0.10000000000000001,True,True,72.949999999997999,0.70338070623752924
intersection,4,5,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,2,5,2,0.10000000000000001,True,True,71.099999999998104,0.92172108268297392
intersection,1,5,2,0.10000000000000001,True,True,71.34999999999809,0.86273616279892029
intersection,4,5,2,0.10000000000000001,True,True,70.599999999998133,0.85211110629898479
intersection,3,5,2,0.10000000000000001,True,True,71.849999999998062,0.9556014964819578
intersection,0,5,2,0.20000000000000001,True,True,76.149999999997817,0.88500949990772815
intersection,1,5,2,0.20000000000000001,True,True,72.599999999998019,0.90107681255350991
intersection,3,5,2,0.20000000000000001,True,False,71.149999999998101,1.0189427954693531
intersection,4,5,2,0.20000000000000001,True,True,73.599999999997962,0.75757240950840055
intersection,2,5,2,0.20000000000000001,True,True,73.299999999997979,0.9614449419694544
intersection,1,5,2,0.29999999999999999,True,True,71.999999999998053,0.73033221447554841
intersection,0,5,2,0.29999999999999999,True,True,73.399999999997974,0.98487169932283625
intersection,3,5,2,0.29999999999999999,True,True,74.399999999997917,0.90906479335397705
intersection,4,5,2,0.29999999999999999,True,True,72.499999999998025,0.99627143602956825
intersection,2,5,2,0.29999999999999999,True,True,73.899999999997945,0.92991764529221721
intersection,0,5,2,0.40000000000000002,True,True,72.849999999998005,0.80089782187929182
intersection,1,5,2,0.40000000000000002,True,True,70.99999999999811,0.97809699186583521
intersection,2,5,2,0.40000000000000002,True,True,71.849999999998062,0.77850200070584163
intersection,3,5,2,0.40000000000000002,True,True,72.349999999998033,0.97400824840180311
intersection,4,5,2,0.40000000000000002,True,False,71.849999999998062,1.1004237694980172
intersection,0,5,2,0.5,True,True,76.749999999997783,0.049476695211856464
intersection,1,5,2,0.5,True,False,74.649999999997902,1.0394662519109676
intersection,2,5,2,0.5,True,True,71.999999999998053,0.73751372964194739
intersection,3,5,2,0.5,True,True,71.599999999998076,0.61427554874584678
intersection,4,5,2,0.5,True,True,74.249999999997925,0.72718310397543806
intersection,0,5,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,1,5,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,2,5,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,4,5,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,0,5,3,0.10000000000000001,True,True,71.199999999998099,0.046469044384054727
intersection,3,5,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,1,5,3,0.10000000000000001,True,True,72.799999999998008,0.10241677999826823
intersection,2,5,3,0.10000000000000001,True,True,71.499999999998082,0.050527790798650947
intersection,3,5,3,0.10000000000000001,True,True,72.249999999998039,0.30686408208202959
intersection,0,5,3,0.20000000000000001,True,True,70.699999999998127,0.033323132016387785
intersection,2,5,3,0.20000000000000001,True,True,70.799999999998121,0.12123262790326847
intersection,4,5,3,0.10000000000000001,True,True,71.399999999998087,0.2125352040146708
intersection,1,5,3,0.20000000000000001,True,True,73.099999999997991,0.21109669773710996
intersection,3,5,3,0.20000000000000001,True,True,71.299999999998093,0.19747383187373799
intersection,4,5,3,0.20000000000000001,True,True,71.399999999998087,0.046059202134215917
intersection,0,5,3,0.29999999999999999,True,True,73.049999999997993,0.23350096279131433
intersection,1,5,3,0.29999999999999999,True,True,75.199999999997871,0.18601365064373201
intersection,2,5,3,0.29999999999999999,True,True,72.149999999998045,0.76847759985172226
intersection,3,5,3,0.29999999999999999,True,True,70.349999999998147,0.22029753336902538
intersection,4,5,3,0.29999999999999999,True,True,72.499999999998025,0.036389171454113384
intersection,0,5,3,0.40000000000000002,True,True,71.34999999999809,0.25873843012984127
intersection,1,5,3,0.40000000000000002,True,True,73.299999999997979,0.10937601480650812
intersection,2,5,3,0.40000000000000002,True,True,73.449999999997971,0.54596707795592936
intersection,3,5,3,0.40000000000000002,True,True,72.599999999998019,0.74262906362263936
intersection,4,5,3,0.40000000000000002,True,True,72.599999999998019,0.10828893949047921
intersection,0,5,3,0.5,True,True,75.949999999997829,0.38269559170769546
intersection,1,5,3,0.5,True,True,71.749999999998067,0.66814920820189749
intersection,3,5,3,0.5,True,True,72.799999999998008,0.83607035358074466
intersection,2,5,3,0.5,True,True,78.049999999997709,0.67564205941731781
intersection,4,5,3,0.5,True,True,78.799999999997667,0.79130162896391876


==> sim/results_comm_smoke5/stats.json <==
{
  "intersection": {
    "vo": {
      "avg_dv": {
        "q0": 0.97819685185211802,
        "q1": 0.97819685185211802,
        "q2": 0.97819685185211802,
        "q3": 0.97819685185211802,
        "q4": 0.97819685185211802
      },
      "avg_speed": {
        "q0": 1.4986163558851229,
        "q1": 1.4986163558851229,
        "q2": 1.4986163558851229,
        "q3": 1.4986163558851229,
        "q4": 1.4986163558851229
      },
      "collision_rate": 0,
      "completion_rate": 0,
      "completion_time": null,
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.3902844919951698,
        "q1": 1.3902844919951698,
        "q2": 1.3902844919951698,
        "q3": 1.3902844919951698,
        "q4": 1.3902844919951698
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 145.516875,
        "q1": 164.80967699999999,
        "q2": 180.19060400000001,
        "q3": 294.03940575000001,
        "q4": 368.74212499999999
      },
      "runtime_us_per_call": {
        "q0": 4.0398910327595781,
        "q1": 4.5755046363131591,
        "q2": 5.0025153803442528,
        "q3": 8.1632261451971129,
        "q4": 10.237149500277624
      }
    },
    "orca": {
      "avg_dv": {
        "q0": 0.13364931906566641,
        "q1": 0.13364931906566641,
        "q2": 0.13364931906566641,
        "q3": 0.13364931906566641,
        "q4": 0.13364931906566641
      },
      "avg_speed": {
        "q0": 1.4988207037545815,
        "q1": 1.4988207037545815,
        "q2": 1.4988207037545815,
        "q3": 1.4988207037545815,
        "q4": 1.4988207037545815
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 81.89999999999749,
        "q1": 81.89999999999749,
        "q2": 81.89999999999749,
        "q3": 81.89999999999749,
        "q4": 81.89999999999749
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.1452065322802343,
        "q1": 1.1452065322802343,
        "q2": 1.1452065322802343,
        "q3": 1.1452065322802343,
        "q4": 1.1452065322802343
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 84.304792000000006,
        "q1": 92.556375250000002,
        "q2": 97.364770499999992,
        "q3": 102.76410425,
        "q4": 126.846542
      },
      "runtime_us_per_call": {
        "q0": 2.573406349206349,
        "q1": 2.8252861797924296,
        "q2": 2.9720625915750913,
        "q3": 3.1368774191086688,
        "q4": 3.8719945665445668
      }
    },
    "dmpc": {
      "avg_dv": {
        "q0": 0.57777763316992548,
        "q1": 0.57777763316992548,
        "q2": 0.57777763316992548,
        "q3": 0.57777763316992548,
        "q4": 0.57777763316992548
      },
      "avg_speed": {
        "q0": 1.1381740616639,
        "q1": 1.1381740616639,
        "q2": 1.1381740616639,
        "q3": 1.1381740616639,
        "q4": 1.1381740616639
      },
      "collision_rate": 0,
      "completion_rate": 0,
      "completion_time": null,
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2693302844554992,
        "q1": 1.2693302844554992,
        "q2": 1.2693302844554992,
        "q3": 1.2693302844554992,
        "q4": 1.2693302844554992
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 83.143416000000002,
        "q1": 102.3244895,
        "q2": 108.81295850000001,
        "q3": 120.50257325,
        "q4": 131.88233299999999
      },
      "runtime_us_per_call": {
        "q0": 2.308256968350916,
        "q1": 2.8407687257079397,
        "q2": 3.0209039006107719,
        "q3": 3.3454351263187121,
        "q4": 3.661364047751249
      }
    },
    "prollect": {
      "avg_dv": {
        "q0": 0.065817780593756273,
        "q1": 0.065817780593756273,
        "q2": 0.065817780593756273,
        "q3": 0.065817780593756273,
        "q4": 0.065817780593756273
      },
      "avg_speed": {
        "q0": 1.4897905968724032,
        "q1": 1.4897905968724032,
        "q2": 1.4897905968724032,
        "q3": 1.4897905968724032,
        "q4": 1.4897905968724032
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 69.249999999998209,
        "q1": 69.249999999998209,
        "q2": 69.249999999998209,
        "q3": 69.249999999998209,
        "q4": 69.249999999998209
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2158008930835131,
        "q1": 1.2158008930835131,
        "q2": 1.2158008930835131,
        "q3": 1.2158008930835131,
        "q4": 1.2158008930835131
      },
      "preempt_rate": {
        "q0": 0.062851985559566781,
        "q1": 0.062851985559566781,
        "q2": 0.062851985559566781,
        "q3": 0.062851985559566781,
        "q4": 0.062851985559566781
      },
      "runtime_ms": {
        "q0": 63.181792000000002,
        "q1": 70.673729249999994,
        "q2": 74.418791499999998,
        "q3": 76.489500499999991,
        "q4": 83.257833000000005
      },
      "runtime_us_per_call": {
        "q0": 2.2809311191335739,
        "q1": 2.5513981678700359,
        "q2": 2.6865989711191336,
        "q3": 2.7613538086642593,
        "q4": 3.005697942238267
      }
    }
  },
  "bottleneck": {
    "vo": {
      "avg_dv": {
        "q0": 0.0075552851165604853,
        "q1": 0.016363775675836731,
        "q2": 0.021608312376337861,
        "q3": 0.031752538669269997,
        "q4": 0.04249051970316739
      },
      "avg_speed": {
        "q0": 1.4944159555268635,
        "q1": 1.4972662742367928,
        "q2": 1.4982946703148108,
        "q3": 1.4988750638963071,
        "q4": 1.4995134164923123
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 53.09999999999912,
        "q1": 53.999999999999069,
        "q2": 54.149999999999061,
        "q3": 55.024999999999011,
        "q4": 57.49999999999887
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.3973629030241401,
        "q1": 1.4194447275586284,
        "q2": 1.4320926171846795,
        "q3": 1.4398273350292214,
        "q4": 1.4737659810925521
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 35.160375000000002,
        "q1": 39.453760250000002,
        "q2": 40.890813000000001,
        "q3": 45.854853749999997,
        "q4": 51.709916999999997
      },
      "runtime_us_per_call": {
        "q0": 2.008705153107861,
        "q1": 2.2679898582175926,
        "q2": 2.3557333743308959,
        "q3": 2.6113643492975465,
        "q4": 2.9642949976894641
      }
    },
    "orca": {
      "avg_dv": {
        "q0": 0.35125300610323046,
        "q1": 0.46066629190907221,
        "q2": 0.51142801116479653,
        "q3": 0.5503525092016196,
        "q4": 0.64810764320009984
      },
      "avg_speed": {
        "q0": 1.4776947974622074,
        "q1": 1.4873785363129959,
        "q2": 1.4914847437338024,
        "q3": 1.4975749810925434,
        "q4": 1.4998346452616536
      },
      "collision_rate": 0,
      "completion_rate": 0,
      "completion_time": null,
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.1058454709160783,
        "q1": 1.1347097741798962,
        "q2": 1.1473893530436183,
        "q3": 1.1498031845465984,
        "q4": 1.3222852702803618
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 70.531958000000003,
        "q1": 79.683416499999993,
        "q2": 82.594479000000007,
        "q3": 84.588145999999995,
        "q4": 91.813708000000005
      },
      "runtime_us_per_call": {
        "q0": 2.4476665047196002,
        "q1": 2.7652490456690728,
        "q2": 2.8662714811215988,
        "q3": 2.9354575930038864,
        "q4": 3.1862058578567463
      }
    },
    "dmpc": {
      "avg_dv": {
        "q0": 0.14777415849786879,
        "q1": 0.1818506517063595,
        "q2": 0.19891520772906679,
        "q3": 0.22173719444989895,
        "q4": 0.25496022538312102
      },
      "avg_speed": {
        "q0": 1.3286795434186414,
        "q1": 1.3556661156028973,
        "q2": 1.37184624801109,
        "q3": 1.3839571189855451,
        "q4": 1.4100578715609553
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 56.749999999998913,
        "q1": 57.937499999998849,
        "q2": 58.499999999998813,
        "q3": 59.437499999998764,
        "q4": 60.949999999998674
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2721830514169308,
        "q1": 1.2801686651947428,
        "q2": 1.2845727376745288,
        "q3": 1.291372771568422,
        "q4": 1.4711702164360352
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 40.420917000000003,
        "q1": 43.617917250000005,
        "q2": 46.162166999999997,
        "q3": 49.095906250000006,
        "q4": 64.512708000000003
      },
      "runtime_us_per_call": {
        "q0": 2.212178031961471,
        "q1": 2.3465801305234026,
        "q2": 2.4674068864145693,
        "q3": 2.6188690841516635,
        "q4": 3.3212885090609556
      }
    },
    "prollect": {
      "avg_dv": {
        "q0": 0.0061482811263108769,
        "q1": 0.013443826177543821,
        "q2": 0.019007294078229726,
        "q3": 0.025935929997178121,
        "q4": 0.03999757211732935
      },
      "avg_speed": {
        "q0": 1.480336524060329,
        "q1": 1.490425962638148,
        "q2": 1.4931297035319631,
        "q3": 1.4951263387336144,
        "q4": 1.4976812851608972
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 53.09999999999912,
        "q1": 54.074999999999065,
        "q2": 54.349999999999049,
        "q3": 54.599999999999035,
        "q4": 56.649999999998919
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.193500734734261,
        "q1": 1.2275061212066687,
        "q2": 1.2364780472293939,
        "q3": 1.2462812542874659,
        "q4": 1.2621667948879121
      },
      "preempt_rate": {
        "q0": 0.022142531876138433,
        "q1": 0.046856855530997568,
        "q2": 0.079474444298014396,
        "q3": 0.11464527276573171,
        "q4": 0.24851190476190477
      },
      "runtime_ms": {
        "q0": 39.714666999999999,
        "q1": 43.386145750000004,
        "q2": 44.902333499999997,
        "q3": 47.226582749999999,
        "q4": 52.668208
      },
      "runtime_us_per_call": {
        "q0": 2.3047044452181988,
        "q1": 2.4979419003669685,
        "q2": 2.5676073382985667,
        "q3": 2.7306320435474163,
        "q4": 3.0366817343173431
      }
    }
  },
  "random": {
    "vo": {
      "avg_dv": {
        "q0": 0.0080430013754506924,
        "q1": 0.014839656941440883,
        "q2": 0.023657373117823021,
        "q3": 0.035665336359700692,
        "q4": 0.09812057680061155
      },
      "avg_speed": {
        "q0": 1.4870571332055142,
        "q1": 1.4954593135364598,
        "q2": 1.496903869159329,
        "q3": 1.4981175842792323,
        "q4": 1.4995638482781202
      },
      "collision_rate": 0,
      "completion_rate": 0.96666666666666667,
      "completion_time": {
        "q0": 41.549999999999777,
        "q1": 50.64999999999926,
        "q2": 52.499999999999154,
        "q3": 57.299999999998882,
        "q4": 63.549999999998526
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.4119352014065059,
        "q1": 1.4289650592397267,
        "q2": 1.4393479134633822,
        "q3": 1.4475295102657502,
        "q4": 1.4663092502577155
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 29.552333999999998,
        "q1": 35.618135250000002,
        "q2": 39.398729000000003,
        "q3": 42.900614500000003,
        "q4": 57.851125000000003
      },
      "runtime_us_per_call": {
        "q0": 1.4740027730375427,
        "q1": 1.6113481239056273,
        "q2": 1.7716065453724976,
        "q3": 2.0284291811436939,
        "q4": 2.7548154761904762
      }
    },
    "orca": {
      "avg_dv": {
        "q0": 0.042535421502379663,
        "q1": 0.088635119462285736,
        "q2": 0.12725276597467297,
        "q3": 0.1499576813299496,
        "q4": 0.25211573688204969
      },
      "avg_speed": {
        "q0": 1.481249999684729,
        "q1": 1.4946567905041985,
        "q2": 1.4977585266515803,
        "q3": 1.4986675409005765,
        "q4": 1.4997983273307576
      },
      "collision_rate": 0,
      "completion_rate": 0.90000000000000002,
      "completion_time": {
        "q0": 47.849999999999419,
        "q1": 51.399999999999217,
        "q2": 54.249999999999055,
        "q3": 59.899999999998734,
        "q4": 74.749999999997897
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.1280905725615451,
        "q1": 1.1498977322987884,
        "q2": 1.1689355592266242,
        "q3": 1.314957033801333,
        "q4": 1.6137686220448761
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 39.732292000000001,
        "q1": 43.187978749999999,
        "q2": 48.7964585,
        "q3": 53.882979249999998,
        "q4": 83.971999999999994
      },
      "runtime_us_per_call": {
        "q0": 1.8324709302325581,
        "q1": 1.9938167629129167,
        "q2": 2.0950794555192918,
        "q3": 2.2816534439218481,
        "q4": 3.982982733463035
      }
    },
    "dmpc": {
      "avg_dv": {
        "q0": 0.45042265695902656,
        "q1": 0.51174948699562417,
        "q2": 0.5677423322286238,
        "q3": 0.61835120640306751,
        "q4": 0.77525230652213528
      },
      "avg_speed": {
        "q0": 0.76843210369375492,
        "q1": 0.92355343162963255,
        "q2": 0.98687476429797172,
        "q3": 1.0365617219850929,
        "q4": 1.0864607293625534
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 42.799999999999706,
        "q1": 51.887499999999193,
        "q2": 53.649999999999089,
        "q3": 56.237499999998946,
        "q4": 64.949999999998454
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2780238719479426,
        "q1": 1.2953734301252042,
        "q2": 1.3321180219438951,
        "q3": 1.641053302905608,
        "q4": 2.2211982689812371
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 30.128875000000001,
        "q1": 37.099301750000002,
        "q2": 40.752875000000003,
        "q3": 43.621281249999996,
        "q4": 59.801625000000001
      },
      "runtime_us_per_call": {
        "q0": 1.4526940694310511,
        "q1": 1.6956259161964227,
        "q2": 1.8527983808568376,
        "q3": 2.0072853062067897,
        "q4": 2.3018331408775983
      }
    },
    "prollect": {
      "avg_dv": {
        "q0": 0.0075364907774756922,
        "q1": 0.010474297388180044,
        "q2": 0.020009073705061949,
        "q3": 0.030282394923266405,
        "q4": 0.094255690697343242
      },
      "avg_speed": {
        "q0": 1.4802206386671697,
        "q1": 1.4927532330490196,
        "q2": 1.494597439369739,
        "q3": 1.4966546055094225,
        "q4": 1.4978173019656467
      },
      "collision_rate": 0,
      "completion_rate": 0.96666666666666667,
      "completion_time": {
        "q0": 41.549999999999777,
        "q1": 50.499999999999268,
        "q2": 52.74999999999914,
        "q3": 56.949999999998902,
        "q4": 63.549999999998526
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.1991708492173527,
        "q1": 1.2380427975933979,
        "q2": 1.2432485368447828,
        "q3": 1.2558076611621856,
        "q4": 1.2798275857248584
      },
      "preempt_rate": {
        "q0": 0.016947472745292368,
        "q1": 0.026719549075819103,
        "q2": 0.039448701254680515,
        "q3": 0.048507740523847161,
        "q4": 0.10400728597449908
      },
      "runtime_ms": {
        "q0": 30.518750000000001,
        "q1": 39.940791750000002,
        "q2": 43.068792000000002,
        "q3": 45.793708249999995,
        "q4": 61.672874999999998
      },
      "runtime_us_per_call": {
        "q0": 1.6744540574809808,
        "q1": 1.8545425658733525,
        "q2": 2.0244651346599856,
        "q3": 2.0754518796520527,
        "q4": 2.3314947632058289
      }
    }
  }
}


==> sim/results_comm_smoke5/summary.csv <==
scenario,method,seed,n_agents,completed,completion_time,min_distance,deadlock,collision,runtime_ms,ctrl_calls,runtime_us_per_call,avg_speed,avg_dv,preempt_rate
bottleneck,dmpc,0,16,True,57.599999999998865,1.2904362845581441,False,False,43.911625000000001,18432,2.3823581271701388,1.3867179622784778,0.18134588607296004,0
bottleneck,dmpc,1,16,True,57.099999999998893,1.4145154028365401,False,False,40.420917000000003,18272,2.212178031961471,1.3936256810112544,0.17048537970914127,0
bottleneck,dmpc,2,16,True,60.699999999998688,1.2838586027495196,False,False,64.512708000000003,19424,3.3212885090609556,1.3458751909575013,0.24107940248040688,0
bottleneck,dmpc,3,16,True,60.049999999998725,1.2736225013630886,False,False,50.853417,19216,2.6464101269775187,1.3446063716638685,0.21570074355699848,0
bottleneck,dmpc,4,16,True,58.949999999998788,1.284126654710686,False,False,54.064875000000001,18864,2.8660345101781171,1.3611310708123918,0.21324143460146333,0
bottleneck,dmpc,5,16,True,60.949999999998674,1.2800535716647345,False,False,47.967832999999999,19504,2.4593843826907302,1.3286795434186414,0.25496022538312102,0
bottleneck,dmpc,6,16,True,58.749999999998799,1.2929060535062025,False,False,49.105125000000001,18800,2.611974734042553,1.3674713846623738,0.18909672446991477,0
bottleneck,dmpc,7,16,True,59.649999999998748,1.307287922506994,False,False,58.320458000000002,19088,3.0553467099748532,1.3505883607118074,0.22075577589851456,0
bottleneck,dmpc,8,16,True,58.499999999998813,1.289562376533655,False,False,49.068249999999999,18720,2.6211672008547007,1.3720215430285787,0.20206066538378539,0
bottleneck,dmpc,9,16,True,58.299999999998825,1.2825435382370138,False,False,48.261583999999999,18656,2.5869202401372213,1.3747422155932283,0.18558532452436324,0
bottleneck,dmpc,10,16,True,59.249999999998771,1.2752696916166026,False,False,42.986541000000003,18960,2.2672226265822788,1.3553829923397787,0.22206433396702707,0
bottleneck,dmpc,11,16,True,58.19999999999883,1.3303844477582401,False,False,44.172499999999999,18624,2.3718051975945018,1.3753330063283846,0.19314962747113135,0
bottleneck,dmpc,12,16,True,56.749999999998913,1.2791358392119596,False,False,49.293374999999997,18160,2.7143928964757711,1.4083658974613318,0.15555034430607473,0
bottleneck,dmpc,13,16,True,58.549999999998811,1.2721830514169308,False,False,44.514583000000002,18736,2.3758850875320237,1.3644581197137198,0.20211785499310558,0
bottleneck,dmpc,14,16,True,56.999999999998899,1.3002032500249812,False,False,42.376874999999998,18240,2.3232935855263159,1.4100578715609553,0.15884891831800571,0
bottleneck,dmpc,15,16,True,58.499999999998813,1.286258421258027,False,False,45.514125,18720,2.4313100961538461,1.3692401872537812,0.18675227719010748,0
bottleneck,dmpc,16,16,True,57.899999999998847,1.2916849339051812,False,False,46.538792000000001,18528,2.5118087219343699,1.3918995391393574,0.18219432943632327,0
bottleneck,dmpc,17,16,True,58.849999999998793,1.2873396793572154,False,False,42.614165999999997,18832,2.2628592820730669,1.3716709529936011,0.20699635243756498,0
bottleneck,dmpc,18,16,True,59.649999999998748,1.2805139457847674,False,False,52.755125,19088,2.7637848386420787,1.352987814001033,0.22408736709282415,0
bottleneck,dmpc,19,16,True,58.499999999998813,1.2853228731193744,False,False,41.462583000000002,18720,2.2148815705128206,1.3779952374823243,0.18173609246303823,0
bottleneck,dmpc,20,16,True,57.799999999998853,1.2769660384779926,False,False,45.785542,18496,2.4754293901384083,1.3846284956739898,0.18552144215369407,0
bottleneck,dmpc,21,16,True,57.049999999998896,1.4711702164360352,False,False,48.822625000000002,18256,2.6743330959684486,1.3943153347998858,0.14777415849786879,0
bottleneck,dmpc,22,16,True,60.699999999998688,1.281456457667149,False,False,49.937874999999998,19424,2.5709367277594728,1.3363477990585844,0.2263103944291068,0
bottleneck,dmpc,23,16,True,59.499999999998757,1.2736115001535406,False,False,47.549624999999999,19040,2.4973542542016807,1.3565154853922534,0.22274814747718277,0
bottleneck,dmpc,24,16,True,58.049999999998839,1.2734451003431346,False,False,45.678750000000001,18576,2.4590197028423773,1.3807253037189806,0.19791991348939597,0
bottleneck,dmpc,25,16,True,59.649999999998748,1.3438401150330326,False,False,42.543875,19088,2.2288283214585078,1.3474034300069946,0.23627992086133842,0
bottleneck,dmpc,26,16,True,58.249999999998828,1.2837225677536637,False,False,46.926040999999998,18640,2.5174914699570814,1.3819429889202115,0.16972657291452128,0
bottleneck,dmpc,27,16,True,58.399999999998819,1.2887945130471843,False,False,43.765166999999998,18688,2.3418860766267122,1.3792515872063471,0.19991050196873761,0
bottleneck,dmpc,28,16,True,57.14999999999889,1.2847201475155328,False,False,43.171792000000003,18288,2.3606622922134735,1.4021170059490684,0.15767972470069785,0
bottleneck,dmpc,29,16,True,58.999999999998785,1.2844253278335249,False,False,43.568834000000003,18880,2.3076712923728815,1.3687918569803561,0.2277596117492878,0
bottleneck,orca,0,16,False,90.049999999997027,1.3222852702803618,False,False,74.268167000000005,28816,2.5773239519711271,1.4960779783126639,0.58950832854265389,0
bottleneck,orca,1,16,False,90.049999999997027,1.1422532074180769,False,False,80.852917000000005,28816,2.805834154636313,1.4952431773621153,0.51422824359617203,0
bottleneck,orca,2,16,False,90.049999999997027,1.1903571022063437,False,False,81.315708999999998,28816,2.8218943989450307,1.4879722065533025,0.43890762174562853,0
bottleneck,orca,3,16,False,90.049999999997027,1.1453812583064669,False,False,70.531958000000003,28816,2.4476665047196002,1.4894145327042321,0.48651350879142796,0
bottleneck,orca,4,16,False,90.049999999997027,1.1327198352965284,False,False,82.897834000000003,28816,2.8767987923375902,1.4884950342146217,0.52815654172116533,0
bottleneck,orca,5,16,False,90.049999999997027,1.2123827756402834,False,False,83.573625000000007,28816,2.9002507287617991,1.4989619737937132,0.49289978997816752,0
bottleneck,orca,6,16,False,90.049999999997027,1.1466917646961918,False,False,82.505624999999995,28816,2.8631879858411993,1.4980799110964387,0.53595945166029835,0
bottleneck,orca,7,16,False,90.049999999997027,1.1480869413910448,False,False,79.293582999999998,28816,2.7517206760133259,1.4907123641207143,0.46418390857768377,0
bottleneck,orca,8,16,False,90.049999999997027,1.1267125391166211,False,False,88.646625,28816,3.0762987576346474,1.4980401753915091,0.48227716705932949,0
bottleneck,orca,9,16,False,90.049999999997027,1.1481158787451011,False,False,89.573915999999997,28816,3.1084784841754578,1.4998346452616536,0.4408010699643185,0
bottleneck,orca,10,16,False,90.049999999997027,1.1168820908405432,False,False,82.683333000000005,28816,2.8693549764019988,1.4883024537863472,0.52544689330333427,0
bottleneck,orca,11,16,False,90.049999999997027,1.1425068448868363,False,False,81.431540999999996,28816,2.8259141102165461,1.4922571233468906,0.46055073957175119,0
bottleneck,orca,12,16,False,90.049999999997027,1.154172250881409,False,False,91.813708000000005,28816,3.1862058578567463,1.492402838978528,0.39403095133576405,0
bottleneck,orca,13,16,False,90.049999999997027,1.1406795908299998,False,False,85.762040999999996,28816,2.9761952040533037,1.4871806462328938,0.57238580638728875,0
bottleneck,orca,14,16,False,90.049999999997027,1.1427341142278566,False,False,78.012541999999996,28816,2.707264783453637,1.492883207342339,0.48228188500223995,0
bottleneck,orca,15,16,False,90.049999999997027,1.1485799667864578,False,False,86.888833000000005,28816,3.0152982023875623,1.4893242859567368,0.39358019793178167,0
bottleneck,orca,16,16,False,90.049999999997027,1.1434891777004403,False,False,77.916583000000003,28816,2.7039347237645752,1.4894698846732066,0.50862777873342102,0
bottleneck,orca,17,16,False,90.049999999997027,1.1117698090145645,False,False,83.390833000000001,28816,2.8939073084397555,1.4867524184932723,0.56998786308050475,0
bottleneck,orca,18,16,False,90.049999999997027,1.1316019039558252,False,False,79.206083000000007,28816,2.7486841685174905,1.4776947974622074,0.58975609599056766,0
bottleneck,orca,19,16,False,90.049999999997027,1.148735175225553,False,False,74.411582999999993,28816,2.5823009092171016,1.4868882320469148,0.37847889086278158,0
bottleneck,orca,20,16,False,90.049999999997027,1.3036261369466808,False,False,84.608417000000003,28816,2.9361610563575793,1.4963877791983167,0.54865730997331774,0
bottleneck,orca,21,16,False,90.049999999997027,1.1753613648141588,False,False,84.527332999999999,28816,2.9333472029428096,1.4996816536845576,0.35125300610323046,0
bottleneck,orca,22,16,False,90.049999999997027,1.148980697225138,False,False,81.969791999999998,28816,2.8445930038867298,1.4968607719507627,0.46101294892103523,0
bottleneck,orca,23,16,False,90.049999999997027,1.1307740339495191,False,False,84.362166000000002,28816,2.9276154219877846,1.4856568631090972,0.56073595466824977,0
bottleneck,orca,24,16,False,90.049999999997027,1.1564034542252681,False,False,81.852417000000003,28816,2.8405197459744587,1.498955956554781,0.5430376580486469,0
bottleneck,orca,25,16,False,90.049999999997027,1.1491230559413084,False,False,81.491,28816,2.8279775124930593,1.4978130508064704,0.53897460629281035,0
bottleneck,orca,26,16,False,90.049999999997027,1.1218440034803208,False,False,85.486541000000003,28816,2.9666345433092727,1.4848596170207762,0.55091757561105359,0
bottleneck,orca,27,16,False,90.049999999997027,1.1492127381863901,False,False,82.990875000000003,28816,2.8800275888395337,1.4997983869651452,0.4155501794018473,0
bottleneck,orca,28,16,False,90.049999999997027,1.1500000000000012,False,False,87.094125000000005,28816,3.0224224389228205,1.4848902412010991,0.64810764320009984,0
bottleneck,orca,29,16,False,90.049999999997027,1.1058454709160783,False,False,73.027208999999999,28816,2.5342590574680735,1.4810312322256174,0.61100013869683334,0
bottleneck,prollect,0,16,True,54.899999999999018,1.2449709963625775,False,False,43.584958,17568,2.4809288479052825,1.4975820514209666,0.026916555053102618,0.022142531876138433
bottleneck,prollect,1,16,True,53.199999999999115,1.2337282214028054,False,False,48.328125,17024,2.8388231320488724,1.4969655954967749,0.0088302152158388197,0.03577302631578947
bottleneck,prollect,2,16,True,55.099999999999007,1.2446316317264956,False,False,50.480584,17632,2.8630095281306716,1.4893393423670158,0.026659124960890023,0.12284482758620689
bottleneck,prollect,3,16,True,55.149999999999004,1.2156769224832999,False,False,46.315916000000001,17648,2.6244286038077971,1.4939705466616557,0.018692955139142906,0.069016319129646425
bottleneck,prollect,4,16,True,54.199999999999058,1.2367537969226547,False,False,51.327832999999998,17344,2.959399965405904,1.4936396020678426,0.018071146126673782,0.076049354243542436
bottleneck,prollect,5,16,True,54.199999999999058,1.2464856451492421,False,False,52.668208,17344,3.0366817343173431,1.4925236676294902,0.022704205072919096,0.079335793357933573
bottleneck,prollect,6,16,True,54.349999999999049,1.2315712484409027,False,False,46.545124999999999,17392,2.6762376379944803,1.4945565018480738,0.012152191846878097,0.06853725850965961
bottleneck,prollect,7,16,True,54.549999999999038,1.2527187760002141,False,False,46.906083000000002,17456,2.6871037465627867,1.489424412980132,0.026612615755628764,0.14831576535288726
bottleneck,prollect,8,16,True,54.499999999999041,1.2315672898340879,False,False,44.773125,17440,2.5672663417431192,1.4921970274829357,0.025007466825354787,0.089334862385321095
bottleneck,prollect,9,16,True,54.149999999999061,1.227201064477135,False,False,48.079707999999997,17328,2.7746830563250229,1.49453216080711,0.012937499625820066,0.065847183748845795
bottleneck,prollect,10,16,True,54.899999999999018,1.2430194143318385,False,False,45.383333999999998,17568,2.5832954234972676,1.4845134810057585,0.03999757211732935,0.1910860655737705
bottleneck,prollect,11,16,True,54.799999999999024,1.2284212913952699,False,False,45.031542000000002,17536,2.5679483348540146,1.4901322164370054,0.029479060544791935,0.1135948905109489
bottleneck,prollect,12,16,True,54.449999999999044,1.2308522601739,False,False,43.319875000000003,17424,2.4862187213039486,1.4939821942003244,0.02556622027048475,0.069387052341597796
bottleneck,prollect,13,16,True,53.399999999999103,1.2293261761111505,False,False,46.684125000000002,17088,2.731982970505618,1.4968888898218091,0.010057787966839812,0.036048689138576777
bottleneck,prollect,14,16,True,53.849999999999078,1.2414756020534317,False,False,43.204124999999998,17232,2.5072031685236769,1.4947356322931378,0.014476075616570864,0.057683379758588671
bottleneck,prollect,15,16,True,53.849999999999078,1.2510543852450504,False,False,45.491042,17232,2.6399165506035285,1.4969789314775879,0.006863667250620902,0.039345403899721451
bottleneck,prollect,16,16,True,54.799999999999024,1.2258451792429577,False,False,43.818207999999998,17536,2.4987572992700731,1.4885161910918123,0.020908033372250976,0.14381843065693431
bottleneck,prollect,17,16,True,54.299999999999052,1.2522306998789723,False,False,44.530833000000001,17376,2.5627781422651932,1.4912541220974938,0.0239916469025576,0.088455340699815838
bottleneck,prollect,18,16,True,54.399999999999046,1.2258806836551515,False,False,41.962792,17408,2.4105464154411766,1.491960998719601,0.023844638707187941,0.10196461397058823
bottleneck,prollect,19,16,True,54.049999999999066,1.193500734734261,False,False,40.292082999999998,17296,2.3295607654949122,1.4933279442700242,0.013271982381438736,0.08290934320074006
bottleneck,prollect,20,16,True,54.599999999999035,1.2040284370568728,False,False,51.823290999999998,17472,2.966076636904762,1.4929314627939019,0.027958947010492563,0.079613095238095233
bottleneck,prollect,21,16,True,53.09999999999912,1.2456680817021382,False,False,42.898167000000001,16992,2.5246096398305085,1.4976812851608972,0.0061482811263108769,0.029837570621468926
bottleneck,prollect,22,16,True,56.649999999998919,1.2409010792603201,False,False,42.161499999999997,18128,2.325766769638129,1.4952565742137733,0.026059166572742581,0.043248014121800529
bottleneck,prollect,23,16,True,53.899999999999075,1.2144916092945375,False,False,52.340958999999998,17248,3.0346103316326527,1.4907505352787733,0.019321633017316545,0.12012987012987013
bottleneck,prollect,24,16,True,54.249999999999055,1.2621667948879121,False,False,47.333416,17360,2.7265792626728107,1.4892624635283922,0.017602977678675802,0.1353110599078341
bottleneck,prollect,25,16,True,54.349999999999049,1.2594056216604634,False,False,44.490333,17392,2.5580918238270467,1.4929131753219216,0.017615395482827201,0.081359245630174798
bottleneck,prollect,26,16,True,54.399999999999046,1.2240297005703293,False,False,41.833666999999998,17408,2.4031288488051472,1.4967532154799676,0.013959357565859074,0.035271139705882353
bottleneck,prollect,27,16,True,54.349999999999049,1.2473919667316238,False,False,44.250166999999998,17392,2.5442828311867522,1.4903177717579397,0.016531281760609192,0.11499540018399264
bottleneck,prollect,28,16,True,53.849999999999078,1.2362022975361331,False,False,39.714666999999999,17232,2.3047044452181988,1.4971562706123163,0.011698998197531797,0.026462395543175487
bottleneck,prollect,29,16,True,54.599999999999035,1.2605261001973742,False,False,43.639291999999998,17472,2.4976701007326003,1.480336524060329,0.034261722340210091,0.24851190476190477
bottleneck,vo,0,16,True,55.099999999999007,1.4198924888553206,False,False,39.828874999999996,17632,2.2588971755898366,1.4990465878547787,0.031071446780802869,0
bottleneck,vo,1,16,True,53.199999999999115,1.4737659810925521,False,False,39.150458,17024,2.299721452067669,1.4995134164923123,0.0076874691147430403,0
bottleneck,vo,2,16,True,56.549999999998924,1.4001961266356513,False,False,43.70975,18096,2.4154371131741823,1.4981957361243179,0.040132984564210397,0
bottleneck,vo,3,16,True,55.499999999998984,1.428745370894023,False,False,37.222625000000001,17760,2.0958685247747746,1.4988814084937967,0.020179551382220141,0
bottleneck,vo,4,16,True,56.349999999998936,1.4068554655212919,False,False,51.709916999999997,18032,2.8676750776397513,1.4980095396979733,0.04249051970316739,0
bottleneck,vo,5,16,True,53.999999999999069,1.432949590558392,False,False,39.453583000000002,17280,2.2831934606481479,1.498108119972148,0.027442148350994938,0
bottleneck,vo,6,16,True,54.099999999999064,1.4674050585208698,False,False,36.928125000000001,17312,2.1330940965804066,1.4984705980404558,0.011548065071792343,0
bottleneck,vo,7,16,True,54.299999999999052,1.3973629030241401,False,False,40.084792,17376,2.3069056169429096,1.4968105576888575,0.022229815668349247,0
bottleneck,vo,8,16,True,55.149999999999004,1.4323305316508954,False,False,46.840415999999998,17648,2.6541486854034448,1.4971927992392633,0.031979569298759045,0
bottleneck,vo,9,16,True,53.649999999999089,1.4358391358519424,False,False,39.454292000000002,17168,2.2981297763280524,1.4985563902015451,0.010081066197022854,0
bottleneck,vo,10,16,True,54.049999999999066,1.4236401262275513,False,False,40.165999999999997,17296,2.3222710453283995,1.4961367437115882,0.038173208086187294,0
bottleneck,vo,11,16,True,54.699999999999029,1.4140315786295834,False,False,35.160375000000002,17504,2.008705153107861,1.4970621181299768,0.033169963363922035,0
bottleneck,vo,12,16,True,54.749999999999027,1.4318547027184636,False,False,42.572583999999999,17520,2.4299420091324202,1.4988449341276531,0.033364998807242738,0
bottleneck,vo,13,16,True,53.999999999999069,1.4139584230040096,False,False,39.103292000000003,17280,2.262921990740741,1.4989524902767333,0.015963500004266429,0
bottleneck,vo,14,16,True,54.099999999999064,1.4307587009758851,False,False,51.317875000000001,17312,2.9642949976894641,1.4982492265897669,0.020697693697412537,0
bottleneck,vo,15,16,True,53.799999999999081,1.4706963358789134,False,False,35.883459000000002,17216,2.0843087244423795,1.4988560301038387,0.0075552851165604853,0
bottleneck,vo,16,16,True,53.799999999999081,1.4369189633271187,False,False,41.336874999999999,17216,2.4010731296468402,1.4984413857732131,0.015115071707284549,0
bottleneck,vo,17,16,True,54.199999999999058,1.4328715645672223,False,False,46.845041999999999,17344,2.7009364621771219,1.4983956800678979,0.017704185950023876,0
bottleneck,vo,18,16,True,54.299999999999052,1.4192954737930643,False,False,43.154916,17376,2.4835932320441989,1.4975619393546544,0.022743040675999231,0
bottleneck,vo,19,16,True,53.999999999999069,1.4407967922632556,False,False,39.844000000000001,17280,2.305787037037037,1.4968248367077583,0.017552718355163907,0
bottleneck,vo,20,16,True,56.699999999998916,1.4230941693172505,False,False,48.912624999999998,18144,2.6958016424162259,1.4991789506822499,0.040912780318852711,0
bottleneck,vo,21,16,True,53.09999999999912,1.4446321070117116,False,False,46.512540999999999,16992,2.7373199741054615,1.4989560310393708,0.0090858822610525216,0
bottleneck,vo,22,16,True,57.49999999999887,1.4145164753419861,False,False,40.733584,18400,2.2137817391304351,1.4978667897584543,0.029749334977975075,0
bottleneck,vo,23,16,True,54.049999999999066,1.4491826516022859,False,False,39.070749999999997,17296,2.258947155411656,1.494611605835771,0.028789924584998048,0
bottleneck,vo,24,16,True,53.649999999999089,1.4204628952661589,False,False,40.552624999999999,17168,2.3621053704566637,1.4969243419990275,0.017877098329295783,0
bottleneck,vo,25,16,True,54.599999999999035,1.4533664158195774,False,False,41.048042000000002,17472,2.3493613782051281,1.4983401140398545,0.020986809084326472,0
bottleneck,vo,26,16,True,56.79999999999891,1.4357192501223333,False,False,43.881791999999997,18176,2.4142711267605632,1.4989709626585135,0.024681469234807327,0
bottleneck,vo,27,16,True,54.049999999999066,1.4361647534287378,False,False,50.919499999999999,17296,2.9440043940795562,1.4974866992293814,0.01596746144939434,0
bottleneck,vo,28,16,True,54.799999999999024,1.4408930200283716,False,False,46.539749999999998,17536,2.6539547217153285,1.4992295988003503,0.019860970345132862,0
bottleneck,vo,29,16,True,53.949999999999072,1.4107966211584846,False,False,42.157583000000002,17264,2.4419359939759038,1.4944159555268635,0.036504629014954645,0
intersection,dmpc,0,20,False,90.049999999997027,1.2693302844554992,False,False,103.48041600000001,36020,2.8728599666851751,1.1381740616639,0.57777763316992548,0
intersection,dmpc,1,20,False,90.049999999997027,1.2693302844554992,False,False,104.867875,36020,2.9113790949472516,1.1381740616639,0.57777763316992548,0
intersection,dmpc,2,20,False,90.049999999997027,1.2693302844554992,False,False,109.239,36020,3.0327318156579679,1.1381740616639,0.57777763316992548,0
intersection,dmpc,3,20,False,90.049999999997027,1.2693302844554992,False,False,103.010417,36020,2.8598116879511384,1.1381740616639,0.57777763316992548,0
intersection,dmpc,4,20,False,90.049999999997027,1.2693302844554992,False,False,99.752375000000001,36020,2.7693607717934481,1.1381740616639,0.57777763316992548,0
intersection,dmpc,5,20,False,90.049999999997027,1.2693302844554992,False,False,109.492625,36020,3.0397730427540255,1.1381740616639,0.57777763316992548,0
intersection,dmpc,6,20,False,90.049999999997027,1.2693302844554992,False,False,123.07774999999999,36020,3.4169280955024988,1.1381740616639,0.57777763316992548,0
intersection,dmpc,7,20,False,90.049999999997027,1.2693302844554992,False,False,117.761916,36020,3.2693480288728485,1.1381740616639,0.57777763316992548,0
intersection,dmpc,8,20,False,90.049999999997027,1.2693302844554992,False,False,131.112166,36020,3.6399823986674069,1.1381740616639,0.57777763316992548,0
intersection,dmpc,9,20,False,90.049999999997027,1.2693302844554992,False,False,108.386917,36020,3.0090759855635758,1.1381740616639,0.57777763316992548,0
intersection,dmpc,10,20,False,90.049999999997027,1.2693302844554992,False,False,114.15229100000001,36020,3.1691363409217104,1.1381740616639,0.57777763316992548,0
intersection,dmpc,11,20,False,90.049999999997027,1.2693302844554992,False,False,131.88233299999999,36020,3.661364047751249,1.1381740616639,0.57777763316992548,0
intersection,dmpc,12,20,False,90.049999999997027,1.2693302844554992,False,False,129.77437499999999,36020,3.6028421710161016,1.1381740616639,0.57777763316992548,0
intersection,dmpc,13,20,False,90.049999999997027,1.2693302844554992,False,False,120.819542,36020,3.3542349250416437,1.1381740616639,0.57777763316992548,0
intersection,dmpc,14,20,False,90.049999999997027,1.2693302844554992,False,False,124.709958,36020,3.462242032204331,1.1381740616639,0.57777763316992548,0
intersection,dmpc,15,20,False,90.049999999997027,1.2693302844554992,False,False,130.56620899999999,36020,3.6248253470294278,1.1381740616639,0.57777763316992548,0
intersection,dmpc,16,20,False,90.049999999997027,1.2693302844554992,False,False,109.875792,36020,3.0504106607440313,1.1381740616639,0.57777763316992548,0
intersection,dmpc,17,20,False,90.049999999997027,1.2693302844554992,False,False,115.64775,36020,3.2106538034425318,1.1381740616639,0.57777763316992548,0
intersection,dmpc,18,20,False,90.049999999997027,1.2693302844554992,False,False,127.943333,36020,3.5520081343697947,1.1381740616639,0.57777763316992548,0
intersection,dmpc,19,20,False,90.049999999997027,1.2693302844554992,False,False,83.143416000000002,36020,2.308256968350916,1.1381740616639,0.57777763316992548,0
intersection,dmpc,20,20,False,90.049999999997027,1.2693302844554992,False,False,119.55166699999999,36020,3.3190357301499169,1.1381740616639,0.57777763316992548,0
intersection,dmpc,21,20,False,90.049999999997027,1.2693302844554992,False,False,103.918875,36020,2.8850326207662409,1.1381740616639,0.57777763316992548,0
intersection,dmpc,22,20,False,90.049999999997027,1.2693302844554992,False,False,102.754334,36020,2.8527022209883399,1.1381740616639,0.57777763316992548,0
intersection,dmpc,23,20,False,90.049999999997027,1.2693302844554992,False,False,102.104708,36020,2.8346670738478621,1.1381740616639,0.57777763316992548,0
intersection,dmpc,24,20,False,90.049999999997027,1.2693302844554992,False,False,107.034666,36020,2.9715343142698498,1.1381740616639,0.57777763316992548,0
intersection,dmpc,25,20,False,90.049999999997027,1.2693302844554992,False,False,96.114457999999999,36020,2.6683636313159353,1.1381740616639,0.57777763316992548,0
intersection,dmpc,26,20,False,90.049999999997027,1.2693302844554992,False,False,91.866958999999994,36020,2.5504430594114376,1.1381740616639,0.57777763316992548,0
intersection,dmpc,27,20,False,90.049999999997027,1.2693302844554992,False,False,99.487707999999998,36020,2.7620129927817878,1.1381740616639,0.57777763316992548,0
intersection,dmpc,28,20,False,90.049999999997027,1.2693302844554992,False,False,95.323333000000005,36020,2.6464001388117713,1.1381740616639,0.57777763316992548,0
intersection,dmpc,29,20,False,90.049999999997027,1.2693302844554992,False,False,102.181208,36020,2.8367908939478066,1.1381740616639,0.57777763316992548,0
intersection,orca,0,20,True,81.89999999999749,1.1452065322802343,False,False,126.846542,32760,3.8719945665445668,1.4988207037545815,0.13364931906566641,0
intersection,orca,1,20,True,81.89999999999749,1.1452065322802343,False,False,97.738332999999997,32760,2.9834655982905982,1.4988207037545815,0.13364931906566641,0
intersection,orca,2,20,True,81.89999999999749,1.1452065322802343,False,False,88.793790999999999,32760,2.7104331807081805,1.4988207037545815,0.13364931906566641,0
intersection,orca,3,20,True,81.89999999999749,1.1452065322802343,False,False,89.993624999999994,32760,2.7470581501831504,1.4988207037545815,0.13364931906566641,0
intersection,orca,4,20,True,81.89999999999749,1.1452065322802343,False,False,91.198166999999998,32760,2.7838268315018317,1.4988207037545815,0.13364931906566641,0
intersection,orca,5,20,True,81.89999999999749,1.1452065322802343,False,False,90.999290999999999,32760,2.7777561355311353,1.4988207037545815,0.13364931906566641,0
intersection,orca,6,20,True,81.89999999999749,1.1452065322802343,False,False,84.304792000000006,32760,2.573406349206349,1.4988207037545815,0.13364931906566641,0
intersection,orca,7,20,True,81.89999999999749,1.1452065322802343,False,False,123.352625,32760,3.7653426434676436,1.4988207037545815,0.13364931906566641,0
intersection,orca,8,20,True,81.89999999999749,1.1452065322802343,False,False,89.731125000000006,32760,2.7390453296703297,1.4988207037545815,0.13364931906566641,0
intersection,orca,9,20,True,81.89999999999749,1.1452065322802343,False,False,108.53045899999999,32760,3.3128955738705734,1.4988207037545815,0.13364931906566641,0
intersection,orca,10,20,True,81.89999999999749,1.1452065322802343,False,False,96.391959,32760,2.9423674908424911,1.4988207037545815,0.13364931906566641,0
intersection,orca,11,20,True,81.89999999999749,1.1452065322802343,False,False,99.891041000000001,32760,3.0491770757020755,1.4988207037545815,0.13364931906566641,0
intersection,orca,12,20,True,81.89999999999749,1.1452065322802343,False,False,101.99291599999999,32760,3.1133368742368743,1.4988207037545815,0.13364931906566641,0
intersection,orca,13,20,True,81.89999999999749,1.1452065322802343,False,False,104.319417,32760,3.1843533882783883,1.4988207037545815,0.13364931906566641,0
intersection,orca,14,20,True,81.89999999999749,1.1452065322802343,False,False,110.41241599999999,32760,3.3703423687423686,1.4988207037545815,0.13364931906566641,0
intersection,orca,15,20,True,81.89999999999749,1.1452065322802343,False,False,103.02116700000001,32760,3.1447242673992672,1.4988207037545815,0.13364931906566641,0
intersection,orca,16,20,True,81.89999999999749,1.1452065322802343,False,False,92.732124999999996,32760,2.8306509462759464,1.4988207037545815,0.13364931906566641,0
intersection,orca,17,20,True,81.89999999999749,1.1452065322802343,False,False,111.07933300000001,32760,3.3907000305250303,1.4988207037545815,0.13364931906566641,0
intersection,orca,18,20,True,81.89999999999749,1.1452065322802343,False,False,96.873417000000003,32760,2.9570640109890109,1.4988207037545815,0.13364931906566641,0
intersection,orca,19,20,True,81.89999999999749,1.1452065322802343,False,False,98.523250000000004,32760,3.0074252136752135,1.4988207037545815,0.13364931906566641,0
intersection,orca,20,20,True,81.89999999999749,1.1452065322802343,False,False,95.839500000000001,32760,2.925503663003663,1.4988207037545815,0.13364931906566641,0
intersection,orca,21,20,True,81.89999999999749,1.1452065322802343,False,False,98.295666999999995,32760,3.0004782356532358,1.4988207037545815,0.13364931906566641,0
intersection,orca,22,20,True,81.89999999999749,1.1452065322802343,False,False,106.394667,32760,3.247700457875458,1.4988207037545815,0.13364931906566641,0
intersection,orca,23,20,True,81.89999999999749,1.1452065322802343,False,False,99.088958000000005,32760,3.0246934676434676,1.4988207037545815,0.13364931906566641,0
intersection,orca,24,20,True,81.89999999999749,1.1452065322802343,False,False,91.643625,32760,2.7974244505494505,1.4988207037545815,0.13364931906566641,0
intersection,orca,25,20,True,81.89999999999749,1.1452065322802343,False,False,94.659959000000001,32760,2.8894981379731379,1.4988207037545815,0.13364931906566641,0
intersection,orca,26,20,True,81.89999999999749,1.1452065322802343,False,False,101.642791,32760,3.1026492979242977,1.4988207037545815,0.13364931906566641,0
intersection,orca,27,20,True,81.89999999999749,1.1452065322802343,False,False,96.991208,32760,2.9606595848595849,1.4988207037545815,0.13364931906566641,0
intersection,orca,28,20,True,81.89999999999749,1.1452065322802343,False,False,94.144125000000003,32760,2.8737522893772893,1.4988207037545815,0.13364931906566641,0
intersection,orca,29,20,True,81.89999999999749,1.1452065322802343,False,False,92.497792000000004,32760,2.8234979242979241,1.4988207037545815,0.13364931906566641,0
intersection,prollect,0,20,True,69.249999999998209,1.2158008930835131,False,False,83.257833000000005,27700,3.005697942238267,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,1,20,True,69.249999999998209,1.2158008930835131,False,False,73.308082999999996,27700,2.6465011913357399,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,2,20,True,69.249999999998209,1.2158008930835131,False,False,78.605333000000002,27700,2.837737653429603,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,3,20,True,69.249999999998209,1.2158008930835131,False,False,67.921000000000006,27700,2.4520216606498195,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,4,20,True,69.249999999998209,1.2158008930835131,False,False,76.090417000000002,27700,2.7469464620938631,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,5,20,True,69.249999999998209,1.2158008930835131,False,False,76.691125,27700,2.7686326714801446,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,6,20,True,69.249999999998209,1.2158008930835131,False,False,77.277792000000005,27700,2.7898119855595667,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,7,20,True,69.249999999998209,1.2158008930835131,False,False,77.657957999999994,27700,2.8035363898916965,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,8,20,True,69.249999999998209,1.2158008930835131,False,False,71.696708000000001,27700,2.5883288086642597,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,9,20,True,69.249999999998209,1.2158008930835131,False,False,75.807292000000004,27700,2.7367253429602889,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,10,20,True,69.249999999998209,1.2158008930835131,False,False,71.748209000000003,27700,2.5901880505415162,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,11,20,True,69.249999999998209,1.2158008930835131,False,False,68.440624999999997,27700,2.4707806859205776,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,12,20,True,69.249999999998209,1.2158008930835131,False,False,76.105249999999998,27700,2.7474819494584839,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,13,20,True,69.249999999998209,1.2158008930835131,False,False,73.615750000000006,27700,2.6576083032490976,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,14,20,True,69.249999999998209,1.2158008930835131,False,False,75.725333000000006,27700,2.7337665342960293,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,15,20,True,69.249999999998209,1.2158008930835131,False,False,73.407708,27700,2.6500977617328521,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,16,20,True,69.249999999998209,1.2158008930835131,False,False,69.041957999999994,27700,2.4924894584837545,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,17,20,True,69.249999999998209,1.2158008930835131,False,False,74.571665999999993,27700,2.692117906137184,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,18,20,True,69.249999999998209,1.2158008930835131,False,False,75.119332999999997,27700,2.7118892779783392,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,19,20,True,69.249999999998209,1.2158008930835131,False,False,74.265917000000002,27700,2.6810800361010831,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,20,20,True,69.249999999998209,1.2158008930835131,False,False,63.181792000000002,27700,2.2809311191335739,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,21,20,True,69.249999999998209,1.2158008930835131,False,False,64.199167000000003,27700,2.3176594584837544,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,22,20,True,69.249999999998209,1.2158008930835131,False,False,76.617583999999994,27700,2.7659777617328514,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,23,20,True,69.249999999998209,1.2158008930835131,False,False,75.384457999999995,27700,2.7214605776173286,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,24,20,True,69.249999999998209,1.2158008930835131,False,False,79.081333000000001,27700,2.8549217689530684,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,25,20,True,69.249999999998209,1.2158008930835131,False,False,71.639667000000003,27700,2.5862695667870037,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,26,20,True,69.249999999998209,1.2158008930835131,False,False,69.510791999999995,27700,2.5094148736462096,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,27,20,True,69.249999999998209,1.2158008930835131,False,False,77.626000000000005,27700,2.8023826714801445,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,28,20,True,69.249999999998209,1.2158008930835131,False,False,70.351749999999996,27700,2.539774368231047,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,29,20,True,69.249999999998209,1.2158008930835131,False,False,69.093333000000001,27700,2.4943441516245488,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,vo,0,20,False,90.049999999997027,1.3902844919951698,False,False,239.33975000000001,36020,6.6446349250416432,1.4986163558851229,0.97819685185211802,0
intersection,vo,1,20,False,90.049999999997027,1.3902844919951698,False,False,180.50804099999999,36020,5.0113281787895616,1.4986163558851229,0.97819685185211802,0
intersection,vo,2,20,False,90.049999999997027,1.3902844919951698,False,False,309.49462499999998,36020,8.59229941699056,1.4986163558851229,0.97819685185211802,0
intersection,vo,3,20,False,90.049999999997027,1.3902844919951698,False,False,244.89804100000001,36020,6.7989461687951138,1.4986163558851229,0.97819685185211802,0
intersection,vo,4,20,False,90.049999999997027,1.3902844919951698,False,False,213.632791,36020,5.930949222654081,1.4986163558851229,0.97819685185211802,0
intersection,vo,5,20,False,90.049999999997027,1.3902844919951698,False,False,179.45420799999999,36020,4.9820712937257072,1.4986163558851229,0.97819685185211802,0
intersection,vo,6,20,False,90.049999999997027,1.3902844919951698,False,False,175.844458,36020,4.8818561354802892,1.4986163558851229,0.97819685185211802,0
intersection,vo,7,20,False,90.049999999997027,1.3902844919951698,False,False,149.48275000000001,36020,4.1499930594114378,1.4986163558851229,0.97819685185211802,0
intersection,vo,8,20,False,90.049999999997027,1.3902844919951698,False,False,368.74212499999999,36020,10.237149500277624,1.4986163558851229,0.97819685185211802,0
intersection,vo,9,20,False,90.049999999997027,1.3902844919951698,False,False,355.30533300000002,36020,9.8641125208217666,1.4986163558851229,0.97819685185211802,0
intersection,vo,10,20,False,90.049999999997027,1.3902844919951698,False,False,366.25812500000001,36020,10.168187812326485,1.4986163558851229,0.97819685185211802,0
intersection,vo,11,20,False,90.049999999997027,1.3902844919951698,False,False,335.49925000000002,36020,9.3142490283176009,1.4986163558851229,0.97819685185211802,0
intersection,vo,12,20,False,90.049999999997027,1.3902844919951698,False,False,311.24516599999998,36020,8.6408985563575786,1.4986163558851229,0.97819685185211802,0
intersection,vo,13,20,False,90.049999999997027,1.3902844919951698,False,False,341.100416,36020,9.4697505830094375,1.4986163558851229,0.97819685185211802,0
intersection,vo,14,20,False,90.049999999997027,1.3902844919951698,False,False,307.10004099999998,36020,8.5258201277068295,1.4986163558851229,0.97819685185211802,0
intersection,vo,15,20,False,90.049999999997027,1.3902844919951698,False,False,254.85749999999999,36020,7.0754441976679621,1.4986163558851229,0.97819685185211802,0
intersection,vo,16,20,False,90.049999999997027,1.3902844919951698,False,False,170.96174999999999,36020,4.7463006662965022,1.4986163558851229,0.97819685185211802,0
intersection,vo,17,20,False,90.049999999997027,1.3902844919951698,False,False,164.642,36020,4.5708495280399779,1.4986163558851229,0.97819685185211802,0
intersection,vo,18,20,False,90.049999999997027,1.3902844919951698,False,False,167.58387500000001,36020,4.6525229039422547,1.4986163558851229,0.97819685185211802,0
intersection,vo,19,20,False,90.049999999997027,1.3902844919951698,False,False,171.723333,36020,4.767444003331482,1.4986163558851229,0.97819685185211802,0
intersection,vo,20,20,False,90.049999999997027,1.3902844919951698,False,False,203.10054199999999,36020,5.6385491948917261,1.4986163558851229,0.97819685185211802,0
intersection,vo,21,20,False,90.049999999997027,1.3902844919951698,False,False,165.31270799999999,36020,4.5894699611327034,1.4986163558851229,0.97819685185211802,0
intersection,vo,22,20,False,90.049999999997027,1.3902844919951698,False,False,161.48545799999999,36020,4.4832164908384229,1.4986163558851229,0.97819685185211802,0
intersection,vo,23,20,False,90.049999999997027,1.3902844919951698,False,False,179.873167,36020,4.9937025818989449,1.4986163558851229,0.97819685185211802,0
intersection,vo,24,20,False,90.049999999997027,1.3902844919951698,False,False,157.254042,36020,4.3657424208772904,1.4986163558851229,0.97819685185211802,0
intersection,vo,25,20,False,90.049999999997027,1.3902844919951698,False,False,145.516875,36020,4.0398910327595781,1.4986163558851229,0.97819685185211802,0
intersection,vo,26,20,False,90.049999999997027,1.3902844919951698,False,False,152.694041,36020,4.239146057745697,1.4986163558851229,0.97819685185211802,0
intersection,vo,27,20,False,90.049999999997027,1.3902844919951698,False,False,155.78625,36020,4.3249930594114385,1.4986163558851229,0.97819685185211802,0
intersection,vo,28,20,False,90.049999999997027,1.3902844919951698,False,False,191.56216699999999,36020,5.3182167406996106,1.4986163558851229,0.97819685185211802,0
intersection,vo,29,20,False,90.049999999997027,1.3902844919951698,False,False,150.045334,36020,4.1656117157134922,1.4986163558851229,0.97819685185211802,0
random,dmpc,0,20,True,53.149999999999118,1.2947676885985122,False,False,40.425583000000003,21260,1.9014855597365947,1.0827918549044964,0.46074512450428767,0
random,dmpc,1,20,True,53.249999999999112,1.2991795511743167,False,False,44.856625000000001,21300,2.1059448356807513,0.92519689520389614,0.61416792696018729,0
random,dmpc,2,20,True,50.549999999999265,1.6439595819144071,False,False,42.336416999999997,20220,2.0937891691394657,1.0147423113542826,0.52976399609785541,0
random,dmpc,3,20,True,49.449999999999328,1.6323344658792105,False,False,31.530249999999999,19780,1.5940470171890799,1.0464938593181812,0.50035611204335517,0
random,dmpc,4,20,True,51.6999999999992,1.6878781662841911,False,False,35.278334000000001,20680,1.7059155705996132,1.0309952063879571,0.51653361730568459,0
random,dmpc,5,20,True,59.249999999998771,1.2985829857791276,False,False,39.625124999999997,23700,1.6719462025316456,0.93457302917064533,0.61125592354842373,0
random,dmpc,6,20,True,49.649999999999316,1.3910457129295568,False,False,39.431207999999998,19860,1.9854586102719032,1.0381922725402257,0.52134168478578824,0
random,dmpc,7,20,True,55.649999999998975,1.3403761087688753,False,False,44.844124999999998,22260,2.0145608715184187,1.0029658510934776,0.55687932703511056,0
random,dmpc,8,20,True,51.049999999999237,1.3818928058725111,False,False,43.628250000000001,20420,2.136545053868756,0.91610243708404482,0.62424291715728053,0
random,dmpc,9,20,True,54.799999999999024,1.2947439888376941,False,False,38.969999999999999,21920,1.7778284671532847,1.0864607293625534,0.45042265695902656,0
random,dmpc,10,20,True,51.999999999999183,1.2925362103558189,False,False,39.988542000000002,20800,1.9225260576923078,1.0133135159790827,0.54780739528717592,0
random,dmpc,11,20,True,52.549999999999152,1.2780238719479426,False,False,43.600375,21020,2.0742328734538535,0.99864997385117926,0.57294633754299662,0
random,dmpc,12,20,True,63.999999999998501,1.3238599351189149,False,False,45.077624999999998,25600,1.7608447265625,0.92300561043821139,0.61361192265011699,0
random,dmpc,13,20,True,64.949999999998454,1.2782376277672243,False,False,59.801625000000001,25980,2.3018331408775983,0.90981793419441437,0.64288191817240059,0
random,dmpc,14,20,True,54.049999999999066,1.5869513407252422,False,False,43.830083999999999,21620,2.0272934320074008,1.0579008202435749,0.48780903006406978,0
random,dmpc,15,20,True,51.049999999999237,1.3956184075282803,False,False,34.516209000000003,20420,1.6903138589618023,1.0248644249722978,0.51759993155917883,0
random,dmpc,16,20,True,54.999999999999012,1.5461329887101347,False,False,42.411625000000001,22000,1.9278011363636363,1.0316700703196944,0.50199755493484388,0
random,dmpc,17,20,True,55.499999999998984,1.2940338678130576,False,False,38.950958,22200,1.7545476576576575,0.97509955474476417,0.56253832691425099,0
random,dmpc,18,20,True,51.849999999999191,1.6781229716740453,False,False,30.128875000000001,20740,1.4526940694310511,0.89922734097965396,0.62232660300051068,0
random,dmpc,19,20,True,62.999999999998558,1.3021838405989017,False,False,41.056125000000002,25200,1.6292113095238094,0.85773864017930623,0.67112046253783741,0
random,dmpc,20,20,True,52.299999999999166,1.8748421320041089,False,False,41.332917000000002,20920,1.9757608508604207,0.97484408209795692,0.57625009704587338,0
random,dmpc,21,20,True,56.399999999998933,1.7425686256277884,False,False,49.975292000000003,22560,2.2152168439716311,0.92530000986299532,0.61974563288402751,0
random,dmpc,22,20,True,63.499999999998529,1.3210532340561938,False,False,42.911915999999998,25400,1.6894455118110234,0.78974597732906027,0.75384715022681603,0
random,dmpc,23,20,True,52.74999999999914,1.888263093033909,False,False,35.809708999999998,21100,1.6971426066350708,1.0489243057472473,0.494749730173694,0
random,dmpc,24,20,True,55.74999999999897,1.2855294243806519,False,False,40.845374999999997,22300,1.8316311659192825,0.91732965818617185,0.6218577904370991,0
random,dmpc,25,20,True,54.449999999999044,1.7495111320512033,False,False,36.482083000000003,21780,1.6750267676767681,0.96029353029946196,0.5780111707951654,0
random,dmpc,26,20,True,42.799999999999706,1.2969795111366538,False,False,32.082290999999998,17120,1.8739655957943924,1.0439615623695979,0.51015477689227073,0
random,dmpc,27,20,True,52.449999999999157,2.2211982689812371,False,False,35.563625000000002,20980,1.6951203527168732,1.0506734383040417,0.49000272604688022,0
random,dmpc,28,20,True,58.499999999998813,1.3001834781099342,False,False,40.660375000000002,23400,1.7376228632478632,0.93468712671987708,0.61003585828557505,0
random,dmpc,29,20,True,60.049999999998725,1.2948380697880544,False,False,46.707166999999998,24020,1.9445115320566195,0.76843210369375492,0.77525230652213528,0
random,orca,0,20,True,50.449999999999271,1.1470476289426459,False,False,43.098291000000003,20180,2.135693310208127,1.4925250849514913,0.10315898958109347,0
random,orca,1,20,True,59.949999999998731,1.3690524569482174,False,False,49.564458999999999,23980,2.0669082151793163,1.4964609151628914,0.14671706494886624,0
random,orca,2,20,True,50.499999999999268,1.1280905725615451,False,False,40.610917000000001,20200,2.0104414356435645,1.4981236032474909,0.086688689854390738,0
random,orca,3,20,True,62.149999999998606,1.1501426271159161,False,False,59.608083000000001,24860,2.3977507240547062,1.4971779860498771,0.25211573688204969,0
random,orca,4,20,True,51.399999999999217,1.1501494574384059,False,False,81.890124999999998,20560,3.982982733463035,1.4985935681878648,0.12058588116649255,0
random,orca,5,20,False,90.049999999997027,1.4122953894879624,False,False,71.727582999999996,36020,1.991326568573015,1.4909498590802914,0.24668667498517022,0
random,orca,6,20,True,47.849999999999419,1.1297960894996113,False,False,45.048499999999997,19140,2.3536311389759668,1.4977970568246621,0.11921697240788474,0
random,orca,7,20,True,54.699999999999029,1.1719396357997829,False,False,49.848166999999997,21880,2.2782526051188299,1.4993477819955348,0.13588397694103813,0
random,orca,8,20,True,50.899999999999245,1.153602600976583,False,False,44.523459000000003,20360,2.1868103634577603,1.4940443470752558,0.075043284322616061,0
random,orca,9,20,True,53.699999999999086,1.2997670974464239,False,False,39.828958999999998,21480,1.8542345903165733,1.4997983273307576,0.067096534939802915,0
random,orca,10,20,True,51.599999999999206,1.1501280095876858,False,False,42.314082999999997,20640,2.0501009205426355,1.4987774411582588,0.20668354708617212,0
random,orca,11,20,True,59.399999999998762,1.1438941857601712,False,False,53.897624999999998,23760,2.2684185606060607,1.498151489391895,0.15645078482977667,0
random,orca,12,20,True,64.499999999998479,1.2278185992804913,False,False,47.277749999999997,25800,1.8324709302325581,1.4942805782417499,0.090504567987015186,0
random,orca,13,20,True,61.699999999998631,1.1498636430650495,False,False,53.839041999999999,24680,2.1814846839546194,1.4988922724810676,0.042535421502379663,0
random,orca,14,20,False,90.049999999997027,1.3200203459196362,False,False,83.971999999999994,36020,2.3312604108828427,1.4977199964784986,0.12797298362848841,0
random,orca,15,20,True,50.29999999999928,1.143453645968012,False,False,53.713915999999998,20120,2.6696777335984092,1.4973635288438878,0.14140522884541276,0
random,orca,16,20,True,56.149999999998947,1.1350043216052361,False,False,51.298875000000002,22460,2.2840104630454139,1.4994228208121183,0.053914489294689512,0
random,orca,17,20,True,57.49999999999887,1.3623134371452181,False,False,47.249167,23000,2.0543116086956523,1.4991267125942369,0.16608104693286868,0
random,orca,18,20,True,51.249999999999226,1.3664299211328981,False,False,43.461374999999997,20500,2.1200670731707318,1.4980522287196874,0.08801196995404259,0
random,orca,19,20,False,90.049999999997027,1.2223715826100756,False,False,74.564707999999996,36020,2.0700918378678512,1.4982254094480092,0.12653254832085753,0
random,orca,20,20,True,54.249999999999055,1.1539446676225238,False,False,43.457042000000001,21700,2.0026286635944701,1.4967722297205521,0.12436435710232498,0
random,orca,21,20,True,59.849999999998737,1.1659314826534655,False,False,55.852541000000002,23940,2.3330217627401839,1.4944239685381711,0.15103788679031072,0
random,orca,22,20,True,64.299999999998491,1.1500000000000057,False,False,50.572875000000003,25720,1.9662859642301711,1.4887152703459137,0.13684353194023532,0
random,orca,23,20,True,54.199999999999058,1.2151087997095815,False,False,42.472915999999998,21680,1.9590828413284131,1.4921016162600218,0.09590686260044147,0
random,orca,24,20,True,55.249999999998998,1.1905704407106061,False,False,48.881582999999999,22100,2.211836334841629,1.499500448989602,0.050919838584770859,0
random,orca,25,20,True,53.149999999999118,1.6137686220448761,False,False,39.732292000000001,21260,1.868875446848542,1.4986921984714805,0.061566071361267627,0
random,orca,26,20,True,51.399999999999217,1.2330074492868015,False,False,39.901125,20560,1.9407161964980544,1.4978288077296362,0.22019445699118381,0
random,orca,27,20,True,54.249999999999055,1.5076161496919775,False,False,42.380125,21700,1.9530011520737327,1.4953552564022814,0.15717765013039842,0
random,orca,28,20,True,74.749999999997897,1.42543149753409,False,False,68.255332999999993,29900,2.2827870568561872,1.4968254651374227,0.13743820677839114,0
random,orca,29,20,True,60.84999999999868,1.1465991877688666,False,False,48.711334000000001,24340,2.0012873459326213,1.481249999684729,0.13913875070509338,0
random,prollect,0,20,True,51.449999999999214,1.2406292916037114,False,False,38.882959,20580,1.889356608357629,1.4938593292042108,0.059125234963386911,0.040379008746355687
random,prollect,1,20,True,52.74999999999914,1.2327486237044023,False,False,43.542833000000002,21100,2.0636413744075828,1.4894343553721394,0.092363650893507607,0.0661611374407583
random,prollect,2,20,True,47.699999999999427,1.2421832646264985,False,False,38.885333000000003,19080,2.0380153563941303,1.4949512428858345,0.024580028474471761,0.035744234800838576
random,prollect,3,20,True,48.149999999999402,1.2432569013096784,False,False,41.998624999999997,19260,2.1806139667705087,1.4962153991777682,0.018970436240472656,0.025960539979231569
random,prollect,4,20,True,51.34999999999922,1.2798275857248584,False,False,43.179958999999997,20540,2.1022375365141186,1.4967972680029134,0.011295101336432592,0.026290165530671861
random,prollect,5,20,True,56.949999999998902,1.2578370730329058,False,False,46.564624999999999,22780,2.0441011852502196,1.4978173019656467,0.0091097475409312456,0.022607550482879719
random,prollect,6,20,True,47.849999999999419,1.2514086058311495,False,False,39.799500000000002,19140,2.0793887147335424,1.4922295982588438,0.025356318778086171,0.056060606060606061
random,prollect,7,20,True,54.449999999999044,1.2389429926042923,False,False,44.560375000000001,21780,2.0459308999081727,1.494072145178778,0.02246249174521783,0.039348025711662078
random,prollect,8,20,True,50.899999999999245,1.233537169975508,False,False,43.704250000000002,20360,2.1465741650294694,1.4974282761060831,0.0080816572736111727,0.023870333988212179
random,prollect,9,20,True,51.949999999999186,1.2387293658005623,False,False,45.995333000000002,20780,2.2134423965351298,1.4970542830601989,0.0086713685641319534,0.028007699711260828
random,prollect,10,20,True,49.749999999999311,1.2540961641285522,False,False,39.213875000000002,19900,1.9705464824120602,1.4941435471402029,0.017442900835785598,0.041457286432160803
random,prollect,11,20,True,54.899999999999018,1.2235275841955726,False,False,51.199624999999997,21960,2.3314947632058289,1.4802206386671697,0.094255690697343242,0.10400728597449908
random,prollect,12,20,True,63.549999999998526,1.2750922071093387,False,False,47.676833000000002,25420,1.8755638473642799,1.4957765879918452,0.048925805479153109,0.029150275373721481
random,prollect,13,20,True,59.349999999998765,1.250456658411945,False,False,42.957625,23740,1.80950400168492,1.4944644650247674,0.013839171628491576,0.04574557708508846
random,prollect,14,20,True,50.499999999999268,1.2734203676813116,False,False,42.211666000000001,20200,2.0896864356435643,1.4960164205593094,0.010111331737334497,0.035495049504950492
random,prollect,15,20,True,50.449999999999271,1.256677442124237,False,False,40.364666999999997,20180,2.000231268582755,1.4971050976247342,0.0079075023561673147,0.016947472745292368
random,prollect,16,20,True,52.849999999999135,1.2322330308678053,False,False,47.395166000000003,21140,2.2419662251655632,1.4947304137147106,0.016462357680868605,0.035477767265846734
random,prollect,17,20,True,56.749999999998913,1.2644115659033113,False,False,41.803708999999998,22700,1.8415730837004403,1.4956993277733541,0.017594778865785393,0.043744493392070483
random,prollect,18,20,False,90.049999999997027,1.2429438680735707,False,False,61.672874999999998,36020,1.7121842032204331,1.4928447615706397,0.061407139053347951,0.068989450305385891
random,prollect,19,20,True,62.449999999998589,1.2568716260094435,False,False,48.616166,24980,1.9462036028823058,1.4974434301499013,0.0075364907774756922,0.017654123298638909
random,prollect,20,20,True,50.499999999999268,1.2447879505553967,False,False,40.702666999999998,20200,2.0149835148514854,1.4906139194427357,0.028627872535629269,0.066485148514851489
random,prollect,21,20,True,53.849999999999078,1.235613126262457,False,False,44.319667000000003,21540,2.0575518570102136,1.4927227235418128,0.043871032716291239,0.063509749303621174
random,prollect,22,20,True,60.949999999998674,1.2257981574465004,False,False,45.188834,24380,1.8535206726825268,1.4974072457948717,0.008820715879610674,0.021123872026251024
random,prollect,23,20,True,52.649999999999146,1.2432401723798872,False,False,35.522083000000002,21060,1.6867085944919278,1.4937288741211754,0.01776947251154724,0.033143399810066476
random,prollect,24,20,True,57.649999999998862,1.1991708492173527,False,False,47.141500000000001,23060,2.0442974848222031,1.4943476151640855,0.029362416399988184,0.04284475281873374
random,prollect,25,20,True,53.149999999999118,1.2549713587161049,False,False,43.241708000000003,21260,2.0339467544684857,1.4969982658416625,0.010200696072095861,0.023283160865475071
random,prollect,26,20,True,41.549999999999777,1.254958125300478,False,False,30.518750000000001,16620,1.8362665463297232,1.4916828052720352,0.03058905443102581,0.048616125150421179
random,prollect,27,20,True,52.149999999999174,1.2429216580575873,False,False,38.749707999999998,20860,1.8576082454458294,1.4962266180289503,0.021047711169651245,0.039549376797698946
random,prollect,28,20,True,56.999999999998899,1.237813941524343,False,False,40.757209000000003,22800,1.7875968859649123,1.4907875007069114,0.084266821457951863,0.060964912280701757
random,prollect,29,20,True,59.149999999998776,1.2560864286442124,False,False,39.617583000000003,23660,1.6744540574809808,1.4924822401247408,0.022441051930939312,0.048182586644125107
random,vo,0,20,True,51.34999999999922,1.4328315239392799,False,False,36.967917,20540,1.7998012171372932,1.4979607504075387,0.036442878578523602,0
random,vo,1,20,True,53.149999999999118,1.4475743683061288,False,False,46.757958000000002,21260,2.1993395108184384,1.4961254912882134,0.075439566014834258,0
random,vo,2,20,True,48.34999999999939,1.4286270654625071,False,False,35.168208,19340,1.8184182006204757,1.4963591084116377,0.038359608312650569,0
random,vo,3,20,True,49.849999999999305,1.4231300305095593,False,False,44.361415999999998,19940,2.224745035105316,1.4968001157676079,0.028507020722228847,0
random,vo,4,20,True,51.34999999999922,1.4186121911865182,False,False,40.905833999999999,20540,1.9915206426484906,1.4970076225510505,0.01674051718498918,0
random,vo,5,20,True,59.099999999998779,1.4663092502577155,False,False,39.481375,23640,1.6701089255499153,1.4991992264978455,0.014813852232725244,0
random,vo,6,20,True,47.849999999999419,1.4299790405713855,False,False,39.452750000000002,19140,2.0612722048066874,1.4914296356883232,0.049121665549355341,0
random,vo,7,20,True,57.299999999998882,1.425287097012425,False,False,43.190750000000001,22920,1.8844131762652705,1.4952372542858752,0.042930974685745721,0
random,vo,8,20,True,50.899999999999245,1.4411712386270821,False,False,34.977167000000001,20360,1.717935510805501,1.4980602588244776,0.0084287238843713305,0
random,vo,9,20,True,52.149999999999174,1.4354847495061447,False,False,34.603583999999998,20860,1.6588487056567591,1.4981366927641506,0.0094279203461890056,0
random,vo,10,20,True,49.749999999999311,1.456938806319642,False,False,47.783374999999999,19900,2.4011746231155779,1.4980161880199394,0.0178469158495249,0
random,vo,11,20,True,51.999999999999183,1.4119352014065059,False,False,45.881957999999997,20800,2.2058633653846154,1.4870571332055142,0.09812057680061155,0
random,vo,12,20,True,63.549999999998526,1.4425025297247376,False,False,39.445082999999997,25420,1.5517341856805664,1.4986267871771835,0.029603730375878094,0
random,vo,13,20,True,58.799999999998796,1.4473949361446146,False,False,38.000667,23520,1.6156746173469387,1.4965530236468243,0.010934406904744245,0
random,vo,14,20,True,50.549999999999265,1.4212736997733253,False,False,44.626125000000002,20220,2.2070289317507417,1.4967825842062623,0.022802544858961084,0
random,vo,15,20,True,50.449999999999271,1.4512954873407762,False,False,32.350875000000002,20180,1.6031157086223986,1.4981432555941263,0.0096770890005776992,0
random,vo,16,20,True,52.799999999999137,1.4537940572754899,False,False,37.278792000000003,21120,1.7650943181818182,1.4965570000500921,0.019515301743288641,0
random,vo,17,20,True,56.349999999998936,1.4537777283106801,False,False,34.043208,22540,1.5103464063886423,1.4975426182504632,0.014917071067587804,0
random,vo,18,20,False,90.049999999997027,1.4633778048948287,False,False,55.153792000000003,36020,1.5311991116046642,1.4995638482781202,0.060115793059140769,0
random,vo,19,20,True,62.749999999998572,1.4392267839444288,False,False,42.030208000000002,25100,1.6745102788844621,1.498602145287331,0.0080430013754506924,0
random,vo,20,20,True,50.64999999999926,1.4394690429823356,False,False,41.238542000000002,20260,2.0354660414610071,1.4944333836104979,0.024595578516026367,0
random,vo,21,20,True,53.049999999999123,1.4227733613495874,False,False,33.396500000000003,21220,1.5738218661639962,1.4964125577291265,0.031794700897099522,0
random,vo,22,20,True,61.19999999999866,1.4453979917472675,False,False,39.352375000000002,24480,1.6075316584967321,1.4979961984173653,0.011541962380834738,0
random,vo,23,20,True,52.499999999999154,1.4345882422975005,False,False,57.851125000000003,21000,2.7548154761904762,1.4952207405585656,0.021597039337364111,0
random,vo,24,20,True,58.599999999998808,1.4277585712243739,False,False,34.550624999999997,23440,1.4740027730375427,1.4972762507928994,0.024938071235820473,0
random,vo,25,20,True,53.149999999999118,1.4407073765246026,False,False,38.762791999999997,21260,1.8232733772342424,1.498340682039158,0.011308881699122421,0
random,vo,26,20,True,41.549999999999777,1.4417250610499985,False,False,29.552333999999998,16620,1.7781187725631769,1.4947225468325762,0.024512201376684958,0
random,vo,27,20,True,52.149999999999174,1.4564293567709317,False,False,41.872666000000002,20860,2.0073186001917547,1.4985033176627618,0.020651693614836941,0
random,vo,28,20,True,57.14999999999889,1.436271580834463,False,False,37.795915999999998,22860,1.6533646544181977,1.494040248451769,0.064024836489638096,0
random,vo,29,20,True,59.149999999998776,1.430389373151399,False,False,38.090375000000002,23660,1.6099059594251901,1.495046410905706,0.033332709703231954,0


==> sim/results_comm_smoke6/comm_plot_data/delay_p02_alpha1.csv <==
delay_steps,completion_rate_pct,collision_rate_pct,completion_time_med
0,20,100,87.95
1,10,10,88.6
2,0,90,0
3,10,100,86.1


==> sim/results_comm_smoke6/comm_plot_data/delay_p02_alpha3.csv <==
delay_steps,completion_rate_pct,collision_rate_pct,completion_time_med
0,100,100,77.975
1,100,0,69.6
2,100,90,73.625
3,100,100,72.275


==> sim/results_comm_smoke6/comm_plot_data/delay_p02_alpha5.csv <==
delay_steps,completion_rate_pct,collision_rate_pct,completion_time_med
0,100,100,82.525
1,100,0,69.225
2,100,100,74.225
3,100,100,71.95


==> sim/results_comm_smoke6/comm_plot_data/dropout_delay1_alpha1.csv <==
p_drop,completion_rate_pct,collision_rate_pct,completion_time_med
0,100,0,68.6
0.1,100,10,79.05
0.2,10,10,88.6
0.3,0,10,0
0.4,0,30,0
0.5,0,10,0


==> sim/results_comm_smoke6/comm_plot_data/dropout_delay1_alpha3.csv <==
p_drop,completion_rate_pct,collision_rate_pct,completion_time_med
0,100,0,68.6
0.1,100,0,68.8
0.2,100,0,69.6
0.3,100,0,71.275
0.4,100,0,74.85
0.5,100,0,79.425


==> sim/results_comm_smoke6/comm_plot_data/dropout_delay1_alpha5.csv <==
p_drop,completion_rate_pct,collision_rate_pct,completion_time_med
0,100,0,68.6
0.1,100,0,68.85
0.2,100,0,69.225
0.3,100,0,69.375
0.4,100,10,71.175
0.5,100,0,72.9


==> sim/results_comm_smoke6/comm_sweep.csv <==
scenario,seed,alpha,delay_steps,p_drop,completed,collision,completion_time,min_distance
intersection,5,1,0,0,True,True,75.449999999997857,0.70494035938825628
intersection,4,1,0,0,True,True,75.449999999997857,0.70494035938825628
intersection,2,1,0,0,True,True,75.449999999997857,0.70494035938825628
intersection,6,1,0,0,True,True,75.449999999997857,0.70494035938825628
intersection,1,1,0,0,True,True,75.449999999997857,0.70494035938825628
intersection,7,1,0,0,True,True,75.449999999997857,0.70494035938825628
intersection,3,1,0,0,True,True,75.449999999997857,0.70494035938825628
intersection,0,1,0,0,True,True,75.449999999997857,0.70494035938825628
intersection,8,1,0,0,True,True,75.449999999997857,0.70494035938825628
intersection,9,1,0,0,True,True,75.449999999997857,0.70494035938825628
intersection,2,1,0,0.10000000000000001,True,True,86.149999999997249,0.80869823595993684
intersection,1,1,0,0.10000000000000001,True,True,81.89999999999749,0.77105060079169363
intersection,0,1,0,0.10000000000000001,False,True,90,0.75141334438117391
intersection,4,1,0,0.10000000000000001,True,True,84.499999999997343,0.69078454731802763
intersection,5,1,0,0.10000000000000001,True,True,81.299999999997524,0.78118190951994049
intersection,3,1,0,0.10000000000000001,True,True,87.399999999997178,0.7314145550035277
intersection,6,1,0,0.10000000000000001,True,True,83.949999999997374,0.81694733774014705
intersection,7,1,0,0.10000000000000001,True,True,89.29999999999707,0.66129095643683278
intersection,8,1,0,0.10000000000000001,True,True,85.59999999999728,0.69139487470258065
intersection,0,1,0,0.20000000000000001,True,True,86.9999999999972,0.78126099677573713
intersection,1,1,0,0.20000000000000001,False,True,90,0.826978246383271
intersection,2,1,0,0.20000000000000001,False,True,90,0.82922042043533206
intersection,9,1,0,0.10000000000000001,True,True,86.099999999997252,0.70494035938825628
intersection,3,1,0,0.20000000000000001,False,True,90,0.71298940610993544
intersection,4,1,0,0.20000000000000001,False,True,90,0.82922042043533206
intersection,5,1,0,0.20000000000000001,False,True,90,0.74353856495220461
intersection,6,1,0,0.20000000000000001,False,True,90,0.74102978380396045
intersection,8,1,0,0.20000000000000001,True,True,88.899999999997092,0.81862017786189778
intersection,7,1,0,0.20000000000000001,False,True,90,0.76332627128325792
intersection,9,1,0,0.20000000000000001,False,True,90,0.68103184863604016
intersection,1,1,0,0.29999999999999999,False,True,90,0.81596872058890568
intersection,0,1,0,0.29999999999999999,False,True,90,0.80432878375660755
intersection,2,1,0,0.29999999999999999,False,True,90,0.82864891525956108
intersection,3,1,0,0.29999999999999999,False,True,90,0.78202275268439569
intersection,5,1,0,0.29999999999999999,False,True,90,0.87466819951584329
intersection,6,1,0,0.29999999999999999,False,True,90,0.8159406797635379
intersection,4,1,0,0.29999999999999999,False,True,90,0.82922042043533206
intersection,7,1,0,0.29999999999999999,False,True,90,0.82922042043533206
intersection,8,1,0,0.29999999999999999,False,True,90,0.82421983509212782
intersection,9,1,0,0.29999999999999999,False,True,90,0.72926380686936521
intersection,0,1,0,0.40000000000000002,False,True,90,0.80174874597981283
intersection,1,1,0,0.40000000000000002,False,True,90,0.8057650703797069
intersection,2,1,0,0.40000000000000002,False,True,90,0.78960814502558863
intersection,3,1,0,0.40000000000000002,False,True,90,0.81942121110959099
intersection,5,1,0,0.40000000000000002,False,True,90,0.73794913921093397
intersection,4,1,0,0.40000000000000002,False,True,90,0.7944818968435422
intersection,6,1,0,0.40000000000000002,False,True,90,0.83223304703486201
intersection,7,1,0,0.40000000000000002,False,True,90,0.84076709534737926
intersection,8,1,0,0.40000000000000002,False,True,90,0.79327240999065629
intersection,9,1,0,0.40000000000000002,False,True,90,0.83223304703559553
intersection,1,1,0,0.5,False,True,90,0.83223304703486201
intersection,2,1,0,0.5,False,True,90,0.76909681338920266
intersection,0,1,0,0.5,False,True,90,0.82946903504693692
intersection,3,1,0,0.5,False,True,90,0.79059597184225328
intersection,4,1,0,0.5,False,True,90,0.82922042043533206
intersection,6,1,0,0.5,False,True,90,0.8141999215862088
intersection,5,1,0,0.5,False,True,90,0.82754229921756606
intersection,7,1,0,0.5,False,True,90,0.85047804113180669
intersection,8,1,0,0.5,False,True,90,0.84088058327165283
intersection,9,1,0,0.5,False,True,90,0.87042674441453294
intersection,0,1,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,1,1,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,3,1,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,4,1,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,5,1,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,2,1,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,7,1,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,6,1,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,9,1,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,8,1,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,1,1,1,0.10000000000000001,True,False,77.749999999997726,1.1627400209046395
intersection,0,1,1,0.10000000000000001,True,False,85.749999999997272,1.0708247751511197
intersection,2,1,1,0.10000000000000001,True,False,78.399999999997689,1.2115016133772578
intersection,5,1,1,0.10000000000000001,True,False,80.099999999997593,1.1362588206334785
intersection,4,1,1,0.10000000000000001,True,False,79.149999999997647,1.0265764909804413
intersection,3,1,1,0.10000000000000001,True,True,82.399999999997462,0.99235386309512408
intersection,6,1,1,0.10000000000000001,True,False,76.749999999997783,1.0839817910117051
intersection,7,1,1,0.10000000000000001,True,False,76.199999999997814,1.031874805060035
intersection,8,1,1,0.10000000000000001,True,False,78.949999999997658,1.1876360810038171
intersection,9,1,1,0.10000000000000001,True,False,83.549999999997397,1.2046571630448144
intersection,0,1,1,0.20000000000000001,True,False,88.59999999999711,1.1403396970047739
intersection,1,1,1,0.20000000000000001,False,False,90,1.1067905319533033
intersection,2,1,1,0.20000000000000001,False,False,90,1.0633508926758612
intersection,4,1,1,0.20000000000000001,False,False,90,1.0959835970896952
intersection,3,1,1,0.20000000000000001,False,False,90,1.1056472783973021
intersection,5,1,1,0.20000000000000001,False,True,90,0.94083639984102441
intersection,6,1,1,0.20000000000000001,False,False,90,1.1245877990604749
intersection,7,1,1,0.20000000000000001,False,False,90,1.1637826881198325
intersection,8,1,1,0.20000000000000001,False,False,90,1.1429773271397918
intersection,9,1,1,0.20000000000000001,False,False,90,1.204160445680716
intersection,0,1,1,0.29999999999999999,False,False,90,1.0527623327611269
intersection,1,1,1,0.29999999999999999,False,True,90,0.87585379097737337
intersection,2,1,1,0.29999999999999999,False,False,90,1.0369372375613986
intersection,3,1,1,0.29999999999999999,False,False,90,1.1656732991337944
intersection,4,1,1,0.29999999999999999,False,False,90,1.1523067929700337
intersection,5,1,1,0.29999999999999999,False,False,90,1.1593274805322418
intersection,6,1,1,0.29999999999999999,False,False,90,1.1484535340855482
intersection,7,1,1,0.29999999999999999,False,False,90,1.1331157881999583
intersection,8,1,1,0.29999999999999999,False,False,90,1.1162067657257915
intersection,9,1,1,0.29999999999999999,False,False,90,1.0165526664707241
intersection,1,1,1,0.40000000000000002,False,False,90,1.0839283990672388
intersection,0,1,1,0.40000000000000002,False,False,90,1.0083870663500343
intersection,2,1,1,0.40000000000000002,False,True,90,0.83235393755980414
intersection,3,1,1,0.40000000000000002,False,False,90,1.1502195100550623
intersection,4,1,1,0.40000000000000002,False,True,90,0.92505417856920757
intersection,5,1,1,0.40000000000000002,False,False,90,1.0998811271780371
intersection,6,1,1,0.40000000000000002,False,True,90,0.97225454176217152
intersection,7,1,1,0.40000000000000002,False,False,90,1.0980127789893546
intersection,9,1,1,0.40000000000000002,False,False,90,1.0990663539077388
intersection,8,1,1,0.40000000000000002,False,False,90,1.1057908106202854
intersection,0,1,1,0.5,False,False,90,1.1633008457910883
intersection,1,1,1,0.5,False,False,90,1.1241079637148461
intersection,2,1,1,0.5,False,False,90,1.027462643809401
intersection,3,1,1,0.5,False,False,90,1.0492801212827907
intersection,4,1,1,0.5,False,False,90,1.1070044777780637
intersection,6,1,1,0.5,False,False,90,1.0936443611507225
intersection,7,1,1,0.5,False,False,90,1.1421813782889585
intersection,5,1,1,0.5,False,True,90,0.88149953367538381
intersection,9,1,1,0.5,False,False,90,1.1215707112781101
intersection,8,1,1,0.5,False,False,90,1.0810397885414518
intersection,0,1,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,2,1,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,1,1,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,3,1,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,4,1,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,5,1,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,6,1,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,7,1,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,8,1,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,9,1,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,0,1,2,0.10000000000000001,False,True,90,0.83634715878787957
intersection,1,1,2,0.10000000000000001,False,True,90,0.83801054113143914
intersection,2,1,2,0.10000000000000001,True,True,82.499999999997456,0.93579322505085849
intersection,3,1,2,0.10000000000000001,False,True,90,0.99989292183140577
intersection,4,1,2,0.10000000000000001,False,True,90,0.87547892540731576
intersection,5,1,2,0.10000000000000001,False,True,90,0.78091664689676088
intersection,6,1,2,0.10000000000000001,True,True,81.449999999997516,0.86228492594976658
intersection,7,1,2,0.10000000000000001,False,True,90,0.89577342419524419
intersection,8,1,2,0.10000000000000001,True,True,79.349999999997635,0.94433462093360754
intersection,0,1,2,0.20000000000000001,False,True,90,0.84894851218370826
intersection,9,1,2,0.10000000000000001,True,True,84.649999999997334,0.86228492594976658
intersection,1,1,2,0.20000000000000001,False,True,90,0.84860954812140388
intersection,2,1,2,0.20000000000000001,False,True,90,0.99016251868225869
intersection,3,1,2,0.20000000000000001,False,True,90,0.88376860559220427
intersection,4,1,2,0.20000000000000001,False,True,90,0.97083285346323089
intersection,6,1,2,0.20000000000000001,False,True,90,0.89592267126352398
intersection,5,1,2,0.20000000000000001,False,True,90,0.96295570731870128
intersection,7,1,2,0.20000000000000001,False,False,90,1.1170195205045907
intersection,8,1,2,0.20000000000000001,False,True,90,0.88119958431299672
intersection,9,1,2,0.20000000000000001,False,True,90,0.85345677537259068
intersection,0,1,2,0.29999999999999999,False,True,90,0.93583962939510434
intersection,1,1,2,0.29999999999999999,False,False,90,1.0169297243793773
intersection,2,1,2,0.29999999999999999,False,True,90,0.95809772334785814
intersection,4,1,2,0.29999999999999999,False,True,90,0.98702719905850822
intersection,5,1,2,0.29999999999999999,False,False,90,1.0748521267623505
intersection,6,1,2,0.29999999999999999,False,False,90,1.055321358295628
intersection,3,1,2,0.29999999999999999,False,True,90,0.98740048677884906
intersection,7,1,2,0.29999999999999999,False,False,90,1.0567370715148607
intersection,8,1,2,0.29999999999999999,False,False,90,1.1046073047919125
intersection,9,1,2,0.29999999999999999,False,True,90,0.75967632188818501
intersection,0,1,2,0.40000000000000002,False,True,90,0.86665917516004498
intersection,1,1,2,0.40000000000000002,False,True,90,0.96323115408573656
intersection,3,1,2,0.40000000000000002,False,False,90,1.1666733328097481
intersection,2,1,2,0.40000000000000002,False,True,90,0.8961072909811898
intersection,6,1,2,0.40000000000000002,False,True,90,0.98203304147616799
intersection,4,1,2,0.40000000000000002,False,False,90,1.0328162423084672
intersection,5,1,2,0.40000000000000002,False,True,90,0.94758458929264977
intersection,7,1,2,0.40000000000000002,False,True,90,0.88155010056226879
intersection,8,1,2,0.40000000000000002,False,True,90,0.98012812362810842
intersection,9,1,2,0.40000000000000002,False,False,90,1.161593475568679
intersection,0,1,2,0.5,False,True,90,0.78024555159485065
intersection,1,1,2,0.5,False,True,90,0.98722333561291253
intersection,2,1,2,0.5,False,True,90,0.97378849686939162
intersection,3,1,2,0.5,False,True,90,0.91037666234644832
intersection,4,1,2,0.5,False,True,90,0.93062226144158888
intersection,5,1,2,0.5,False,True,90,0.87830630452761882
intersection,6,1,2,0.5,False,True,90,0.78813574852101209
intersection,7,1,2,0.5,False,True,90,0.95426109584380137
intersection,8,1,2,0.5,False,True,90,0.95261898829240943
intersection,9,1,2,0.5,False,True,90,0.97103230555401843
intersection,0,1,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,1,1,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,2,1,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,3,1,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,4,1,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,6,1,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,5,1,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,7,1,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,9,1,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,8,1,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,0,1,3,0.10000000000000001,True,True,89.699999999997047,0.10410999039184528
intersection,2,1,3,0.10000000000000001,True,True,83.199999999997416,0.038649902756819988
intersection,5,1,3,0.10000000000000001,True,True,79.999999999997598,0.056412662513251832
intersection,1,1,3,0.10000000000000001,True,True,84.699999999997331,0.019179918041543603
intersection,3,1,3,0.10000000000000001,True,True,86.699999999997218,0.04847282421799743
intersection,6,1,3,0.10000000000000001,True,True,84.449999999997345,0.057613480557262536
intersection,7,1,3,0.10000000000000001,True,True,84.349999999997351,0.033721185385784287
intersection,4,1,3,0.10000000000000001,True,True,85.049999999997311,0.026254702245183881
intersection,8,1,3,0.10000000000000001,True,True,81.049999999997539,0.01514310461592233
intersection,9,1,3,0.10000000000000001,True,True,85.499999999997286,0.029331723175023902
intersection,0,1,3,0.20000000000000001,True,True,86.099999999997252,0.036647918196681908
intersection,1,1,3,0.20000000000000001,False,True,90,0.038500376363671596
intersection,2,1,3,0.20000000000000001,False,True,90,0.11076960572166998
intersection,3,1,3,0.20000000000000001,False,True,90,0.041583196946522773
intersection,4,1,3,0.20000000000000001,False,True,90,0.0038812952644843076
intersection,5,1,3,0.20000000000000001,False,True,90,0.10823123346619611
intersection,6,1,3,0.20000000000000001,False,True,90,0.042581071317112099
intersection,7,1,3,0.20000000000000001,False,True,90,0.080997256269871379
intersection,9,1,3,0.20000000000000001,False,True,90,0.029331723175023902
intersection,8,1,3,0.20000000000000001,False,True,90,0.031744326081926143
intersection,0,1,3,0.29999999999999999,False,True,90,0.050674326625850578
intersection,2,1,3,0.29999999999999999,False,True,90,0.0044107114477595407
intersection,1,1,3,0.29999999999999999,False,True,90,0.046081166291405809
intersection,3,1,3,0.29999999999999999,False,True,90,0.046527587207763878
intersection,4,1,3,0.29999999999999999,False,True,90,0.043900322677159237
intersection,5,1,3,0.29999999999999999,False,True,90,0.075003076933717258
intersection,7,1,3,0.29999999999999999,False,True,90,0.069207549751718209
intersection,9,1,3,0.29999999999999999,False,True,90,0.24656245851417052
intersection,8,1,3,0.29999999999999999,False,True,90,0.12722744076757392
intersection,6,1,3,0.29999999999999999,False,True,90,0.025625734310428441
intersection,0,1,3,0.40000000000000002,False,True,90,0.025542184476397056
intersection,1,1,3,0.40000000000000002,False,True,90,0.099986656473726454
intersection,2,1,3,0.40000000000000002,False,True,90,0.1471302307553278
intersection,3,1,3,0.40000000000000002,False,True,90,0.091609457418216925
intersection,4,1,3,0.40000000000000002,False,True,90,0.008594671575543009
intersection,6,1,3,0.40000000000000002,False,True,90,0.046698369593504048
intersection,5,1,3,0.40000000000000002,False,True,90,0.11250962231029538
intersection,7,1,3,0.40000000000000002,False,True,90,0.023700268814156256
intersection,8,1,3,0.40000000000000002,False,True,90,0.050528209569046426
intersection,9,1,3,0.40000000000000002,False,True,90,0.018071997276244409
intersection,0,1,3,0.5,False,True,90,0.22530108963583795
intersection,1,1,3,0.5,False,True,90,0.067166833502034215
intersection,2,1,3,0.5,False,True,90,0.068012426374125898
intersection,3,1,3,0.5,False,True,90,0.14348353540545031
intersection,4,1,3,0.5,False,True,90,0.065772676748082376
intersection,5,1,3,0.5,False,True,90,0.058237504924514391
intersection,0,3,0,0,True,True,75.449999999997857,0.70494035938825628
intersection,6,1,3,0.5,False,True,90,0.0096046736832101146
intersection,1,3,0,0,True,True,75.449999999997857,0.70494035938825628
intersection,2,3,0,0,True,True,75.449999999997857,0.70494035938825628
intersection,3,3,0,0,True,True,75.449999999997857,0.70494035938825628
intersection,7,1,3,0.5,False,True,90,0.013018365310690843
intersection,4,3,0,0,True,True,75.449999999997857,0.70494035938825628
intersection,8,1,3,0.5,False,True,90,0.069786168643020743
intersection,5,3,0,0,True,True,75.449999999997857,0.70494035938825628
intersection,9,1,3,0.5,False,True,90,0.1102475957151734
intersection,6,3,0,0,True,True,75.449999999997857,0.70494035938825628
intersection,8,3,0,0,True,True,75.449999999997857,0.70494035938825628
intersection,9,3,0,0,True,True,75.449999999997857,0.70494035938825628
intersection,7,3,0,0,True,True,75.449999999997857,0.70494035938825628
intersection,0,3,0,0.10000000000000001,True,True,73.799999999997951,0.47772882709543241
intersection,1,3,0,0.10000000000000001,True,True,72.649999999998016,0.53309524417250809
intersection,2,3,0,0.10000000000000001,True,True,74.949999999997885,0.70569181339205878
intersection,3,3,0,0.10000000000000001,True,True,80.699999999997559,0.53309524417250809
intersection,4,3,0,0.10000000000000001,True,True,76.649999999997789,0.53309524417470877
intersection,5,3,0,0.10000000000000001,True,True,75.599999999997848,0.56408535060552933
intersection,6,3,0,0.10000000000000001,True,True,80.699999999997559,0.69261750764941488
intersection,7,3,0,0.10000000000000001,True,True,77.199999999997758,0.4897180425532951
intersection,8,3,0,0.10000000000000001,True,True,74.999999999997883,0.67646213057112325
intersection,0,3,0,0.20000000000000001,True,True,73.149999999997988,0.47772882709543241
intersection,9,3,0,0.10000000000000001,True,True,81.249999999997527,0.43684888898168922
intersection,1,3,0,0.20000000000000001,True,True,80.549999999997567,0.53481423128734329
intersection,3,3,0,0.20000000000000001,True,True,74.099999999997934,0.49073218029655125
intersection,2,3,0,0.20000000000000001,True,True,77.899999999997718,0.57282787721467188
intersection,4,3,0,0.20000000000000001,True,True,78.049999999997709,0.35647751998130606
intersection,5,3,0,0.20000000000000001,True,True,81.399999999997519,0.35333487716332423
intersection,6,3,0,0.20000000000000001,True,True,80.049999999997596,0.43434492808823832
intersection,8,3,0,0.20000000000000001,True,True,76.79999999999778,0.56452461633350981
intersection,9,3,0,0.20000000000000001,True,True,75.599999999997848,0.49996343658832765
intersection,7,3,0,0.20000000000000001,True,True,83.999999999997371,0.49012288393071191
intersection,0,3,0,0.29999999999999999,True,True,83.649999999997391,0.43823526352176434
intersection,1,3,0,0.29999999999999999,True,True,77.349999999997749,0.45599825570786451
intersection,2,3,0,0.29999999999999999,True,True,82.24999999999747,0.56568542494679419
intersection,3,3,0,0.29999999999999999,True,True,83.199999999997416,0.53309524417250809
intersection,4,3,0,0.29999999999999999,True,True,84.19999999999736,0.48385690968530248
intersection,5,3,0,0.29999999999999999,True,True,77.649999999997732,0.53309524417470877
intersection,6,3,0,0.29999999999999999,True,True,79.049999999997652,0.42307188321932393
intersection,7,3,0,0.29999999999999999,True,True,83.749999999997385,0.40753046980585556
intersection,8,3,0,0.29999999999999999,True,True,84.849999999997323,0.37283309915228641
intersection,9,3,0,0.29999999999999999,True,True,88.049999999997141,0.50244614564433376
intersection,0,3,0,0.40000000000000002,True,True,88.799999999997098,0.53309524417250809
intersection,1,3,0,0.40000000000000002,True,True,85.649999999997277,0.29234710962886273
intersection,2,3,0,0.40000000000000002,True,True,76.299999999997809,0.53574769263973321
intersection,3,3,0,0.40000000000000002,True,True,83.84999999999738,0.52706999097482488
intersection,6,3,0,0.40000000000000002,True,True,76.149999999997817,0.58751083190818099
intersection,4,3,0,0.40000000000000002,True,True,87.249999999997186,0.52004474797847011
intersection,5,3,0,0.40000000000000002,True,True,82.399999999997462,0.52513220444110942
intersection,7,3,0,0.40000000000000002,True,True,88.649999999997107,0.28976038175787411
intersection,8,3,0,0.40000000000000002,True,True,80.549999999997567,0.52706999097482488
intersection,0,3,0,0.5,True,True,89.749999999997044,0.50280107938466145
intersection,9,3,0,0.40000000000000002,True,True,83.949999999997374,0.4748628114529202
intersection,1,3,0,0.5,False,True,90,0.49514009566969591
intersection,2,3,0,0.5,False,True,90,0.64918363022626224
intersection,3,3,0,0.5,True,True,86.449999999997232,0.52706999097482488
intersection,4,3,0,0.5,True,True,89.699999999997047,0.52706999097482488
intersection,6,3,0,0.5,True,True,89.149999999997078,0.54058626965030077
intersection,5,3,0,0.5,False,True,90,0.39367653245968476
intersection,7,3,0,0.5,True,True,89.849999999997038,0.53309524417250809
intersection,8,3,0,0.5,False,True,90,0.33470201083162632
intersection,9,3,0,0.5,False,True,90,0.44921807833717969
intersection,0,3,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,3,3,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,2,3,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,1,3,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,4,3,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,5,3,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,6,3,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,7,3,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,8,3,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,0,3,1,0.10000000000000001,True,False,68.499999999998252,1.2060050419690969
intersection,9,3,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,1,3,1,0.10000000000000001,True,False,68.949999999998226,1.1634874867789822
intersection,2,3,1,0.10000000000000001,True,False,70.899999999998116,1.1401055028729346
intersection,3,3,1,0.10000000000000001,True,False,68.849999999998232,1.192446192984246
intersection,4,3,1,0.10000000000000001,True,False,68.549999999998249,1.1329014072864396
intersection,5,3,1,0.10000000000000001,True,False,69.249999999998209,1.0860552669909522
intersection,6,3,1,0.10000000000000001,True,False,68.699999999998241,1.1722119805813382
intersection,7,3,1,0.10000000000000001,True,False,68.949999999998226,1.083321685422785
intersection,8,3,1,0.10000000000000001,True,False,68.749999999998238,1.2046571630448144
intersection,9,3,1,0.10000000000000001,True,False,68.499999999998252,1.1423145644599657
intersection,1,3,1,0.20000000000000001,True,False,68.899999999998229,1.1610218861736012
intersection,0,3,1,0.20000000000000001,True,False,68.549999999998249,1.2052940051494057
intersection,2,3,1,0.20000000000000001,True,False,69.049999999998221,1.1987547840858139
intersection,3,3,1,0.20000000000000001,True,False,72.349999999998033,1.1702767778404408
intersection,4,3,1,0.20000000000000001,True,False,69.749999999998181,1.2115016133772578
intersection,5,3,1,0.20000000000000001,True,False,68.899999999998229,1.1352867520290559
intersection,7,3,1,0.20000000000000001,True,False,73.399999999997974,1.2115016133772578
intersection,6,3,1,0.20000000000000001,True,False,70.949999999998113,1.1562703070018125
intersection,8,3,1,0.20000000000000001,True,False,69.449999999998198,1.1039055589423314
intersection,9,3,1,0.20000000000000001,True,False,73.049999999997993,1.0558090680509291
intersection,0,3,1,0.29999999999999999,True,False,74.199999999997928,1.1616953967270742
intersection,2,3,1,0.29999999999999999,True,False,70.449999999998141,1.1909675149215455
intersection,1,3,1,0.29999999999999999,True,False,73.699999999997956,1.165869500385603
intersection,3,3,1,0.29999999999999999,True,False,71.599999999998076,1.2003290634328363
intersection,4,3,1,0.29999999999999999,True,False,70.749999999998124,1.1715453161703804
intersection,5,3,1,0.29999999999999999,True,False,71.549999999998079,1.1591920938908509
intersection,7,3,1,0.29999999999999999,True,False,70.99999999999811,1.1717898078179754
intersection,6,3,1,0.29999999999999999,True,False,71.899999999998059,1.1373493113803101
intersection,8,3,1,0.29999999999999999,True,False,70.249999999998153,1.1524648593472553
intersection,0,3,1,0.40000000000000002,True,False,76.349999999997806,1.2115016133772578
intersection,9,3,1,0.29999999999999999,True,False,70.449999999998141,1.1971422076348675
intersection,1,3,1,0.40000000000000002,True,False,74.249999999997925,1.1593297714289741
intersection,2,3,1,0.40000000000000002,True,False,73.849999999997948,1.1299091429852977
intersection,4,3,1,0.40000000000000002,True,False,73.299999999997979,1.1227159347253157
intersection,5,3,1,0.40000000000000002,True,False,75.099999999997877,1.2012961883273374
intersection,6,3,1,0.40000000000000002,True,False,74.199999999997928,1.1916341517223958
intersection,3,3,1,0.40000000000000002,True,False,76.699999999997786,1.116859860998979
intersection,8,3,1,0.40000000000000002,True,False,74.6999999999979,1.0698075483682623
intersection,7,3,1,0.40000000000000002,True,False,76.849999999997777,1.1538296726062121
intersection,9,3,1,0.40000000000000002,True,False,74.999999999997883,1.1924398549478346
intersection,0,3,1,0.5,True,False,80.999999999997542,1.2115016133772578
intersection,2,3,1,0.5,True,False,81.999999999997485,1.1386684148820241
intersection,1,3,1,0.5,True,False,80.49999999999757,1.123174909178944
intersection,3,3,1,0.5,True,False,80.699999999997559,1.1048484237762988
intersection,4,3,1,0.5,True,False,81.649999999997505,1.073295965069988
intersection,5,3,1,0.5,True,False,78.349999999997692,1.1812779065985677
intersection,6,3,1,0.5,True,False,77.949999999997715,1.1116135162232461
intersection,7,3,1,0.5,True,False,77.699999999997729,1.1475192220660049
intersection,8,3,1,0.5,True,False,77.399999999997746,1.1470812740507006
intersection,9,3,1,0.5,True,False,76.999999999997769,1.1511186646463454
intersection,0,3,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,2,3,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,3,3,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,4,3,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,5,3,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,1,3,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,6,3,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,7,3,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,8,3,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,9,3,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,0,3,2,0.10000000000000001,True,True,71.149999999998101,0.77158018633940872
intersection,1,3,2,0.10000000000000001,True,True,70.899999999998116,0.86005248561589076
intersection,2,3,2,0.10000000000000001,True,True,77.49999999999774,0.74359413960979714
intersection,3,3,2,0.10000000000000001,True,True,70.449999999998141,0.89644894415955323
intersection,4,3,2,0.10000000000000001,True,True,71.499999999998082,0.95022789522844542
intersection,5,3,2,0.10000000000000001,True,True,70.549999999998136,0.89621888708556863
intersection,6,3,2,0.10000000000000001,True,True,70.099999999998161,0.86438168842598639
intersection,7,3,2,0.10000000000000001,True,True,74.399999999997917,0.88965327693293195
intersection,8,3,2,0.10000000000000001,True,True,70.699999999998127,0.86228492594976658
intersection,0,3,2,0.20000000000000001,True,True,70.099999999998161,0.78883058931192973
intersection,9,3,2,0.10000000000000001,True,True,71.749999999998067,0.83866652557573051
intersection,1,3,2,0.20000000000000001,True,True,75.099999999997877,0.86504292002587591
intersection,2,3,2,0.20000000000000001,True,True,78.249999999997698,0.95284827402753247
intersection,4,3,2,0.20000000000000001,True,True,71.799999999998064,0.87095013062600624
intersection,3,3,2,0.20000000000000001,True,False,84.699999999997331,1.010372039231435
intersection,5,3,2,0.20000000000000001,True,True,70.29999999999815,0.95091182510994421
intersection,7,3,2,0.20000000000000001,True,True,69.999999999998167,0.93665521054974543
intersection,8,3,2,0.20000000000000001,True,True,80.299999999997581,0.91983676226975197
intersection,9,3,2,0.20000000000000001,True,True,72.149999999998045,0.9427541991163767
intersection,0,3,2,0.29999999999999999,True,True,73.049999999997993,0.90614192568337881
intersection,1,3,2,0.29999999999999999,True,True,71.999999999998053,0.99209938796726505
intersection,6,3,2,0.20000000000000001,True,True,82.699999999997445,0.78970382151735663
intersection,2,3,2,0.29999999999999999,True,True,82.949999999997431,0.85560914057576021
intersection,3,3,2,0.29999999999999999,True,False,74.599999999997905,1.0316313409471574
intersection,4,3,2,0.29999999999999999,True,True,77.199999999997758,0.9485891109267035
intersection,6,3,2,0.29999999999999999,True,True,75.04999999999788,0.64771489305952823
intersection,5,3,2,0.29999999999999999,True,True,80.199999999997587,0.84389775541529566
intersection,7,3,2,0.29999999999999999,True,True,75.599999999997848,0.96981985975574492
intersection,8,3,2,0.29999999999999999,True,True,73.649999999997959,0.90706088724716194
intersection,9,3,2,0.29999999999999999,True,True,72.499999999998025,0.96688262659858948
intersection,0,3,2,0.40000000000000002,True,True,80.949999999997544,0.93978105540240209
intersection,1,3,2,0.40000000000000002,True,False,76.149999999997817,1.1570099348749483
intersection,2,3,2,0.40000000000000002,True,True,86.699999999997218,0.40827962330880502
intersection,4,3,2,0.40000000000000002,True,True,75.249999999997868,0.78062047830348391
intersection,3,3,2,0.40000000000000002,True,True,78.249999999997698,0.9231932497289127
intersection,6,3,2,0.40000000000000002,True,False,74.799999999997894,1.1175669288413594
intersection,5,3,2,0.40000000000000002,True,True,81.649999999997505,0.90652395306889055
intersection,7,3,2,0.40000000000000002,True,True,76.09999999999782,0.96566982947076241
intersection,9,3,2,0.40000000000000002,True,False,76.899999999997775,1.127327871974918
intersection,8,3,2,0.40000000000000002,True,True,81.749999999997499,0.78364762390485621
intersection,0,3,2,0.5,True,True,79.44999999999763,0.98414702909437146
intersection,2,3,2,0.5,True,True,80.899999999997547,0.62614453450340535
intersection,1,3,2,0.5,True,True,84.19999999999736,0.41605421058750081
intersection,3,3,2,0.5,True,False,79.09999999999765,1.0419632311946461
intersection,4,3,2,0.5,True,True,79.149999999997647,0.97291668860703739
intersection,5,3,2,0.5,True,True,81.399999999997519,0.93079225944478028
intersection,6,3,2,0.5,True,True,76.749999999997783,0.63749450830506482
intersection,7,3,2,0.5,True,True,84.54999999999734,0.75900841225147064
intersection,8,3,2,0.5,True,False,78.299999999997695,1.0938179856099934
intersection,9,3,2,0.5,True,True,80.399999999997576,0.93945661927116764
intersection,0,3,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,2,3,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,1,3,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,4,3,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,3,3,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,5,3,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,6,3,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,7,3,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,8,3,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,9,3,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,0,3,3,0.10000000000000001,True,True,70.499999999998138,0.68500328692242574
intersection,2,3,3,0.10000000000000001,True,True,70.949999999998113,0.024486808218611364
intersection,1,3,3,0.10000000000000001,True,True,73.749999999997954,0.23773522859831331
intersection,3,3,3,0.10000000000000001,True,True,72.599999999998019,0.5070065027774695
intersection,4,3,3,0.10000000000000001,True,True,69.349999999998204,0.22167547433526924
intersection,5,3,3,0.10000000000000001,True,True,72.199999999998042,0.11188686346335845
intersection,6,3,3,0.10000000000000001,True,True,69.849999999998175,0.079343840530506873
intersection,8,3,3,0.10000000000000001,True,True,71.149999999998101,0.11188686346335845
intersection,7,3,3,0.10000000000000001,True,True,72.699999999998013,0.079343840530506873
intersection,0,3,3,0.20000000000000001,True,True,70.449999999998141,0.16214589936422655
intersection,9,3,3,0.10000000000000001,True,True,72.199999999998042,0.11188686346335845
intersection,1,3,3,0.20000000000000001,True,True,72.699999999998013,0.078840573695661428
intersection,3,3,3,0.20000000000000001,True,True,71.849999999998062,0.76584862729214487
intersection,2,3,3,0.20000000000000001,True,True,73.999999999997939,0.29807606786200586
intersection,4,3,3,0.20000000000000001,True,True,70.29999999999815,0.37091974639306602
intersection,5,3,3,0.20000000000000001,True,True,69.799999999998178,0.346824646843643
intersection,8,3,3,0.20000000000000001,True,True,73.399999999997974,0.23647823159302794
intersection,6,3,3,0.20000000000000001,True,True,78.649999999997675,0.11188686346335845
intersection,7,3,3,0.20000000000000001,True,True,74.949999999997885,0.78707863610259832
intersection,9,3,3,0.20000000000000001,True,True,71.749999999998067,0.050958746383150538
intersection,0,3,3,0.29999999999999999,True,True,73.149999999997988,0.53297628306056788
intersection,1,3,3,0.29999999999999999,True,True,78.899999999997661,0.12671379029419663
intersection,2,3,3,0.29999999999999999,True,True,72.249999999998039,0.24247338464949658
intersection,3,3,3,0.29999999999999999,True,True,75.499999999997854,0.99198710748073038
intersection,5,3,3,0.29999999999999999,True,True,77.099999999997763,0.42634733555604043
intersection,4,3,3,0.29999999999999999,True,True,75.199999999997871,0.30814141139636231
intersection,7,3,3,0.29999999999999999,True,True,72.499999999998025,0.76654619626048248
intersection,6,3,3,0.29999999999999999,True,True,78.799999999997667,0.11188686346335845
intersection,8,3,3,0.29999999999999999,True,True,73.149999999997988,0.87379107603689787
intersection,9,3,3,0.29999999999999999,True,True,73.199999999997985,0.65661315846761192
intersection,0,3,3,0.40000000000000002,True,True,77.549999999997738,0.20665945865080834
intersection,1,3,3,0.40000000000000002,True,True,84.89999999999732,0.35827390013540888
intersection,4,3,3,0.40000000000000002,True,True,79.499999999997627,0.23089443079502356
intersection,5,3,3,0.40000000000000002,True,True,79.79999999999761,0.87761777407468478
intersection,2,3,3,0.40000000000000002,True,True,79.399999999997632,0.044674253627000483
intersection,3,3,3,0.40000000000000002,True,True,86.499999999997229,0.16367166343827561
intersection,7,3,3,0.40000000000000002,True,True,79.09999999999765,0.22511848841945578
intersection,6,3,3,0.40000000000000002,True,True,80.249999999997584,0.099402409914917708
intersection,8,3,3,0.40000000000000002,True,True,80.399999999997576,0.76222052502279725
intersection,9,3,3,0.40000000000000002,True,True,78.399999999997689,0.076289426620415796
intersection,0,3,3,0.5,False,True,90,0.15549341206766731
intersection,1,3,3,0.5,False,True,90,0.019770227600645212
intersection,2,3,3,0.5,True,True,87.049999999997198,0.79299175055343252
intersection,3,3,3,0.5,True,True,83.399999999997405,0.22596625398464482
intersection,4,3,3,0.5,True,True,86.64999999999722,0.51759313195064538
intersection,5,3,3,0.5,True,True,88.399999999997121,0.457499737434234
intersection,6,3,3,0.5,True,True,85.449999999997289,0.060539088829318223
intersection,0,5,0,0,True,True,75.449999999997857,0.70494035938825628
intersection,1,5,0,0,True,True,75.449999999997857,0.70494035938825628
intersection,2,5,0,0,True,True,75.449999999997857,0.70494035938825628
intersection,3,5,0,0,True,True,75.449999999997857,0.70494035938825628
intersection,7,3,3,0.5,False,True,90,0.03757920265963785
intersection,8,3,3,0.5,True,True,86.749999999997215,0.49977577712860732
intersection,9,3,3,0.5,True,True,87.549999999997169,0.48880071621982946
intersection,5,5,0,0,True,True,75.449999999997857,0.70494035938825628
intersection,6,5,0,0,True,True,75.449999999997857,0.70494035938825628
intersection,4,5,0,0,True,True,75.449999999997857,0.70494035938825628
intersection,7,5,0,0,True,True,75.449999999997857,0.70494035938825628
intersection,8,5,0,0,True,True,75.449999999997857,0.70494035938825628
intersection,9,5,0,0,True,True,75.449999999997857,0.70494035938825628
intersection,0,5,0,0.10000000000000001,True,True,76.049999999997823,0.70452330389176965
intersection,1,5,0,0.10000000000000001,True,True,77.699999999997729,0.3696555918414382
intersection,3,5,0,0.10000000000000001,True,True,76.499999999997797,0.46130744873343549
intersection,2,5,0,0.10000000000000001,True,True,82.499999999997456,0.41307649659620027
intersection,4,5,0,0.10000000000000001,True,True,77.849999999997721,0.52706999097482488
intersection,5,5,0,0.10000000000000001,True,True,86.899999999997206,0.65918229232308145
intersection,6,5,0,0.10000000000000001,True,True,77.399999999997746,0.49804345641031128
intersection,7,5,0,0.10000000000000001,True,True,77.49999999999774,0.45546854025916766
intersection,8,5,0,0.10000000000000001,True,True,80.649999999997561,0.22991117019566934
intersection,9,5,0,0.10000000000000001,True,True,76.4499999999978,0.56413441617994131
intersection,1,5,0,0.20000000000000001,True,True,74.6999999999979,0.51796816818015501
intersection,2,5,0,0.20000000000000001,True,True,84.999999999997314,0.25860039716510513
intersection,0,5,0,0.20000000000000001,True,True,83.049999999997425,0.42346629233954647
intersection,3,5,0,0.20000000000000001,True,True,79.199999999997644,0.55837140771791516
intersection,4,5,0,0.20000000000000001,True,True,81.999999999997485,0.52706999097482488
intersection,5,5,0,0.20000000000000001,True,True,80.599999999997564,0.53309524417250809
intersection,6,5,0,0.20000000000000001,True,True,83.049999999997425,0.48197281614168092
intersection,7,5,0,0.20000000000000001,True,True,85.849999999997266,0.52191080558671521
intersection,8,5,0,0.20000000000000001,True,True,79.999999999997598,0.47642109689604889
intersection,9,5,0,0.20000000000000001,True,True,84.399999999997348,0.42368945007213321
intersection,0,5,0,0.29999999999999999,True,True,79.699999999997615,0.29113031376754139
intersection,1,5,0,0.29999999999999999,True,True,86.449999999997232,0.38129079514183789
intersection,2,5,0,0.29999999999999999,True,True,86.199999999997246,0.57359849148402053
intersection,3,5,0,0.29999999999999999,True,True,78.799999999997667,0.5221897403082838
intersection,5,5,0,0.29999999999999999,True,True,76.499999999997797,0.49094478437761413
intersection,6,5,0,0.29999999999999999,True,True,78.199999999997701,0.52706999097482488
intersection,4,5,0,0.29999999999999999,True,True,76.749999999997783,0.38231253988240005
intersection,8,5,0,0.29999999999999999,True,True,76.849999999997777,0.38502973102105992
intersection,0,5,0,0.40000000000000002,True,True,78.849999999997664,0.46206102304975383
intersection,7,5,0,0.29999999999999999,True,True,85.549999999997283,0.44447681031756164
intersection,9,5,0,0.29999999999999999,True,True,82.199999999997473,0.48256468943550967
intersection,1,5,0,0.40000000000000002,True,True,79.849999999997607,0.49988645930936104
intersection,2,5,0,0.40000000000000002,True,True,85.899999999997263,0.3791782110786886
intersection,4,5,0,0.40000000000000002,True,True,78.099999999997706,0.46130762354433702
intersection,3,5,0,0.40000000000000002,True,True,84.399999999997348,0.50089771258030336
intersection,5,5,0,0.40000000000000002,True,True,74.299999999997922,0.30393376178097459
intersection,8,5,0,0.40000000000000002,True,True,77.799999999997723,0.19319996083106122
intersection,6,5,0,0.40000000000000002,True,True,85.399999999997291,0.39264178612741318
intersection,7,5,0,0.40000000000000002,False,True,90,0.36904322047164606
intersection,9,5,0,0.40000000000000002,True,True,82.299999999997468,0.24345860523634533
intersection,0,5,0,0.5,True,True,81.349999999997522,0.36438947028076984
intersection,1,5,0,0.5,True,True,79.349999999997635,0.53058911909996143
intersection,2,5,0,0.5,True,True,80.799999999997553,0.53309524417470877
intersection,3,5,0,0.5,True,True,84.799999999997326,0.4626329089934591
intersection,5,5,0,0.5,True,True,79.349999999997635,0.44841732539223467
intersection,4,5,0,0.5,True,True,86.699999999997218,0.18104926592491757
intersection,6,5,0,0.5,True,True,84.849999999997323,0.44652208913059938
intersection,7,5,0,0.5,True,True,87.149999999997192,0.32060740995572445
intersection,9,5,0,0.5,True,True,86.899999999997206,0.48734813869550914
intersection,8,5,0,0.5,True,True,88.249999999997129,0.52706999097482488
intersection,0,5,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,1,5,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,4,5,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,2,5,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,3,5,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,5,5,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,6,5,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,7,5,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,8,5,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,9,5,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,2,5,1,0.10000000000000001,True,False,68.849999999998232,1.1720948512819058
intersection,0,5,1,0.10000000000000001,True,False,72.299999999998036,1.1577598767683699
intersection,1,5,1,0.10000000000000001,True,False,68.749999999998238,1.1804102851308342
intersection,3,5,1,0.10000000000000001,True,False,68.449999999998255,1.2073535953478958
intersection,5,5,1,0.10000000000000001,True,False,68.949999999998226,1.1181402275661607
intersection,4,5,1,0.10000000000000001,True,False,71.849999999998062,1.1049814674139857
intersection,6,5,1,0.10000000000000001,True,False,68.949999999998226,1.1615323577051297
intersection,7,5,1,0.10000000000000001,True,False,68.849999999998232,1.1973925297617702
intersection,9,5,1,0.10000000000000001,True,False,68.299999999998263,1.1656797222860646
intersection,8,5,1,0.10000000000000001,True,False,68.649999999998244,1.2046571630448144
intersection,0,5,1,0.20000000000000001,True,False,69.94999999999817,1.159044982230516
intersection,1,5,1,0.20000000000000001,True,False,68.399999999998258,1.2002417746086329
intersection,2,5,1,0.20000000000000001,True,False,69.199999999998212,1.1670200099054082
intersection,3,5,1,0.20000000000000001,True,False,70.099999999998161,1.1384705854243982
intersection,4,5,1,0.20000000000000001,True,False,69.749999999998181,1.1243773454693891
intersection,5,5,1,0.20000000000000001,True,False,68.649999999998244,1.2059596558211547
intersection,7,5,1,0.20000000000000001,True,False,68.699999999998241,1.2115016133772578
intersection,6,5,1,0.20000000000000001,True,False,70.049999999998164,1.1426233459647155
intersection,9,5,1,0.20000000000000001,True,False,69.249999999998209,1.2115016133772578
intersection,8,5,1,0.20000000000000001,True,False,68.649999999998244,1.1691155531372031
intersection,0,5,1,0.29999999999999999,True,False,69.699999999998184,1.2115016133772578
intersection,2,5,1,0.29999999999999999,True,False,69.049999999998221,1.1670200099054082
intersection,1,5,1,0.29999999999999999,True,False,70.349999999998147,1.1310809716510548
intersection,3,5,1,0.29999999999999999,True,False,70.799999999998121,1.2055360308933607
intersection,4,5,1,0.29999999999999999,True,False,68.599999999998246,1.0255437109320555
intersection,5,5,1,0.29999999999999999,True,False,70.29999999999815,1.1484370956511989
intersection,6,5,1,0.29999999999999999,True,False,68.899999999998229,1.1320812325546967
intersection,7,5,1,0.29999999999999999,True,False,68.699999999998241,1.2107900893948849
intersection,9,5,1,0.29999999999999999,True,False,68.499999999998252,1.2115016133772578
intersection,8,5,1,0.29999999999999999,True,False,73.749999999997954,1.0842413516693379
intersection,0,5,1,0.40000000000000002,True,False,71.399999999998087,1.2115016133772578
intersection,1,5,1,0.40000000000000002,True,False,69.449999999998198,1.1601248078624424
intersection,2,5,1,0.40000000000000002,True,False,72.549999999998022,1.1599497155689336
intersection,3,5,1,0.40000000000000002,True,True,71.599999999998076,0.98668406496836292
intersection,4,5,1,0.40000000000000002,True,False,70.849999999998118,1.1733638046318653
intersection,5,5,1,0.40000000000000002,True,False,70.149999999998158,1.1783204620814609
intersection,6,5,1,0.40000000000000002,True,False,72.449999999998028,1.2163769089887384
intersection,8,5,1,0.40000000000000002,True,False,70.249999999998153,1.0842413516693379
intersection,7,5,1,0.40000000000000002,True,False,70.949999999998113,1.2115016133772578
intersection,9,5,1,0.40000000000000002,True,False,72.74999999999801,1.1772125870851471
intersection,0,5,1,0.5,True,False,73.599999999997962,1.2115016133772578
intersection,1,5,1,0.5,True,False,76.849999999997777,1.2084693991787987
intersection,2,5,1,0.5,True,False,71.499999999998082,1.2291695132983178
intersection,4,5,1,0.5,True,False,73.199999999997985,1.2115016133772578
intersection,3,5,1,0.5,True,False,72.599999999998019,1.1426574347379985
intersection,5,5,1,0.5,True,False,74.799999999997894,1.1888236064077251
intersection,6,5,1,0.5,True,False,71.749999999998067,1.1296772207930452
intersection,7,5,1,0.5,True,False,73.599999999997962,1.2115016133772578
intersection,8,5,1,0.5,True,False,70.499999999998138,1.2115016133772578
intersection,9,5,1,0.5,True,False,69.249999999998209,1.2145019634057341
intersection,0,5,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,1,5,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,3,5,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,4,5,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,2,5,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,5,5,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,6,5,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,7,5,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,8,5,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,0,5,2,0.10000000000000001,True,True,74.949999999997885,0.84365530493686547
intersection,9,5,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,2,5,2,0.10000000000000001,True,True,71.199999999998099,0.87659912970092535
intersection,3,5,2,0.10000000000000001,True,True,70.249999999998153,0.86592841056939718
intersection,1,5,2,0.10000000000000001,False,True,90,0.86363320573428581
intersection,5,5,2,0.10000000000000001,True,True,73.049999999997993,0.75967120466457516
intersection,4,5,2,0.10000000000000001,True,True,76.149999999997817,0.98783619096733133
intersection,6,5,2,0.10000000000000001,True,True,79.049999999997652,0.87337199118691022
intersection,7,5,2,0.10000000000000001,True,True,72.999999999997996,0.87084214018137385
intersection,8,5,2,0.10000000000000001,True,True,75.649999999997846,0.86228492594976658
intersection,9,5,2,0.10000000000000001,True,True,73.649999999997959,0.85313959622164559
intersection,0,5,2,0.20000000000000001,True,True,73.849999999997948,0.83911231060820191
intersection,1,5,2,0.20000000000000001,True,True,74.599999999997905,0.86513744019230276
intersection,3,5,2,0.20000000000000001,True,True,71.749999999998067,0.85244385682318069
intersection,2,5,2,0.20000000000000001,True,True,72.249999999998039,0.79133921034054477
intersection,4,5,2,0.20000000000000001,True,True,76.299999999997809,0.99050289508861922
intersection,5,5,2,0.20000000000000001,True,True,71.69999999999807,0.75967120466457516
intersection,9,5,2,0.20000000000000001,True,True,71.499999999998082,0.83553714629828923
intersection,7,5,2,0.20000000000000001,True,True,76.649999999997789,0.98301443749669637
intersection,8,5,2,0.20000000000000001,True,True,76.299999999997809,0.92670227714698172
intersection,6,5,2,0.20000000000000001,True,True,81.299999999997524,0.94350506616077157
intersection,0,5,2,0.29999999999999999,True,True,70.349999999998147,0.83911231060820191
intersection,1,5,2,0.29999999999999999,True,True,71.549999999998079,0.86617048819188625
intersection,2,5,2,0.29999999999999999,True,True,73.299999999997979,0.79133921034054477
intersection,3,5,2,0.29999999999999999,True,True,71.399999999998087,0.93473791869301948
intersection,4,5,2,0.29999999999999999,True,True,71.949999999998056,0.9525425830974632
intersection,6,5,2,0.29999999999999999,True,False,72.349999999998033,1.0122581493320202
intersection,5,5,2,0.29999999999999999,True,True,74.499999999997911,0.80230205379133357
intersection,7,5,2,0.29999999999999999,True,True,72.449999999998028,0.97088555109639429
intersection,9,5,2,0.29999999999999999,True,True,69.249999999998209,0.99582528077318655
intersection,8,5,2,0.29999999999999999,True,True,73.199999999997985,0.94061890897831568
intersection,0,5,2,0.40000000000000002,True,True,77.749999999997726,0.82609661265625223
intersection,3,5,2,0.40000000000000002,True,True,70.899999999998116,0.96394024131504374
intersection,1,5,2,0.40000000000000002,True,False,72.799999999998008,1.0846599854120205
intersection,2,5,2,0.40000000000000002,True,True,74.849999999997891,0.80547071860993913
intersection,5,5,2,0.40000000000000002,True,True,76.4499999999978,0.82387391196540016
intersection,4,5,2,0.40000000000000002,True,True,80.549999999997567,0.83006473202493913
intersection,6,5,2,0.40000000000000002,True,True,72.599999999998019,0.9261332881453348
intersection,7,5,2,0.40000000000000002,True,True,73.499999999997968,0.97088555109639429
intersection,8,5,2,0.40000000000000002,True,False,72.249999999998039,1.108064969752256
intersection,9,5,2,0.40000000000000002,True,False,71.34999999999809,1.1113662089026037
intersection,0,5,2,0.5,True,True,73.399999999997974,0.98781624227160392
intersection,1,5,2,0.5,True,False,72.899999999998002,1.0943135523861354
intersection,4,5,2,0.5,True,False,73.299999999997979,1.2030602856659192
intersection,3,5,2,0.5,True,False,72.149999999998045,1.0163162257931946
intersection,5,5,2,0.5,True,True,76.549999999997794,0.88273504845311612
intersection,2,5,2,0.5,True,False,83.299999999997411,1.1931688048165516
intersection,6,5,2,0.5,True,False,74.499999999997911,1.0731116107696073
intersection,7,5,2,0.5,True,False,72.499999999998025,1.2030602856659192
intersection,9,5,2,0.5,True,False,72.04999999999805,1.1905602508418811
intersection,8,5,2,0.5,True,False,72.449999999998028,1.2030602856659192
intersection,0,5,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,1,5,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,3,5,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,2,5,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,5,5,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,6,5,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,4,5,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,7,5,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,8,5,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,9,5,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,0,5,3,0.10000000000000001,True,True,70.799999999998121,0.29724803796658267
intersection,1,5,3,0.10000000000000001,True,True,72.499999999998025,0.091185742329849065
intersection,2,5,3,0.10000000000000001,True,True,69.94999999999817,0.078840573695661428
intersection,3,5,3,0.10000000000000001,True,True,73.599999999997962,0.68173095070266088
intersection,5,5,3,0.10000000000000001,True,True,71.299999999998093,0.11188686346335845
intersection,4,5,3,0.10000000000000001,True,True,71.099999999998104,0.12041384517219009
intersection,6,5,3,0.10000000000000001,True,True,71.949999999998056,0.14069798169934702
intersection,7,5,3,0.10000000000000001,True,True,71.049999999998107,0.21125135438371007
intersection,8,5,3,0.10000000000000001,True,True,73.399999999997974,0.11188686346335845
intersection,9,5,3,0.10000000000000001,True,True,71.499999999998082,0.11188686346335845
intersection,0,5,3,0.20000000000000001,True,True,70.199999999998155,0.28732756444989055
intersection,1,5,3,0.20000000000000001,True,True,70.949999999998113,0.20694286448678531
intersection,2,5,3,0.20000000000000001,True,True,72.249999999998039,0.16614540440864223
intersection,3,5,3,0.20000000000000001,True,True,72.349999999998033,0.49873835055446086
intersection,4,5,3,0.20000000000000001,True,True,71.099999999998104,0.28732756444989055
intersection,5,5,3,0.20000000000000001,True,True,71.499999999998082,0.20741570837073064
intersection,6,5,3,0.20000000000000001,True,True,75.149999999997874,0.046648870937433591
intersection,7,5,3,0.20000000000000001,True,True,73.099999999997991,0.028151199020297685
intersection,8,5,3,0.20000000000000001,True,True,72.74999999999801,0.28732756444989055
intersection,9,5,3,0.20000000000000001,True,True,71.649999999998073,0.11188686346335845
intersection,0,5,3,0.29999999999999999,True,True,69.449999999998198,0.029120820743284884
intersection,1,5,3,0.29999999999999999,True,True,74.499999999997911,0.71370411644678944
intersection,3,5,3,0.29999999999999999,True,True,70.99999999999811,0.97292350444513542
intersection,2,5,3,0.29999999999999999,True,True,73.699999999997956,0.16614540440864223
intersection,5,5,3,0.29999999999999999,True,True,71.949999999998056,0.11721168813716078
intersection,4,5,3,0.29999999999999999,True,True,74.34999999999792,0.45346811647614754
intersection,6,5,3,0.29999999999999999,True,True,74.499999999997911,0.015947875541734494
intersection,7,5,3,0.29999999999999999,True,True,72.899999999998002,0.028151199020297685
intersection,8,5,3,0.29999999999999999,True,True,72.799999999998008,0.12734321583768107
intersection,9,5,3,0.29999999999999999,True,True,70.899999999998116,0.16149493866609232
intersection,1,5,3,0.40000000000000002,True,True,75.549999999997851,0.37142107676848363
intersection,0,5,3,0.40000000000000002,True,True,76.249999999997812,0.28732756444989055
intersection,2,5,3,0.40000000000000002,True,True,71.499999999998082,0.038430273165372356
intersection,3,5,3,0.40000000000000002,True,True,70.949999999998113,0.01851853967430233
intersection,4,5,3,0.40000000000000002,True,True,70.399999999998144,0.019807879473937948
intersection,5,5,3,0.40000000000000002,True,True,72.849999999998005,0.096224890814762695
intersection,6,5,3,0.40000000000000002,True,True,73.049999999997993,0.072457734013558192
intersection,7,5,3,0.40000000000000002,True,True,72.04999999999805,0.89681675405170536
intersection,8,5,3,0.40000000000000002,True,True,73.249999999997982,0.34587310357209311
intersection,9,5,3,0.40000000000000002,True,True,71.049999999998107,0.48070735799052677
intersection,0,5,3,0.5,True,True,73.399999999997974,0.73997059653882702
intersection,3,5,3,0.5,True,True,71.849999999998062,0.5869209764060116
intersection,1,5,3,0.5,True,True,87.949999999997146,0.47765250846858281
intersection,4,5,3,0.5,True,True,74.899999999997888,0.027221774776937827
intersection,2,5,3,0.5,True,True,81.049999999997539,0.1017155616548384
intersection,5,5,3,0.5,True,True,74.549999999997908,0.39188771496618979
intersection,6,5,3,0.5,True,False,74.449999999997914,1.0994237414756187
intersection,7,5,3,0.5,True,True,74.899999999997888,0.74335631506940159
intersection,8,5,3,0.5,True,True,72.799999999998008,0.96471818498802819
intersection,9,5,3,0.5,True,True,71.299999999998093,0.37595164046737672


==> sim/results_comm_smoke6/stats.json <==
{
  "intersection": {
    "vo": {
      "avg_dv": {
        "q0": 0.97819685185211802,
        "q1": 0.97819685185211802,
        "q2": 0.97819685185211802,
        "q3": 0.97819685185211802,
        "q4": 0.97819685185211802
      },
      "avg_speed": {
        "q0": 1.4986163558851229,
        "q1": 1.4986163558851229,
        "q2": 1.4986163558851229,
        "q3": 1.4986163558851229,
        "q4": 1.4986163558851229
      },
      "collision_rate": 0,
      "completion_rate": 0,
      "completion_time": null,
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.3902844919951698,
        "q1": 1.3902844919951698,
        "q2": 1.3902844919951698,
        "q3": 1.3902844919951698,
        "q4": 1.3902844919951698
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 87.112875000000003,
        "q1": 94.873948249999998,
        "q2": 108.402646,
        "q3": 139.48333325000002,
        "q4": 183.581875
      },
      "runtime_us_per_call": {
        "q0": 2.4184584952803996,
        "q1": 2.6339241601887839,
        "q2": 3.0095126596335371,
        "q3": 3.8723857093281513,
        "q4": 5.0966650471960024
      }
    },
    "orca": {
      "avg_dv": {
        "q0": 0.13364931906566641,
        "q1": 0.13364931906566641,
        "q2": 0.13364931906566641,
        "q3": 0.13364931906566641,
        "q4": 0.13364931906566641
      },
      "avg_speed": {
        "q0": 1.4988207037545815,
        "q1": 1.4988207037545815,
        "q2": 1.4988207037545815,
        "q3": 1.4988207037545815,
        "q4": 1.4988207037545815
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 81.89999999999749,
        "q1": 81.89999999999749,
        "q2": 81.89999999999749,
        "q3": 81.89999999999749,
        "q4": 81.89999999999749
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.1452065322802343,
        "q1": 1.1452065322802343,
        "q2": 1.1452065322802343,
        "q3": 1.1452065322802343,
        "q4": 1.1452065322802343
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 90.779499999999999,
        "q1": 103.38038525,
        "q2": 111.285354,
        "q3": 119.26418699999999,
        "q4": 219.13929099999999
      },
      "runtime_us_per_call": {
        "q0": 2.7710470085470087,
        "q1": 3.1556894154456652,
        "q2": 3.3969888278388276,
        "q3": 3.6405429487179486,
        "q4": 6.6892335470085467
      }
    },
    "dmpc": {
      "avg_dv": {
        "q0": 0.57777763316992548,
        "q1": 0.57777763316992548,
        "q2": 0.57777763316992548,
        "q3": 0.57777763316992548,
        "q4": 0.57777763316992548
      },
      "avg_speed": {
        "q0": 1.1381740616639,
        "q1": 1.1381740616639,
        "q2": 1.1381740616639,
        "q3": 1.1381740616639,
        "q4": 1.1381740616639
      },
      "collision_rate": 0,
      "completion_rate": 0,
      "completion_time": null,
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2693302844554992,
        "q1": 1.2693302844554992,
        "q2": 1.2693302844554992,
        "q3": 1.2693302844554992,
        "q4": 1.2693302844554992
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 90.336957999999996,
        "q1": 97.544458250000005,
        "q2": 102.67281250000001,
        "q3": 107.56957300000001,
        "q4": 118.114209
      },
      "runtime_us_per_call": {
        "q0": 2.5079666296501943,
        "q1": 2.7080638048306498,
        "q2": 2.8504389922265414,
        "q3": 2.9863845918933927,
        "q4": 3.2791285119378122
      }
    },
    "prollect": {
      "avg_dv": {
        "q0": 0.065817780593756273,
        "q1": 0.065817780593756273,
        "q2": 0.065817780593756273,
        "q3": 0.065817780593756273,
        "q4": 0.065817780593756273
      },
      "avg_speed": {
        "q0": 1.4897905968724032,
        "q1": 1.4897905968724032,
        "q2": 1.4897905968724032,
        "q3": 1.4897905968724032,
        "q4": 1.4897905968724032
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 69.249999999998209,
        "q1": 69.249999999998209,
        "q2": 69.249999999998209,
        "q3": 69.249999999998209,
        "q4": 69.249999999998209
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2158008930835131,
        "q1": 1.2158008930835131,
        "q2": 1.2158008930835131,
        "q3": 1.2158008930835131,
        "q4": 1.2158008930835131
      },
      "preempt_rate": {
        "q0": 0.062851985559566781,
        "q1": 0.062851985559566781,
        "q2": 0.062851985559566781,
        "q3": 0.062851985559566781,
        "q4": 0.062851985559566781
      },
      "runtime_ms": {
        "q0": 67.194665999999998,
        "q1": 71.683989499999996,
        "q2": 75.622833499999999,
        "q3": 81.96846875,
        "q4": 103.981917
      },
      "runtime_us_per_call": {
        "q0": 2.4258002166064982,
        "q1": 2.5878696570397111,
        "q2": 2.73006619133574,
        "q3": 2.9591504963898916,
        "q4": 3.7538598194945849
      }
    }
  },
  "bottleneck": {
    "vo": {
      "avg_dv": {
        "q0": 0.0075552851165604853,
        "q1": 0.016363775675836731,
        "q2": 0.021608312376337861,
        "q3": 0.031752538669269997,
        "q4": 0.04249051970316739
      },
      "avg_speed": {
        "q0": 1.4944159555268635,
        "q1": 1.4972662742367928,
        "q2": 1.4982946703148108,
        "q3": 1.4988750638963071,
        "q4": 1.4995134164923123
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 53.09999999999912,
        "q1": 53.999999999999069,
        "q2": 54.149999999999061,
        "q3": 55.024999999999011,
        "q4": 57.49999999999887
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.3973629030241401,
        "q1": 1.4194447275586284,
        "q2": 1.4320926171846795,
        "q3": 1.4398273350292214,
        "q4": 1.4737659810925521
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 35.947667000000003,
        "q1": 38.51908375,
        "q2": 41.25,
        "q3": 43.088905999999994,
        "q4": 49.638500000000001
      },
      "runtime_us_per_call": {
        "q0": 2.1121296598322461,
        "q1": 2.2340300138382645,
        "q2": 2.3692669042955501,
        "q3": 2.4750650001819068,
        "q4": 2.7528005767524402
      }
    },
    "orca": {
      "avg_dv": {
        "q0": 0.35125300610323046,
        "q1": 0.46066629190907221,
        "q2": 0.51142801116479653,
        "q3": 0.5503525092016196,
        "q4": 0.64810764320009984
      },
      "avg_speed": {
        "q0": 1.4776947974622074,
        "q1": 1.4873785363129959,
        "q2": 1.4914847437338024,
        "q3": 1.4975749810925434,
        "q4": 1.4998346452616536
      },
      "collision_rate": 0,
      "completion_rate": 0,
      "completion_time": null,
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.1058454709160783,
        "q1": 1.1347097741798962,
        "q2": 1.1473893530436183,
        "q3": 1.1498031845465984,
        "q4": 1.3222852702803618
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 70.817207999999994,
        "q1": 78.92431225,
        "q2": 83.001937499999997,
        "q3": 85.824916999999999,
        "q4": 94.101332999999997
      },
      "runtime_us_per_call": {
        "q0": 2.4575655191560242,
        "q1": 2.7389058942948363,
        "q2": 2.8804114901443643,
        "q3": 2.9783771862853969,
        "q4": 3.2655931774014437
      }
    },
    "dmpc": {
      "avg_dv": {
        "q0": 0.14777415849786879,
        "q1": 0.1818506517063595,
        "q2": 0.19891520772906679,
        "q3": 0.22173719444989895,
        "q4": 0.25496022538312102
      },
      "avg_speed": {
        "q0": 1.3286795434186414,
        "q1": 1.3556661156028973,
        "q2": 1.37184624801109,
        "q3": 1.3839571189855451,
        "q4": 1.4100578715609553
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 56.749999999998913,
        "q1": 57.937499999998849,
        "q2": 58.499999999998813,
        "q3": 59.437499999998764,
        "q4": 60.949999999998674
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2721830514169308,
        "q1": 1.2801686651947428,
        "q2": 1.2845727376745288,
        "q3": 1.291372771568422,
        "q4": 1.4711702164360352
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 37.497750000000003,
        "q1": 40.502885249999999,
        "q2": 42.554437499999999,
        "q3": 46.018177250000008,
        "q4": 51.3825
      },
      "runtime_us_per_call": {
        "q0": 2.0030849358974359,
        "q1": 2.1786123110418583,
        "q2": 2.2986513096791974,
        "q3": 2.4164232104688983,
        "q4": 2.7447916666666665
      }
    },
    "prollect": {
      "avg_dv": {
        "q0": 0.0061482811263108769,
        "q1": 0.013443826177543821,
        "q2": 0.019007294078229726,
        "q3": 0.025935929997178121,
        "q4": 0.03999757211732935
      },
      "avg_speed": {
        "q0": 1.480336524060329,
        "q1": 1.490425962638148,
        "q2": 1.4931297035319631,
        "q3": 1.4951263387336144,
        "q4": 1.4976812851608972
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 53.09999999999912,
        "q1": 54.074999999999065,
        "q2": 54.349999999999049,
        "q3": 54.599999999999035,
        "q4": 56.649999999998919
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.193500734734261,
        "q1": 1.2275061212066687,
        "q2": 1.2364780472293939,
        "q3": 1.2462812542874659,
        "q4": 1.2621667948879121
      },
      "preempt_rate": {
        "q0": 0.022142531876138433,
        "q1": 0.046856855530997568,
        "q2": 0.079474444298014396,
        "q3": 0.11464527276573171,
        "q4": 0.24851190476190477
      },
      "runtime_ms": {
        "q0": 37.814917000000001,
        "q1": 39.654062750000001,
        "q2": 40.518625499999999,
        "q3": 43.357562999999999,
        "q4": 74.682625000000002
      },
      "runtime_us_per_call": {
        "q0": 2.1905750115313651,
        "q1": 2.2810258086447952,
        "q2": 2.3202826158112742,
        "q3": 2.4903283990782912,
        "q4": 4.2588175752737225
      }
    }
  },
  "random": {
    "vo": {
      "avg_dv": {
        "q0": 0.0080430013754506924,
        "q1": 0.014839656941440883,
        "q2": 0.023657373117823021,
        "q3": 0.035665336359700692,
        "q4": 0.09812057680061155
      },
      "avg_speed": {
        "q0": 1.4870571332055142,
        "q1": 1.4954593135364598,
        "q2": 1.496903869159329,
        "q3": 1.4981175842792323,
        "q4": 1.4995638482781202
      },
      "collision_rate": 0,
      "completion_rate": 0.96666666666666667,
      "completion_time": {
        "q0": 41.549999999999777,
        "q1": 50.64999999999926,
        "q2": 52.499999999999154,
        "q3": 57.299999999998882,
        "q4": 63.549999999998526
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.4119352014065059,
        "q1": 1.4289650592397267,
        "q2": 1.4393479134633822,
        "q3": 1.4475295102657502,
        "q4": 1.4663092502577155
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 25.978999999999999,
        "q1": 35.521500500000002,
        "q2": 38.7190625,
        "q3": 43.795437,
        "q4": 58.375624999999999
      },
      "runtime_us_per_call": {
        "q0": 1.3977025498007969,
        "q1": 1.6606787614761831,
        "q2": 1.7977356127359081,
        "q3": 1.9235243680817542,
        "q4": 2.2205611807732502
      }
    },
    "orca": {
      "avg_dv": {
        "q0": 0.042535421502379663,
        "q1": 0.088635119462285736,
        "q2": 0.12725276597467297,
        "q3": 0.1499576813299496,
        "q4": 0.25211573688204969
      },
      "avg_speed": {
        "q0": 1.481249999684729,
        "q1": 1.4946567905041985,
        "q2": 1.4977585266515803,
        "q3": 1.4986675409005765,
        "q4": 1.4997983273307576
      },
      "collision_rate": 0,
      "completion_rate": 0.90000000000000002,
      "completion_time": {
        "q0": 47.849999999999419,
        "q1": 51.399999999999217,
        "q2": 54.249999999999055,
        "q3": 59.899999999998734,
        "q4": 74.749999999997897
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.1280905725615451,
        "q1": 1.1498977322987884,
        "q2": 1.1689355592266242,
        "q3": 1.314957033801333,
        "q4": 1.6137686220448761
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 43.666542,
        "q1": 46.261406749999999,
        "q2": 50.834854,
        "q3": 56.772780750000003,
        "q4": 86.684708000000001
      },
      "runtime_us_per_call": {
        "q0": 1.8043193781232649,
        "q1": 2.107256585659826,
        "q2": 2.2706332496422519,
        "q3": 2.3953512082027171,
        "q4": 2.679180765503876
      }
    },
    "dmpc": {
      "avg_dv": {
        "q0": 0.45042265695902656,
        "q1": 0.51174948699562417,
        "q2": 0.5677423322286238,
        "q3": 0.61835120640306751,
        "q4": 0.77525230652213528
      },
      "avg_speed": {
        "q0": 0.76843210369375492,
        "q1": 0.92355343162963255,
        "q2": 0.98687476429797172,
        "q3": 1.0365617219850929,
        "q4": 1.0864607293625534
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 42.799999999999706,
        "q1": 51.887499999999193,
        "q2": 53.649999999999089,
        "q3": 56.237499999998946,
        "q4": 64.949999999998454
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2780238719479426,
        "q1": 1.2953734301252042,
        "q2": 1.3321180219438951,
        "q3": 1.641053302905608,
        "q4": 2.2211982689812371
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 28.288958000000001,
        "q1": 37.952114250000001,
        "q2": 39.957937000000001,
        "q3": 42.258239500000002,
        "q4": 47.276375000000002
      },
      "runtime_us_per_call": {
        "q0": 1.5604533790401567,
        "q1": 1.7220334644469453,
        "q2": 1.7849945479519778,
        "q3": 1.8835764898043967,
        "q4": 2.1845325880114177
      }
    },
    "prollect": {
      "avg_dv": {
        "q0": 0.0075364907774756922,
        "q1": 0.010474297388180044,
        "q2": 0.020009073705061949,
        "q3": 0.030282394923266405,
        "q4": 0.094255690697343242
      },
      "avg_speed": {
        "q0": 1.4802206386671697,
        "q1": 1.4927532330490196,
        "q2": 1.494597439369739,
        "q3": 1.4966546055094225,
        "q4": 1.4978173019656467
      },
      "collision_rate": 0,
      "completion_rate": 0.96666666666666667,
      "completion_time": {
        "q0": 41.549999999999777,
        "q1": 50.499999999999268,
        "q2": 52.74999999999914,
        "q3": 56.949999999998902,
        "q4": 63.549999999998526
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.1991708492173527,
        "q1": 1.2380427975933979,
        "q2": 1.2432485368447828,
        "q3": 1.2558076611621856,
        "q4": 1.2798275857248584
      },
      "preempt_rate": {
        "q0": 0.016947472745292368,
        "q1": 0.026719549075819103,
        "q2": 0.039448701254680515,
        "q3": 0.048507740523847161,
        "q4": 0.10400728597449908
      },
      "runtime_ms": {
        "q0": 28.401958,
        "q1": 37.943979500000005,
        "q2": 41.940375000000003,
        "q3": 45.261791749999993,
        "q4": 70.289124999999999
      },
      "runtime_us_per_call": {
        "q0": 1.2624049027895181,
        "q1": 1.8013353866408857,
        "q2": 1.9466232342940897,
        "q3": 2.1047841924073678,
        "q4": 2.591450364298725
      }
    }
  }
}


==> sim/results_comm_smoke6/summary.csv <==
scenario,method,seed,n_agents,completed,completion_time,min_distance,deadlock,collision,runtime_ms,ctrl_calls,runtime_us_per_call,avg_speed,avg_dv,preempt_rate
bottleneck,dmpc,0,16,True,57.599999999998865,1.2904362845581441,False,False,38.239750000000001,18432,2.0746392144097223,1.3867179622784778,0.18134588607296004,0
bottleneck,dmpc,1,16,True,57.099999999998893,1.4145154028365401,False,False,39.773833000000003,18272,2.1767640652364277,1.3936256810112544,0.17048537970914127,0
bottleneck,dmpc,2,16,True,60.699999999998688,1.2838586027495196,False,False,38.944833000000003,19424,2.0049852244645803,1.3458751909575013,0.24107940248040688,0
bottleneck,dmpc,3,16,True,60.049999999998725,1.2736225013630886,False,False,47.681958999999999,19216,2.481367558284763,1.3446063716638685,0.21570074355699848,0
bottleneck,dmpc,4,16,True,58.949999999998788,1.284126654710686,False,False,41.228709000000002,18864,2.1855761768447839,1.3611310708123918,0.21324143460146333,0
bottleneck,dmpc,5,16,True,60.949999999998674,1.2800535716647345,False,False,46.773541999999999,19504,2.3981512510254306,1.3286795434186414,0.25496022538312102,0
bottleneck,dmpc,6,16,True,58.749999999998799,1.2929060535062025,False,False,47.415208,18800,2.5220855319148936,1.3674713846623738,0.18909672446991477,0
bottleneck,dmpc,7,16,True,59.649999999998748,1.307287922506994,False,False,40.448332999999998,19088,2.1190451068734282,1.3505883607118074,0.22075577589851456,0
bottleneck,dmpc,8,16,True,58.499999999998813,1.289562376533655,False,False,44.961084,18720,2.4017673076923076,1.3720215430285787,0.20206066538378539,0
bottleneck,dmpc,9,16,True,58.299999999998825,1.2825435382370138,False,False,45.079749999999997,18656,2.4163673885077186,1.3747422155932283,0.18558532452436324,0
bottleneck,dmpc,10,16,True,59.249999999998771,1.2752696916166026,False,False,38.722499999999997,18960,2.0423259493670884,1.3553829923397787,0.22206433396702707,0
bottleneck,dmpc,11,16,True,58.19999999999883,1.3303844477582401,False,False,42.458083999999999,18624,2.2797510738831614,1.3753330063283846,0.19314962747113135,0
bottleneck,dmpc,12,16,True,56.749999999998913,1.2791358392119596,False,False,39.664292000000003,18160,2.1841570484581498,1.4083658974613318,0.15555034430607473,0
bottleneck,dmpc,13,16,True,58.549999999998811,1.2721830514169308,False,False,50.749541999999998,18736,2.7086647096498719,1.3644581197137198,0.20211785499310558,0
bottleneck,dmpc,14,16,True,56.999999999998899,1.3002032500249812,False,False,41.309041999999998,18240,2.2647501096491229,1.4100578715609553,0.15884891831800571,0
bottleneck,dmpc,15,16,True,58.499999999998813,1.286258421258027,False,False,51.3825,18720,2.7447916666666665,1.3692401872537812,0.18675227719010748,0
bottleneck,dmpc,16,16,True,57.899999999998847,1.2916849339051812,False,False,44.771833999999998,18528,2.4164418177892917,1.3918995391393574,0.18219432943632327,0
bottleneck,dmpc,17,16,True,58.849999999998793,1.2873396793572154,False,False,45.697749999999999,18832,2.4266009983007648,1.3716709529936011,0.20699635243756498,0
bottleneck,dmpc,18,16,True,59.649999999998748,1.2805139457847674,False,False,40.666542,19088,2.130476844090528,1.352987814001033,0.22408736709282415,0
bottleneck,dmpc,19,16,True,58.499999999998813,1.2853228731193744,False,False,37.497750000000003,18720,2.0030849358974359,1.3779952374823243,0.18173609246303823,0
bottleneck,dmpc,20,16,True,57.799999999998853,1.2769660384779926,False,False,42.172584000000001,18496,2.280092128027682,1.3846284956739898,0.18552144215369407,0
bottleneck,dmpc,21,16,True,57.049999999998896,1.4711702164360352,False,False,42.263500000000001,18256,2.3150471078001753,1.3943153347998858,0.14777415849786879,0
bottleneck,dmpc,22,16,True,60.699999999998688,1.281456457667149,False,False,46.116292000000001,19424,2.3741913097199343,1.3363477990585844,0.2263103944291068,0
bottleneck,dmpc,23,16,True,59.499999999998757,1.2736115001535406,False,False,45.723832999999999,19040,2.4014618172268909,1.3565154853922534,0.22274814747718277,0
bottleneck,dmpc,24,16,True,58.049999999998839,1.2734451003431346,False,False,46.167499999999997,18576,2.4853305340223946,1.3807253037189806,0.19791991348939597,0
bottleneck,dmpc,25,16,True,59.649999999998748,1.3438401150330326,False,False,50.025083000000002,19088,2.6207608445096393,1.3474034300069946,0.23627992086133842,0
bottleneck,dmpc,26,16,True,58.249999999998828,1.2837225677536637,False,False,43.952125000000002,18640,2.3579466201716737,1.3819429889202115,0.16972657291452128,0
bottleneck,dmpc,27,16,True,58.399999999998819,1.2887945130471843,False,False,42.650790999999998,18688,2.282255511558219,1.3792515872063471,0.19991050196873761,0
bottleneck,dmpc,28,16,True,57.14999999999889,1.2847201475155328,False,False,41.4495,18288,2.2664862204724407,1.4021170059490684,0.15767972470069785,0
bottleneck,dmpc,29,16,True,58.999999999998785,1.2844253278335249,False,False,38.144083000000002,18880,2.0203433792372882,1.3687918569803561,0.2277596117492878,0
bottleneck,orca,0,16,False,90.049999999997027,1.3222852702803618,False,False,79.129374999999996,28816,2.7460221751804554,1.4960779783126639,0.58950832854265389,0
bottleneck,orca,1,16,False,90.049999999997027,1.1422532074180769,False,False,82.960499999999996,28816,2.8789734869516934,1.4952431773621153,0.51422824359617203,0
bottleneck,orca,2,16,False,90.049999999997027,1.1903571022063437,False,False,88.822083000000006,28816,3.0823876665741259,1.4879722065533025,0.43890762174562853,0
bottleneck,orca,3,16,False,90.049999999997027,1.1453812583064669,False,False,84.963542000000004,28816,2.9484849389228205,1.4894145327042321,0.48651350879142796,0
bottleneck,orca,4,16,False,90.049999999997027,1.1327198352965284,False,False,87.332834000000005,28816,3.0307063436979456,1.4884950342146217,0.52815654172116533,0
bottleneck,orca,5,16,False,90.049999999997027,1.2123827756402834,False,False,83.043374999999997,28816,2.8818494933370351,1.4989619737937132,0.49289978997816752,0
bottleneck,orca,6,16,False,90.049999999997027,1.1466917646961918,False,False,84.465457999999998,28816,2.9311999583564687,1.4980799110964387,0.53595945166029835,0
bottleneck,orca,7,16,False,90.049999999997027,1.1480869413910448,False,False,78.855958000000001,28816,2.7365338006662965,1.4907123641207143,0.46418390857768377,0
bottleneck,orca,8,16,False,90.049999999997027,1.1267125391166211,False,False,87.970457999999994,28816,3.0528337729039423,1.4980401753915091,0.48227716705932949,0
bottleneck,orca,9,16,False,90.049999999997027,1.1481158787451011,False,False,82.819333999999998,28816,2.8740746113270408,1.4998346452616536,0.4408010699643185,0
bottleneck,orca,10,16,False,90.049999999997027,1.1168820908405432,False,False,73.981499999999997,28816,2.5673757634647418,1.4883024537863472,0.52544689330333427,0
bottleneck,orca,11,16,False,90.049999999997027,1.1425068448868363,False,False,85.436417000000006,28816,2.9648950930038867,1.4922571233468906,0.46055073957175119,0
bottleneck,orca,12,16,False,90.049999999997027,1.154172250881409,False,False,85.954417000000007,28816,2.982871217379234,1.492402838978528,0.39403095133576405,0
bottleneck,orca,13,16,False,90.049999999997027,1.1406795908299998,False,False,84.686082999999996,28816,2.9388562951138257,1.4871806462328938,0.57238580638728875,0
bottleneck,orca,14,16,False,90.049999999997027,1.1427341142278566,False,False,82.049333000000004,28816,2.8473533106607438,1.492883207342339,0.48228188500223995,0
bottleneck,orca,15,16,False,90.049999999997027,1.1485799667864578,False,False,78.170666999999995,28816,2.7127521862853969,1.4893242859567368,0.39358019793178167,0
bottleneck,orca,16,16,False,90.049999999997027,1.1434891777004403,False,False,86.955958999999993,28816,3.0176276721265958,1.4894698846732066,0.50862777873342102,0
bottleneck,orca,17,16,False,90.049999999997027,1.1117698090145645,False,False,78.614208000000005,28816,2.7281443642420875,1.4867524184932723,0.56998786308050475,0
bottleneck,orca,18,16,False,90.049999999997027,1.1316019039558252,False,False,93.694292000000004,28816,3.2514676568573013,1.4776947974622074,0.58975609599056766,0
bottleneck,orca,19,16,False,90.049999999997027,1.148735175225553,False,False,79.796875,28816,2.7691863895058302,1.4868882320469148,0.37847889086278158,0
bottleneck,orca,20,16,False,90.049999999997027,1.3036261369466808,False,False,71.384749999999997,28816,2.4772608967240424,1.4963877791983167,0.54865730997331774,0
bottleneck,orca,21,16,False,90.049999999997027,1.1753613648141588,False,False,79.579333000000005,28816,2.7616370419211549,1.4996816536845576,0.35125300610323046,0
bottleneck,orca,22,16,False,90.049999999997027,1.148980697225138,False,False,94.101332999999997,28816,3.2655931774014437,1.4968607719507627,0.46101294892103523,0
bottleneck,orca,23,16,False,90.049999999997027,1.1307740339495191,False,False,75.929625000000001,28816,2.634981433925597,1.4856568631090972,0.56073595466824977,0
bottleneck,orca,24,16,False,90.049999999997027,1.1564034542252681,False,False,83.976541999999995,28816,2.9142331343697947,1.498955956554781,0.5430376580486469,0
bottleneck,orca,25,16,False,90.049999999997027,1.1491230559413084,False,False,79.589040999999995,28816,2.76197393808995,1.4978130508064704,0.53897460629281035,0
bottleneck,orca,26,16,False,90.049999999997027,1.1218440034803208,False,False,87.491332999999997,28816,3.0362067254303167,1.4848596170207762,0.55091757561105359,0
bottleneck,orca,27,16,False,90.049999999997027,1.1492127381863901,False,False,84.514166000000003,28816,2.9328902692948362,1.4997983869651452,0.4155501794018473,0
bottleneck,orca,28,16,False,90.049999999997027,1.1500000000000012,False,False,70.817207999999994,28816,2.4575655191560242,1.4848902412010991,0.64810764320009984,0
bottleneck,orca,29,16,False,90.049999999997027,1.1058454709160783,False,False,75.162666000000002,28816,2.6083656996113271,1.4810312322256174,0.61100013869683334,0
bottleneck,prollect,0,16,True,54.899999999999018,1.2449709963625775,False,False,41.111125000000001,17568,2.3401141279599273,1.4975820514209666,0.026916555053102618,0.022142531876138433
bottleneck,prollect,1,16,True,53.199999999999115,1.2337282214028054,False,False,40.746583999999999,17024,2.3934788533834586,1.4969655954967749,0.0088302152158388197,0.03577302631578947
bottleneck,prollect,2,16,True,55.099999999999007,1.2446316317264956,False,False,44.726666999999999,17632,2.5366757599818515,1.4893393423670158,0.026659124960890023,0.12284482758620689
bottleneck,prollect,3,16,True,55.149999999999004,1.2156769224832999,False,False,39.907499999999999,17648,2.2613043970988214,1.4939705466616557,0.018692955139142906,0.069016319129646425
bottleneck,prollect,4,16,True,54.199999999999058,1.2367537969226547,False,False,73.681540999999996,17344,4.2482438307195567,1.4936396020678426,0.018071146126673782,0.076049354243542436
bottleneck,prollect,5,16,True,54.199999999999058,1.2464856451492421,False,False,37.993333,17344,2.1905750115313651,1.4925236676294902,0.022704205072919096,0.079335793357933573
bottleneck,prollect,6,16,True,54.349999999999049,1.2315712484409027,False,False,43.341374999999999,17392,2.4920293813247469,1.4945565018480738,0.012152191846878097,0.06853725850965961
bottleneck,prollect,7,16,True,54.549999999999038,1.2527187760002141,False,False,41.555041000000003,17456,2.3805591773602202,1.489424412980132,0.026612615755628764,0.14831576535288726
bottleneck,prollect,8,16,True,54.499999999999041,1.2315672898340879,False,False,43.591875000000002,17440,2.4995341169724772,1.4921970274829357,0.025007466825354787,0.089334862385321095
bottleneck,prollect,9,16,True,54.149999999999061,1.227201064477135,False,False,39.962333999999998,17328,2.3062288781163431,1.49453216080711,0.012937499625820066,0.065847183748845795
bottleneck,prollect,10,16,True,54.899999999999018,1.2430194143318385,False,False,40.578958,17568,2.3098222905282331,1.4845134810057585,0.03999757211732935,0.1910860655737705
bottleneck,prollect,11,16,True,54.799999999999024,1.2284212913952699,False,False,40.551333999999997,17536,2.312462020985401,1.4901322164370054,0.029479060544791935,0.1135948905109489
bottleneck,prollect,12,16,True,54.449999999999044,1.2308522601739,False,False,38.807290999999999,17424,2.227232036271809,1.4939821942003244,0.02556622027048475,0.069387052341597796
bottleneck,prollect,13,16,True,53.399999999999103,1.2293261761111505,False,False,39.726500000000001,17088,2.3248185861423223,1.4968888898218091,0.010057787966839812,0.036048689138576777
bottleneck,prollect,14,16,True,53.849999999999078,1.2414756020534317,False,False,38.121957999999999,17232,2.2122770427112348,1.4947356322931378,0.014476075616570864,0.057683379758588671
bottleneck,prollect,15,16,True,53.849999999999078,1.2510543852450504,False,False,37.814917000000001,17232,2.1944589716805942,1.4969789314775879,0.006863667250620902,0.039345403899721451
bottleneck,prollect,16,16,True,54.799999999999024,1.2258451792429577,False,False,74.682625000000002,17536,4.2588175752737225,1.4885161910918123,0.020908033372250976,0.14381843065693431
bottleneck,prollect,17,16,True,54.299999999999052,1.2522306998789723,False,False,39.760041000000001,17376,2.2882159875690604,1.4912541220974938,0.0239916469025576,0.088455340699815838
bottleneck,prollect,18,16,True,54.399999999999046,1.2258806836551515,False,False,38.615000000000002,17408,2.2182329963235294,1.491960998719601,0.023844638707187941,0.10196461397058823
bottleneck,prollect,19,16,True,54.049999999999066,1.193500734734261,False,False,38.076166999999998,17296,2.2014435129509713,1.4933279442700242,0.013271982381438736,0.08290934320074006
bottleneck,prollect,20,16,True,54.599999999999035,1.2040284370568728,False,False,41.101792000000003,17472,2.352437728937729,1.4929314627939019,0.027958947010492563,0.079613095238095233
bottleneck,prollect,21,16,True,53.09999999999912,1.2456680817021382,False,False,39.349167000000001,16992,2.315746645480226,1.4976812851608972,0.0061482811263108769,0.029837570621468926
bottleneck,prollect,22,16,True,56.649999999998919,1.2409010792603201,False,False,45.052166999999997,18128,2.485225452338923,1.4952565742137733,0.026059166572742581,0.043248014121800529
bottleneck,prollect,23,16,True,53.899999999999075,1.2144916092945375,False,False,40.485917000000001,17248,2.3472818297773657,1.4907505352787733,0.019321633017316545,0.12012987012987013
bottleneck,prollect,24,16,True,54.249999999999055,1.2621667948879121,False,False,40.104833999999997,17360,2.3101862903225805,1.4892624635283922,0.017602977678675802,0.1353110599078341
bottleneck,prollect,25,16,True,54.349999999999049,1.2594056216604634,False,False,43.362958999999996,17392,2.4932704116835325,1.4929131753219216,0.017615395482827201,0.081359245630174798
bottleneck,prollect,26,16,True,54.399999999999046,1.2240297005703293,False,False,46.816707999999998,17408,2.68937890625,1.4967532154799676,0.013959357565859074,0.035271139705882353
bottleneck,prollect,27,16,True,54.349999999999049,1.2473919667316238,False,False,39.629916999999999,17392,2.2786290823367068,1.4903177717579397,0.016531281760609192,0.11499540018399264
bottleneck,prollect,28,16,True,53.849999999999078,1.2362022975361331,False,False,39.755958,17232,2.3071006267409468,1.4971562706123163,0.011698998197531797,0.026462395543175487
bottleneck,prollect,29,16,True,54.599999999999035,1.2605261001973742,False,False,43.788457999999999,17472,2.506207532051282,1.480336524060329,0.034261722340210091,0.24851190476190477
bottleneck,vo,0,16,True,55.099999999999007,1.4198924888553206,False,False,39.467542000000002,17632,2.2384041515426496,1.4990465878547787,0.031071446780802869,0
bottleneck,vo,1,16,True,53.199999999999115,1.4737659810925521,False,False,37.452500000000001,17024,2.1999823778195489,1.4995134164923123,0.0076874691147430403,0
bottleneck,vo,2,16,True,56.549999999998924,1.4001961266356513,False,False,46.337249999999997,18096,2.5606349469496021,1.4981957361243179,0.040132984564210397,0
bottleneck,vo,3,16,True,55.499999999998984,1.428745370894023,False,False,40.257542000000001,17760,2.266753490990991,1.4988814084937967,0.020179551382220141,0
bottleneck,vo,4,16,True,56.349999999998936,1.4068554655212919,False,False,49.638500000000001,18032,2.7528005767524402,1.4980095396979733,0.04249051970316739,0
bottleneck,vo,5,16,True,53.999999999999069,1.432949590558392,False,False,38.057167,17280,2.2023823495370372,1.498108119972148,0.027442148350994938,0
bottleneck,vo,6,16,True,54.099999999999064,1.4674050585208698,False,False,42.257083999999999,17312,2.4409128927911277,1.4984705980404558,0.011548065071792343,0
bottleneck,vo,7,16,True,54.299999999999052,1.3973629030241401,False,False,43.122332999999998,17376,2.4817180593922652,1.4968105576888575,0.022229815668349247,0
bottleneck,vo,8,16,True,55.149999999999004,1.4323305316508954,False,False,47.038625000000003,17648,2.6653799297370808,1.4971927992392633,0.031979569298759045,0
bottleneck,vo,9,16,True,53.649999999999089,1.4358391358519424,False,False,36.261042000000003,17168,2.1121296598322461,1.4985563902015451,0.010081066197022854,0
bottleneck,vo,10,16,True,54.049999999999066,1.4236401262275513,False,False,39.851458000000001,17296,2.304085222016651,1.4961367437115882,0.038173208086187294,0
bottleneck,vo,11,16,True,54.699999999999029,1.4140315786295834,False,False,41.920000000000002,17504,2.3948811700182815,1.4970621181299768,0.033169963363922035,0
bottleneck,vo,12,16,True,54.749999999999027,1.4318547027184636,False,False,37.133166000000003,17520,2.1194729452054797,1.4988449341276531,0.033364998807242738,0
bottleneck,vo,13,16,True,53.999999999999069,1.4139584230040096,False,False,40.996375,17280,2.3724754050925925,1.4989524902767333,0.015963500004266429,0
bottleneck,vo,14,16,True,54.099999999999064,1.4307587009758851,False,False,42.502791999999999,17312,2.455105822550832,1.4982492265897669,0.020697693697412537,0
bottleneck,vo,15,16,True,53.799999999999081,1.4706963358789134,False,False,38.435958999999997,17216,2.2325719679368028,1.4988560301038387,0.0075552851165604853,0
bottleneck,vo,16,16,True,53.799999999999081,1.4369189633271187,False,False,44.861916999999998,17216,2.6058269632899629,1.4984413857732131,0.015115071707284549,0
bottleneck,vo,17,16,True,54.199999999999058,1.4328715645672223,False,False,41.503458000000002,17344,2.3929576798892986,1.4983956800678979,0.017704185950023876,0
bottleneck,vo,18,16,True,54.299999999999052,1.4192954737930643,False,False,41.366292000000001,17376,2.3806567679558013,1.4975619393546544,0.022743040675999231,0
bottleneck,vo,19,16,True,53.999999999999069,1.4407967922632556,False,False,38.053666999999997,17280,2.2021798032407403,1.4968248367077583,0.017552718355163907,0
bottleneck,vo,20,16,True,56.699999999998916,1.4230941693172505,False,False,42.988624999999999,18144,2.3693025242504411,1.4991789506822499,0.040912780318852711,0
bottleneck,vo,21,16,True,53.09999999999912,1.4446321070117116,False,False,35.947667000000003,16992,2.1155642066854989,1.4989560310393708,0.0090858822610525216,0
bottleneck,vo,22,16,True,57.49999999999887,1.4145164753419861,False,False,46.068750000000001,18400,2.503736413043478,1.4978667897584543,0.029749334977975075,0
bottleneck,vo,23,16,True,54.049999999999066,1.4491826516022859,False,False,47.583792000000003,17296,2.751144310823312,1.494611605835771,0.028789924584998048,0
bottleneck,vo,24,16,True,53.649999999999089,1.4204628952661589,False,False,39.222000000000001,17168,2.2845992544268405,1.4969243419990275,0.017877098329295783,0
bottleneck,vo,25,16,True,54.599999999999035,1.4533664158195774,False,False,41.395209000000001,17472,2.3692312843406595,1.4983401140398545,0.020986809084326472,0
bottleneck,vo,26,16,True,56.79999999999891,1.4357192501223333,False,False,47.439999999999998,18176,2.6100352112676055,1.4989709626585135,0.024681469234807327,0
bottleneck,vo,27,16,True,54.049999999999066,1.4361647534287378,False,False,38.768458000000003,17296,2.2414695883441262,1.4974866992293814,0.01596746144939434,0
bottleneck,vo,28,16,True,54.799999999999024,1.4408930200283716,False,False,41.133707999999999,17536,2.3456722171532847,1.4992295988003503,0.019860970345132862,0
bottleneck,vo,29,16,True,53.949999999999072,1.4107966211584846,False,False,37.002333999999998,17264,2.1433233317886931,1.4944159555268635,0.036504629014954645,0
intersection,dmpc,0,20,False,90.049999999997027,1.2693302844554992,False,False,109.41708300000001,36020,3.0376758189894502,1.1381740616639,0.57777763316992548,0
intersection,dmpc,1,20,False,90.049999999997027,1.2693302844554992,False,False,107.1045,36020,2.9734730705163797,1.1381740616639,0.57777763316992548,0
intersection,dmpc,2,20,False,90.049999999997027,1.2693302844554992,False,False,103.06091600000001,36020,2.86121365907829,1.1381740616639,0.57777763316992548,0
intersection,dmpc,3,20,False,90.049999999997027,1.2693302844554992,False,False,102.67783300000001,36020,2.8505783731260417,1.1381740616639,0.57777763316992548,0
intersection,dmpc,4,20,False,90.049999999997027,1.2693302844554992,False,False,112.375625,36020,3.1198119100499722,1.1381740616639,0.57777763316992548,0
intersection,dmpc,5,20,False,90.049999999997027,1.2693302844554992,False,False,107.46704200000001,36020,2.9835380899500277,1.1381740616639,0.57777763316992548,0
intersection,dmpc,6,20,False,90.049999999997027,1.2693302844554992,False,False,115.09125,36020,3.19520405330372,1.1381740616639,0.57777763316992548,0
intersection,dmpc,7,20,False,90.049999999997027,1.2693302844554992,False,False,113.51929199999999,36020,3.1515627984453078,1.1381740616639,0.57777763316992548,0
intersection,dmpc,8,20,False,90.049999999997027,1.2693302844554992,False,False,118.114209,36020,3.2791285119378122,1.1381740616639,0.57777763316992548,0
intersection,dmpc,9,20,False,90.049999999997027,1.2693302844554992,False,False,116.529083,36020,3.2351216823986673,1.1381740616639,0.57777763316992548,0
intersection,dmpc,10,20,False,90.049999999997027,1.2693302844554992,False,False,102.66779200000001,36020,2.8502996113270407,1.1381740616639,0.57777763316992548,0
intersection,dmpc,11,20,False,90.049999999997027,1.2693302844554992,False,False,98.921000000000006,36020,2.7462798445308163,1.1381740616639,0.57777763316992548,0
intersection,dmpc,12,20,False,90.049999999997027,1.2693302844554992,False,False,101.6995,36020,2.8234175458078843,1.1381740616639,0.57777763316992548,0
intersection,dmpc,13,20,False,90.049999999997027,1.2693302844554992,False,False,107.60375000000001,36020,2.9873334258745143,1.1381740616639,0.57777763316992548,0
intersection,dmpc,14,20,False,90.049999999997027,1.2693302844554992,False,False,106.514,36020,2.9570794003331482,1.1381740616639,0.57777763316992548,0
intersection,dmpc,15,20,False,90.049999999997027,1.2693302844554992,False,False,100.008875,36020,2.7764818156579678,1.1381740616639,0.57777763316992548,0
intersection,dmpc,16,20,False,90.049999999997027,1.2693302844554992,False,False,97.099874999999997,36020,2.6957211271515824,1.1381740616639,0.57777763316992548,0
intersection,dmpc,17,20,False,90.049999999997027,1.2693302844554992,False,False,97.042749999999998,36020,2.6941352026651861,1.1381740616639,0.57777763316992548,0
intersection,dmpc,18,20,False,90.049999999997027,1.2693302844554992,False,False,100.8165,36020,2.7989033870072184,1.1381740616639,0.57777763316992548,0
intersection,dmpc,19,20,False,90.049999999997027,1.2693302844554992,False,False,92.067042000000001,36020,2.5559978345363685,1.1381740616639,0.57777763316992548,0
intersection,dmpc,20,20,False,90.049999999997027,1.2693302844554992,False,False,112.639459,36020,3.1271365630205441,1.1381740616639,0.57777763316992548,0
intersection,dmpc,21,20,False,90.049999999997027,1.2693302844554992,False,False,103.685334,36020,2.8785489727928928,1.1381740616639,0.57777763316992548,0
intersection,dmpc,22,20,False,90.049999999997027,1.2693302844554992,False,False,90.336957999999996,36020,2.5079666296501943,1.1381740616639,0.57777763316992548,0
intersection,dmpc,23,20,False,90.049999999997027,1.2693302844554992,False,False,97.165458000000001,36020,2.6975418656302055,1.1381740616639,0.57777763316992548,0
intersection,dmpc,24,20,False,90.049999999997027,1.2693302844554992,False,False,104.659666,36020,2.9055987229317046,1.1381740616639,0.57777763316992548,0
intersection,dmpc,25,20,False,90.049999999997027,1.2693302844554992,False,False,96.935167000000007,36020,2.691148445308162,1.1381740616639,0.57777763316992548,0
intersection,dmpc,26,20,False,90.049999999997027,1.2693302844554992,False,False,98.681459000000004,36020,2.7396296224319823,1.1381740616639,0.57777763316992548,0
intersection,dmpc,27,20,False,90.049999999997027,1.2693302844554992,False,False,93.687584000000001,36020,2.6009878956135482,1.1381740616639,0.57777763316992548,0
intersection,dmpc,28,20,False,90.049999999997027,1.2693302844554992,False,False,95.781125000000003,36020,2.659109522487507,1.1381740616639,0.57777763316992548,0
intersection,dmpc,29,20,False,90.049999999997027,1.2693302844554992,False,False,99.064667,36020,2.7502683786785118,1.1381740616639,0.57777763316992548,0
intersection,orca,0,20,True,81.89999999999749,1.1452065322802343,False,False,131.37604200000001,32760,4.0102576923076931,1.4988207037545815,0.13364931906566641,0
intersection,orca,1,20,True,81.89999999999749,1.1452065322802343,False,False,127.270708,32760,3.8849422466422467,1.4988207037545815,0.13364931906566641,0
intersection,orca,2,20,True,81.89999999999749,1.1452065322802343,False,False,102.67629100000001,32760,3.1341969169719173,1.4988207037545815,0.13364931906566641,0
intersection,orca,3,20,True,81.89999999999749,1.1452065322802343,False,False,104.766542,32760,3.1980018925518925,1.4988207037545815,0.13364931906566641,0
intersection,orca,4,20,True,81.89999999999749,1.1452065322802343,False,False,219.13929099999999,32760,6.6892335470085467,1.4988207037545815,0.13364931906566641,0
intersection,orca,5,20,True,81.89999999999749,1.1452065322802343,False,False,107.509958,32760,3.2817447496947496,1.4988207037545815,0.13364931906566641,0
intersection,orca,6,20,True,81.89999999999749,1.1452065322802343,False,False,106.42720799999999,32760,3.2486937728937728,1.4988207037545815,0.13364931906566641,0
intersection,orca,7,20,True,81.89999999999749,1.1452065322802343,False,False,107.62,32760,3.285103785103785,1.4988207037545815,0.13364931906566641,0
intersection,orca,8,20,True,81.89999999999749,1.1452065322802343,False,False,98.983874999999998,32760,3.0214858058608058,1.4988207037545815,0.13364931906566641,0
intersection,orca,9,20,True,81.89999999999749,1.1452065322802343,False,False,94.989583999999994,32760,2.8995599511599508,1.4988207037545815,0.13364931906566641,0
intersection,orca,10,20,True,81.89999999999749,1.1452065322802343,False,False,90.779499999999999,32760,2.7710470085470087,1.4988207037545815,0.13364931906566641,0
intersection,orca,11,20,True,81.89999999999749,1.1452065322802343,False,False,115.78141599999999,32760,3.5342312576312573,1.4988207037545815,0.13364931906566641,0
intersection,orca,12,20,True,81.89999999999749,1.1452065322802343,False,False,114.281167,32760,3.4884361111111111,1.4988207037545815,0.13364931906566641,0
intersection,orca,13,20,True,81.89999999999749,1.1452065322802343,False,False,101.96308399999999,32760,3.1124262515262511,1.4988207037545815,0.13364931906566641,0
intersection,orca,14,20,True,81.89999999999749,1.1452065322802343,False,False,110.923416,32760,3.3859406593406591,1.4988207037545815,0.13364931906566641,0
intersection,orca,15,20,True,81.89999999999749,1.1452065322802343,False,False,110.125083,32760,3.3615715201465202,1.4988207037545815,0.13364931906566641,0
intersection,orca,16,20,True,81.89999999999749,1.1452065322802343,False,False,116.632542,32760,3.5602119047619047,1.4988207037545815,0.13364931906566641,0
intersection,orca,17,20,True,81.89999999999749,1.1452065322802343,False,False,93.727708000000007,32760,2.8610411477411479,1.4988207037545815,0.13364931906566641,0
intersection,orca,18,20,True,81.89999999999749,1.1452065322802343,False,False,111.64729199999999,32760,3.4080369963369961,1.4988207037545815,0.13364931906566641,0
intersection,orca,19,20,True,81.89999999999749,1.1452065322802343,False,False,93.463999999999999,32760,2.8529914529914531,1.4988207037545815,0.13364931906566641,0
intersection,orca,20,20,True,81.89999999999749,1.1452065322802343,False,False,124.71633300000001,32760,3.8069698717948719,1.4988207037545815,0.13364931906566641,0
intersection,orca,21,20,True,81.89999999999749,1.1452065322802343,False,False,122.11779199999999,32760,3.7276493284493286,1.4988207037545815,0.13364931906566641,0
intersection,orca,22,20,True,81.89999999999749,1.1452065322802343,False,False,118.86825,32760,3.6284569597069596,1.4988207037545815,0.13364931906566641,0
intersection,orca,23,20,True,81.89999999999749,1.1452065322802343,False,False,134.07104200000001,32760,4.0925226495726497,1.4988207037545815,0.13364931906566641,0
intersection,orca,24,20,True,81.89999999999749,1.1452065322802343,False,False,119.39616599999999,32760,3.6445716117216116,1.4988207037545815,0.13364931906566641,0
intersection,orca,25,20,True,81.89999999999749,1.1452065322802343,False,False,117.39783300000001,32760,3.5835724358974357,1.4988207037545815,0.13364931906566641,0
intersection,orca,26,20,True,81.89999999999749,1.1452065322802343,False,False,118.230375,32760,3.6089858058608058,1.4988207037545815,0.13364931906566641,0
intersection,orca,27,20,True,81.89999999999749,1.1452065322802343,False,False,107.54208300000001,32760,3.2827253663003662,1.4988207037545815,0.13364931906566641,0
intersection,orca,28,20,True,81.89999999999749,1.1452065322802343,False,False,217.334666,32760,6.6341473137973139,1.4988207037545815,0.13364931906566641,0
intersection,orca,29,20,True,81.89999999999749,1.1452065322802343,False,False,102.918333,32760,3.1415852564102562,1.4988207037545815,0.13364931906566641,0
intersection,prollect,0,20,True,69.249999999998209,1.2158008930835131,False,False,70.353209000000007,27700,2.5398270397111915,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,1,20,True,69.249999999998209,1.2158008930835131,False,False,67.194665999999998,27700,2.4258002166064982,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,2,20,True,69.249999999998209,1.2158008930835131,False,False,76.022959,27700,2.7445111552346573,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,3,20,True,69.249999999998209,1.2158008930835131,False,False,70.152167000000006,27700,2.5325692057761735,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,4,20,True,69.249999999998209,1.2158008930835131,False,False,73.765375000000006,27700,2.6630099277978339,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,5,20,True,69.249999999998209,1.2158008930835131,False,False,74.766417000000004,27700,2.6991486281588446,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,6,20,True,69.249999999998209,1.2158008930835131,False,False,81.330416999999997,27700,2.9361161371841153,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,7,20,True,69.249999999998209,1.2158008930835131,False,False,80.875249999999994,27700,2.9196841155234656,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,8,20,True,69.249999999998209,1.2158008930835131,False,False,72.393083000000004,27700,2.6134687003610106,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,9,20,True,69.249999999998209,1.2158008930835131,False,False,82.019625000000005,27700,2.9609972924187726,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,10,20,True,69.249999999998209,1.2158008930835131,False,False,82.350791999999998,27700,2.9729527797833937,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,11,20,True,69.249999999998209,1.2158008930835131,False,False,70.010499999999993,27700,2.5274548736462092,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,12,20,True,69.249999999998209,1.2158008930835131,False,False,76.619249999999994,27700,2.7660379061371843,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,13,20,True,69.249999999998209,1.2158008930835131,False,False,70.996791999999999,27700,2.5630610830324909,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,14,20,True,69.249999999998209,1.2158008930835131,False,False,89.019374999999997,27700,3.2136958483754512,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,15,20,True,69.249999999998209,1.2158008930835131,False,False,80.663916999999998,27700,2.9120547653429605,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,16,20,True,69.249999999998209,1.2158008930835131,False,False,88.154957999999993,27700,3.1824894584837544,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,17,20,True,69.249999999998209,1.2158008930835131,False,False,103.981917,27700,3.7538598194945849,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,18,20,True,69.249999999998209,1.2158008930835131,False,False,86.702833999999996,27700,3.1300662093862819,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,19,20,True,69.249999999998209,1.2158008930835131,False,False,83.656999999999996,27700,3.0201083032490974,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,20,20,True,69.249999999998209,1.2158008930835131,False,False,90.692083999999994,27700,3.2740824548736458,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,21,20,True,69.249999999998209,1.2158008930835131,False,False,74.716042000000002,27700,2.697330036101083,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,22,20,True,69.249999999998209,1.2158008930835131,False,False,74.778874999999999,27700,2.6995983754512634,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,23,20,True,69.249999999998209,1.2158008930835131,False,False,77.833791000000005,27700,2.8098841516245492,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,24,20,True,69.249999999998209,1.2158008930835131,False,False,68.778165999999999,27700,2.4829662815884475,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,25,20,True,69.249999999998209,1.2158008930835131,False,False,75.222707999999997,27700,2.7156212274368232,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,26,20,True,69.249999999998209,1.2158008930835131,False,False,81.814999999999998,27700,2.9536101083032489,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,27,20,True,69.249999999998209,1.2158008930835131,False,False,70.918750000000003,27700,2.5602436823104693,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,28,20,True,69.249999999998209,1.2158008930835131,False,False,71.447625000000002,27700,2.5793366425992779,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,29,20,True,69.249999999998209,1.2158008930835131,False,False,74.513416000000007,27700,2.6900150180505418,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,vo,0,20,False,90.049999999997027,1.3902844919951698,False,False,104.910084,36020,2.9125509161576901,1.4986163558851229,0.97819685185211802,0
intersection,vo,1,20,False,90.049999999997027,1.3902844919951698,False,False,91.498958999999999,36020,2.5402265130483066,1.4986163558851229,0.97819685185211802,0
intersection,vo,2,20,False,90.049999999997027,1.3902844919951698,False,False,96.002666000000005,36020,2.6652600222098837,1.4986163558851229,0.97819685185211802,0
intersection,vo,3,20,False,90.049999999997027,1.3902844919951698,False,False,94.497709,36020,2.6234788728484175,1.4986163558851229,0.97819685185211802,0
intersection,vo,4,20,False,90.049999999997027,1.3902844919951698,False,False,99.605542,36020,2.7652843420322042,1.4986163558851229,0.97819685185211802,0
intersection,vo,5,20,False,90.049999999997027,1.3902844919951698,False,False,87.112875000000003,36020,2.4184584952803996,1.4986163558851229,0.97819685185211802,0
intersection,vo,6,20,False,90.049999999997027,1.3902844919951698,False,False,97.616416999999998,36020,2.7100615491393669,1.4986163558851229,0.97819685185211802,0
intersection,vo,7,20,False,90.049999999997027,1.3902844919951698,False,False,93.105666999999997,36020,2.5848325097168239,1.4986163558851229,0.97819685185211802,0
intersection,vo,8,20,False,90.049999999997027,1.3902844919951698,False,False,97.107583000000005,36020,2.6959351193781234,1.4986163558851229,0.97819685185211802,0
intersection,vo,9,20,False,90.049999999997027,1.3902844919951698,False,False,88.170332999999999,36020,2.4478160188784011,1.4986163558851229,0.97819685185211802,0
intersection,vo,10,20,False,90.049999999997027,1.3902844919951698,False,False,111.895208,36020,3.1064744031093836,1.4986163558851229,0.97819685185211802,0
intersection,vo,11,20,False,90.049999999997027,1.3902844919951698,False,False,97.839207999999999,36020,2.7162467518045528,1.4986163558851229,0.97819685185211802,0
intersection,vo,12,20,False,90.049999999997027,1.3902844919951698,False,False,102.06658299999999,36020,2.8336086340921711,1.4986163558851229,0.97819685185211802,0
intersection,vo,13,20,False,90.049999999997027,1.3902844919951698,False,False,89.145207999999997,36020,2.4748808439755692,1.4986163558851229,0.97819685185211802,0
intersection,vo,14,20,False,90.049999999997027,1.3902844919951698,False,False,92.145916,36020,2.5581875624652968,1.4986163558851229,0.97819685185211802,0
intersection,vo,15,20,False,90.049999999997027,1.3902844919951698,False,False,90.744583000000006,36020,2.5192832593003884,1.4986163558851229,0.97819685185211802,0
intersection,vo,16,20,False,90.049999999997027,1.3902844919951698,False,False,115.742834,36020,3.2132935591338145,1.4986163558851229,0.97819685185211802,0
intersection,vo,17,20,False,90.049999999997027,1.3902844919951698,False,False,135.347375,36020,3.7575617712382008,1.4986163558851229,0.97819685185211802,0
intersection,vo,18,20,False,90.049999999997027,1.3902844919951698,False,False,131.57570799999999,36020,3.652851415880066,1.4986163558851229,0.97819685185211802,0
intersection,vo,19,20,False,90.049999999997027,1.3902844919951698,False,False,139.66970800000001,36020,3.8775599111604668,1.4986163558851229,0.97819685185211802,0
intersection,vo,20,20,False,90.049999999997027,1.3902844919951698,False,False,128.64500000000001,36020,3.5714880621876741,1.4986163558851229,0.97819685185211802,0
intersection,vo,21,20,False,90.049999999997027,1.3902844919951698,False,False,136.309709,36020,3.7842784286507496,1.4986163558851229,0.97819685185211802,0
intersection,vo,22,20,False,90.049999999997027,1.3902844919951698,False,False,138.92420899999999,36020,3.8568631038312051,1.4986163558851229,0.97819685185211802,0
intersection,vo,23,20,False,90.049999999997027,1.3902844919951698,False,False,140.99850000000001,36020,3.9144503053858966,1.4986163558851229,0.97819685185211802,0
intersection,vo,24,20,False,90.049999999997027,1.3902844919951698,False,False,158.307458,36020,4.3949877290394221,1.4986163558851229,0.97819685185211802,0
intersection,vo,25,20,False,90.049999999997027,1.3902844919951698,False,False,153.63537500000001,36020,4.2652797057190446,1.4986163558851229,0.97819685185211802,0
intersection,vo,26,20,False,90.049999999997027,1.3902844919951698,False,False,183.581875,36020,5.0966650471960024,1.4986163558851229,0.97819685185211802,0
intersection,vo,27,20,False,90.049999999997027,1.3902844919951698,False,False,153.568917,36020,4.2634346751804548,1.4986163558851229,0.97819685185211802,0
intersection,vo,28,20,False,90.049999999997027,1.3902844919951698,False,False,165.79145800000001,36020,4.6027611882287625,1.4986163558851229,0.97819685185211802,0
intersection,vo,29,20,False,90.049999999997027,1.3902844919951698,False,False,167.54166699999999,36020,4.6513511104941694,1.4986163558851229,0.97819685185211802,0
random,dmpc,0,20,True,53.149999999999118,1.2947676885985122,False,False,34.680875,21260,1.6312735183443086,1.0827918549044964,0.46074512450428767,0
random,dmpc,1,20,True,53.249999999999112,1.2991795511743167,False,False,40.139915999999999,21300,1.8845030985915492,0.92519689520389614,0.61416792696018729,0
random,dmpc,2,20,True,50.549999999999265,1.6439595819144071,False,False,40.268959000000002,20220,1.9915409990108806,1.0147423113542826,0.52976399609785541,0
random,dmpc,3,20,True,49.449999999999328,1.6323344658792105,False,False,41.312666999999998,19780,2.0886080384226489,1.0464938593181812,0.50035611204335517,0
random,dmpc,4,20,True,51.6999999999992,1.6878781662841911,False,False,38.894874999999999,20680,1.8807966634429401,1.0309952063879571,0.51653361730568459,0
random,dmpc,5,20,True,59.249999999998771,1.2985829857791276,False,False,39.440624999999997,23700,1.6641613924050633,0.93457302917064533,0.61125592354842373,0
random,dmpc,6,20,True,49.649999999999316,1.3910457129295568,False,False,37.304457999999997,19860,1.8783715005035246,1.0381922725402257,0.52134168478578824,0
random,dmpc,7,20,True,55.649999999998975,1.3403761087688753,False,False,41.772334000000001,22260,1.8765648697214736,1.0029658510934776,0.55687932703511056,0
random,dmpc,8,20,True,51.049999999999237,1.3818928058725111,False,False,35.282291999999998,20420,1.7278301665034281,0.91610243708404482,0.62424291715728053,0
random,dmpc,9,20,True,54.799999999999024,1.2947439888376941,False,False,40.319958,21920,1.8394141423357664,1.0864607293625534,0.45042265695902656,0
random,dmpc,10,20,True,51.999999999999183,1.2925362103558189,False,False,44.626167000000002,20800,2.1454887980769231,1.0133135159790827,0.54780739528717592,0
random,dmpc,11,20,True,52.549999999999152,1.2780238719479426,False,False,45.918875,21020,2.1845325880114177,0.99864997385117926,0.57294633754299662,0
random,dmpc,12,20,True,63.999999999998501,1.3238599351189149,False,False,44.137458000000002,25600,1.7241194531249999,0.92300561043821139,0.61361192265011699,0
random,dmpc,13,20,True,64.949999999998454,1.2782376277672243,False,False,45.232750000000003,25980,1.7410604311008469,0.90981793419441437,0.64288191817240059,0
random,dmpc,14,20,True,54.049999999999066,1.5869513407252422,False,False,38.880665999999998,21620,1.7983656799259944,1.0579008202435749,0.48780903006406978,0
random,dmpc,15,20,True,51.049999999999237,1.3956184075282803,False,False,31.864457999999999,20420,1.5604533790401567,1.0248644249722978,0.51759993155917883,0
random,dmpc,16,20,True,54.999999999999012,1.5461329887101347,False,False,42.420208000000002,22000,1.9281912727272728,1.0316700703196944,0.50199755493484388,0
random,dmpc,17,20,True,55.499999999998984,1.2940338678130576,False,False,38.859124999999999,22200,1.7504110360360361,0.97509955474476417,0.56253832691425099,0
random,dmpc,18,20,True,51.849999999999191,1.6781229716740453,False,False,42.814458000000002,20740,2.0643422372227578,0.89922734097965396,0.62232660300051068,0
random,dmpc,19,20,True,62.999999999998558,1.3021838405989017,False,False,45.455249999999999,25200,1.803779761904762,0.85773864017930623,0.67112046253783741,0
random,dmpc,20,20,True,52.299999999999166,1.8748421320041089,False,False,40.218000000000004,20920,1.9224665391969407,0.97484408209795692,0.57625009704587338,0
random,dmpc,21,20,True,56.399999999998933,1.7425686256277884,False,False,39.775958000000003,22560,1.7631187056737592,0.92530000986299532,0.61974563288402751,0
random,dmpc,22,20,True,63.499999999998529,1.3210532340561938,False,False,47.276375000000002,25400,1.8612746062992127,0.78974597732906027,0.75384715022681603,0
random,dmpc,23,20,True,52.74999999999914,1.888263093033909,False,False,36.752958999999997,21100,1.7418463981042651,1.0489243057472473,0.494749730173694,0
random,dmpc,24,20,True,55.74999999999897,1.2855294243806519,False,False,37.740833000000002,22300,1.6924140358744395,0.91732965818617185,0.6218577904370991,0
random,dmpc,25,20,True,54.449999999999044,1.7495111320512033,False,False,38.585957999999998,21780,1.7716234159779614,0.96029353029946196,0.5780111707951654,0
random,dmpc,26,20,True,42.799999999999706,1.2969795111366538,False,False,28.288958000000001,17120,1.6523924065420561,1.0439615623695979,0.51015477689227073,0
random,dmpc,27,20,True,52.449999999999157,2.2211982689812371,False,False,34.724792000000001,20980,1.655137845567207,1.0506734383040417,0.49000272604688022,0
random,dmpc,28,20,True,58.499999999998813,1.3001834781099342,False,False,39.114542,23400,1.671561623931624,0.93468712671987708,0.61003585828557505,0
random,dmpc,29,20,True,60.049999999998725,1.2948380697880544,False,False,41.346541999999999,24020,1.7213381348875938,0.76843210369375492,0.77525230652213528,0
random,orca,0,20,True,50.449999999999271,1.1470476289426459,False,False,46.699666999999998,20180,2.314155946481665,1.4925250849514913,0.10315898958109347,0
random,orca,1,20,True,59.949999999998731,1.3690524569482174,False,False,56.472000000000001,23980,2.3549624687239366,1.4964609151628914,0.14671706494886624,0
random,orca,2,20,True,50.499999999999268,1.1280905725615451,False,False,44.981332999999999,20200,2.2267986633663366,1.4981236032474909,0.086688689854390738,0
random,orca,3,20,True,62.149999999998606,1.1501426271159161,False,False,63.414791999999998,24860,2.550876588897828,1.4971779860498771,0.25211573688204969,0
random,orca,4,20,True,51.399999999999217,1.1501494574384059,False,False,46.603250000000003,20560,2.2666950389105058,1.4985935681878648,0.12058588116649255,0
random,orca,5,20,False,90.049999999997027,1.4122953894879624,False,False,75.704042000000001,36020,2.1017224319822323,1.4909498590802914,0.24668667498517022,0
random,orca,6,20,True,47.849999999999419,1.1297960894996113,False,False,45.946292,19140,2.400537722048067,1.4977970568246621,0.11921697240788474,0
random,orca,7,20,True,54.699999999999029,1.1719396357997829,False,False,53.875666000000002,21880,2.4623247714808048,1.4993477819955348,0.13588397694103813,0
random,orca,8,20,True,50.899999999999245,1.153602600976583,False,False,44.247790999999999,20360,2.1732706777996071,1.4940443470752558,0.075043284322616061,0
random,orca,9,20,True,53.699999999999086,1.2997670974464239,False,False,46.147458999999998,21480,2.1483919459962753,1.4997983273307576,0.067096534939802915,0
random,orca,10,20,True,51.599999999999206,1.1501280095876858,False,False,55.298290999999999,20640,2.679180765503876,1.4987774411582588,0.20668354708617212,0
random,orca,11,20,True,59.399999999998762,1.1438941857601712,False,False,57.344332999999999,23760,2.4134820286195287,1.498151489391895,0.15645078482977667,0
random,orca,12,20,True,64.499999999998479,1.2278185992804913,False,False,61.398625000000003,25800,2.3797916666666667,1.4942805782417499,0.090504567987015186,0
random,orca,13,20,True,61.699999999998631,1.1498636430650495,False,False,47.847290999999998,24680,1.9387070907617503,1.4988922724810676,0.042535421502379663,0
random,orca,14,20,False,90.049999999997027,1.3200203459196362,False,False,86.684708000000001,36020,2.4065715713492506,1.4977199964784986,0.12797298362848841,0
random,orca,15,20,True,50.29999999999928,1.143453645968012,False,False,47.063167,20120,2.3391236083499005,1.4973635288438878,0.14140522884541276,0
random,orca,16,20,True,56.149999999998947,1.1350043216052361,False,False,51.086874999999999,22460,2.2745714603739984,1.4994228208121183,0.053914489294689512,0
random,orca,17,20,True,57.49999999999887,1.3623134371452181,False,False,50.016416999999997,23000,2.1746268260869561,1.4991267125942369,0.16608104693286868,0
random,orca,18,20,True,51.249999999999226,1.3664299211328981,False,False,43.854083000000003,20500,2.1392235609756098,1.4980522287196874,0.08801196995404259,0
random,orca,19,20,False,90.049999999997027,1.2223715826100756,False,False,64.991584000000003,36020,1.8043193781232649,1.4982254094480092,0.12653254832085753,0
random,orca,20,20,True,54.249999999999055,1.1539446676225238,False,False,54.446083000000002,21700,2.5090360829493088,1.4967722297205521,0.12436435710232498,0
random,orca,21,20,True,59.849999999998737,1.1659314826534655,False,False,55.940207999999998,23940,2.3366837092731827,1.4944239685381711,0.15103788679031072,0
random,orca,22,20,True,64.299999999998491,1.1500000000000057,False,False,52.485458000000001,25720,2.0406476671850697,1.4887152703459137,0.13684353194023532,0
random,orca,23,20,True,54.199999999999058,1.2151087997095815,False,False,45.363957999999997,21680,2.0924334870848709,1.4921016162600218,0.09590686260044147,0
random,orca,24,20,True,55.249999999998998,1.1905704407106061,False,False,56.873041000000001,22100,2.573440769230769,1.499500448989602,0.050919838584770859,0
random,orca,25,20,True,53.149999999999118,1.6137686220448761,False,False,44.164625000000001,21260,2.0773577140169333,1.4986921984714805,0.061566071361267627,0
random,orca,26,20,True,51.399999999999217,1.2330074492868015,False,False,43.666542,20560,2.1238590466926071,1.4978288077296362,0.22019445699118381,0
random,orca,27,20,True,54.249999999999055,1.5076161496919775,False,False,50.582833000000001,21700,2.3310061290322581,1.4953552564022814,0.15717765013039842,0
random,orca,28,20,True,74.749999999997897,1.42543149753409,False,False,62.592792000000003,29900,2.0934044147157191,1.4968254651374227,0.13743820677839114,0
random,orca,29,20,True,60.84999999999868,1.1465991877688666,False,False,48.088332999999999,24340,1.9756915776499588,1.481249999684729,0.13913875070509338,0
random,prollect,0,20,True,51.449999999999214,1.2406292916037114,False,False,44.926291999999997,20580,2.1830073858114671,1.4938593292042108,0.059125234963386911,0.040379008746355687
random,prollect,1,20,True,52.74999999999914,1.2327486237044023,False,False,45.485917000000001,21100,2.155730663507109,1.4894343553721394,0.092363650893507607,0.0661611374407583
random,prollect,2,20,True,47.699999999999427,1.2421832646264985,False,False,39.774166000000001,19080,2.0845998951781968,1.4949512428858345,0.024580028474471761,0.035744234800838576
random,prollect,3,20,True,48.149999999999402,1.2432569013096784,False,False,37.400125000000003,19260,1.9418548805815161,1.4962153991777682,0.018970436240472656,0.025960539979231569
random,prollect,4,20,True,51.34999999999922,1.2798275857248584,False,False,40.646417,20540,1.9788907984420643,1.4967972680029134,0.011295101336432592,0.026290165530671861
random,prollect,5,20,True,56.949999999998902,1.2578370730329058,False,False,48.100250000000003,22780,2.1115122914837579,1.4978173019656467,0.0091097475409312456,0.022607550482879719
random,prollect,6,20,True,47.849999999999419,1.2514086058311495,False,False,36.630291999999997,19140,1.9138083594566351,1.4922295982588438,0.025356318778086171,0.056060606060606061
random,prollect,7,20,True,54.449999999999044,1.2389429926042923,False,False,42.646833000000001,21780,1.9580731404958678,1.494072145178778,0.02246249174521783,0.039348025711662078
random,prollect,8,20,True,50.899999999999245,1.233537169975508,False,False,44.660457999999998,20360,2.1935391944990177,1.4974282761060831,0.0080816572736111727,0.023870333988212179
random,prollect,9,20,True,51.949999999999186,1.2387293658005623,False,False,35.568750000000001,20780,1.7116819056785371,1.4970542830601989,0.0086713685641319534,0.028007699711260828
random,prollect,10,20,True,49.749999999999311,1.2540961641285522,False,False,43.080416999999997,19900,2.164845075376884,1.4941435471402029,0.017442900835785598,0.041457286432160803
random,prollect,11,20,True,54.899999999999018,1.2235275841955726,False,False,56.908250000000002,21960,2.591450364298725,1.4802206386671697,0.094255690697343242,0.10400728597449908
random,prollect,12,20,True,63.549999999998526,1.2750922071093387,False,False,47.458207999999999,25420,1.8669633359559401,1.4957765879918452,0.048925805479153109,0.029150275373721481
random,prollect,13,20,True,59.349999999998765,1.250456658411945,False,False,43.807625000000002,23740,1.845308550968829,1.4944644650247674,0.013839171628491576,0.04574557708508846
random,prollect,14,20,True,50.499999999999268,1.2734203676813116,False,False,39.611249999999998,20200,1.9609529702970296,1.4960164205593094,0.010111331737334497,0.035495049504950492
random,prollect,15,20,True,50.449999999999271,1.256677442124237,False,False,37.926917000000003,20180,1.8794309712586721,1.4971050976247342,0.0079075023561673147,0.016947472745292368
random,prollect,16,20,True,52.849999999999135,1.2322330308678053,False,False,41.951667,21140,1.984468637653737,1.4947304137147106,0.016462357680868605,0.035477767265846734
random,prollect,17,20,True,56.749999999998913,1.2644115659033113,False,False,40.557583000000001,22700,1.7866776651982379,1.4956993277733541,0.017594778865785393,0.043744493392070483
random,prollect,18,20,False,90.049999999997027,1.2429438680735707,False,False,70.289124999999999,36020,1.951391588006663,1.4928447615706397,0.061407139053347951,0.068989450305385891
random,prollect,19,20,True,62.449999999998589,1.2568716260094435,False,False,42.180916000000003,24980,1.6885875100080066,1.4974434301499013,0.0075364907774756922,0.017654123298638909
random,prollect,20,20,True,50.499999999999268,1.2447879505553967,False,False,45.373624999999997,20200,2.2462190594059406,1.4906139194427357,0.028627872535629269,0.066485148514851489
random,prollect,21,20,True,53.849999999999078,1.235613126262457,False,False,46.213374999999999,21540,2.1454677344475392,1.4927227235418128,0.043871032716291239,0.063509749303621174
random,prollect,22,20,True,60.949999999998674,1.2257981574465004,False,False,46.442374999999998,24380,1.904937448728466,1.4974072457948717,0.008820715879610674,0.021123872026251024
random,prollect,23,20,True,52.649999999999146,1.2432401723798872,False,False,39.529792,21060,1.8770081671415004,1.4937288741211754,0.01776947251154724,0.033143399810066476
random,prollect,24,20,True,57.649999999998862,1.1991708492173527,False,False,37.995167000000002,23060,1.6476655247181267,1.4943476151640855,0.029362416399988184,0.04284475281873374
random,prollect,25,20,True,53.149999999999118,1.2549713587161049,False,False,41.929082999999999,21260,1.9722052210724363,1.4969982658416625,0.010200696072095861,0.023283160865475071
random,prollect,26,20,True,41.549999999999777,1.254958125300478,False,False,28.401958,16620,1.7089024067388687,1.4916828052720352,0.03058905443102581,0.048616125150421179
random,prollect,27,20,True,52.149999999999174,1.2429216580575873,False,False,32.231124999999999,20860,1.545116251198466,1.4962266180289503,0.021047711169651245,0.039549376797698946
random,prollect,28,20,True,56.999999999998899,1.237813941524343,False,False,31.888417,22800,1.3986147807017544,1.4907875007069114,0.084266821457951863,0.060964912280701757
random,prollect,29,20,True,59.149999999998776,1.2560864286442124,False,False,29.868500000000001,23660,1.2624049027895181,1.4924822401247408,0.022441051930939312,0.048182586644125107
random,vo,0,20,True,51.34999999999922,1.4328315239392799,False,False,35.227167000000001,20540,1.715051947419669,1.4979607504075387,0.036442878578523602,0
random,vo,1,20,True,53.149999999999118,1.4475743683061288,False,False,44.216833000000001,21260,2.0798134054562558,1.4961254912882134,0.075439566014834258,0
random,vo,2,20,True,48.34999999999939,1.4286270654625071,False,False,36.363500000000002,19340,1.8802223371251292,1.4963591084116377,0.038359608312650569,0
random,vo,3,20,True,49.849999999999305,1.4231300305095593,False,False,34.066749999999999,19940,1.708462888665998,1.4968001157676079,0.028507020722228847,0
random,vo,4,20,True,51.34999999999922,1.4186121911865182,False,False,35.240834,20540,1.7157173320350536,1.4970076225510505,0.01674051718498918,0
random,vo,5,20,True,59.099999999998779,1.4663092502577155,False,False,37.432124999999999,23640,1.5834232233502539,1.4991992264978455,0.014813852232725244,0
random,vo,6,20,True,47.849999999999419,1.4299790405713855,False,False,42.501541000000003,19140,2.2205611807732502,1.4914296356883232,0.049121665549355341,0
random,vo,7,20,True,57.299999999998882,1.425287097012425,False,False,42.730832999999997,22920,1.8643469895287959,1.4952372542858752,0.042930974685745721,0
random,vo,8,20,True,50.899999999999245,1.4411712386270821,False,False,37.597749999999998,20360,1.8466478388998036,1.4980602588244776,0.0084287238843713305,0
random,vo,9,20,True,52.149999999999174,1.4354847495061447,False,False,34.3095,20860,1.644750719079578,1.4981366927641506,0.0094279203461890056,0
random,vo,10,20,True,49.749999999999311,1.456938806319642,False,False,38.344292000000003,19900,1.9268488442211056,1.4980161880199394,0.0178469158495249,0
random,vo,11,20,True,51.999999999999183,1.4119352014065059,False,False,42.364792000000001,20800,2.036768846153846,1.4870571332055142,0.09812057680061155,0
random,vo,12,20,True,63.549999999998526,1.4425025297247376,False,False,43.905915999999998,25420,1.7272193548387096,1.4986267871771835,0.029603730375878094,0
random,vo,13,20,True,58.799999999998796,1.4473949361446146,False,False,47.003124999999997,23520,1.9984321853741496,1.4965530236468243,0.010934406904744245,0
random,vo,14,20,True,50.549999999999265,1.4212736997733253,False,False,38.692,20220,1.9135509396636994,1.4967825842062623,0.022802544858961084,0
random,vo,15,20,True,50.449999999999271,1.4512954873407762,False,False,32.523499999999999,20180,1.6116699702675916,1.4981432555941263,0.0096770890005776992,0
random,vo,16,20,True,52.799999999999137,1.4537940572754899,False,False,38.746124999999999,21120,1.8345703124999999,1.4965570000500921,0.019515301743288641,0
random,vo,17,20,True,56.349999999998936,1.4537777283106801,False,False,44.012959000000002,22540,1.9526601153504881,1.4975426182504632,0.014917071067587804,0
random,vo,18,20,False,90.049999999997027,1.4633778048948287,False,False,58.375624999999999,36020,1.6206447806774014,1.4995638482781202,0.060115793059140769,0
random,vo,19,20,True,62.749999999998572,1.4392267839444288,False,False,35.082334000000003,25100,1.3977025498007969,1.498602145287331,0.0080430013754506924,0
random,vo,20,20,True,50.64999999999926,1.4394690429823356,False,False,43.945917000000001,20260,2.1690975814412639,1.4944333836104979,0.024595578516026367,0
random,vo,21,20,True,53.049999999999123,1.4227733613495874,False,False,45.131959000000002,21220,2.1268595193213948,1.4964125577291265,0.031794700897099522,0
random,vo,22,20,True,61.19999999999866,1.4453979917472675,False,False,43.463999999999999,24480,1.7754901960784313,1.4979961984173653,0.011541962380834738,0
random,vo,23,20,True,52.499999999999154,1.4345882422975005,False,False,38.090874999999997,21000,1.8138511904761905,1.4952207405585656,0.021597039337364111,0
random,vo,24,20,True,58.599999999998808,1.4277585712243739,False,False,44.142499999999998,23440,1.8832124573378839,1.4972762507928994,0.024938071235820473,0
random,vo,25,20,True,53.149999999999118,1.4407073765246026,False,False,37.036040999999997,21260,1.7420527281279397,1.498340682039158,0.011308881699122421,0
random,vo,26,20,True,41.549999999999777,1.4417250610499985,False,False,25.978999999999999,16620,1.5631167268351385,1.4947225468325762,0.024512201376684958,0
random,vo,27,20,True,52.149999999999174,1.4564293567709317,False,False,34.259332999999998,20860,1.6423457813998081,1.4985033176627618,0.020651693614836941,0
random,vo,28,20,True,57.14999999999889,1.436271580834463,False,False,40.727834000000001,22860,1.7816200349956257,1.494040248451769,0.064024836489638096,0
random,vo,29,20,True,59.149999999998776,1.430389373151399,False,False,38.885916000000002,23660,1.643529839391378,1.495046410905706,0.033332709703231954,0


==> sim/results_comm_smoke7/comm_plot_data/delay_p02_alpha1.csv <==
delay_steps,completion_rate_pct,collision_rate_pct,completion_time_med
0,40,0,88.55
1,10,10,88.6
2,0,90,0
3,10,100,86.1


==> sim/results_comm_smoke7/comm_plot_data/delay_p02_alpha3.csv <==
delay_steps,completion_rate_pct,collision_rate_pct,completion_time_med
0,100,0,70.15
1,100,0,69.6
2,100,90,73.625
3,100,100,72.275


==> sim/results_comm_smoke7/comm_plot_data/delay_p02_alpha5.csv <==
delay_steps,completion_rate_pct,collision_rate_pct,completion_time_med
0,100,0,69.6
1,100,0,69.225
2,100,100,74.225
3,100,100,71.95


==> sim/results_comm_smoke7/comm_plot_data/dropout_delay1_alpha1.csv <==
p_drop,completion_rate_pct,collision_rate_pct,completion_time_med
0,100,0,68.6
0.1,100,10,79.05
0.2,10,10,88.6
0.3,0,10,0
0.4,0,30,0
0.5,0,10,0


==> sim/results_comm_smoke7/comm_plot_data/dropout_delay1_alpha3.csv <==
p_drop,completion_rate_pct,collision_rate_pct,completion_time_med
0,100,0,68.6
0.1,100,0,68.8
0.2,100,0,69.6
0.3,100,0,71.275
0.4,100,0,74.85
0.5,100,0,79.425


==> sim/results_comm_smoke7/comm_plot_data/dropout_delay1_alpha5.csv <==
p_drop,completion_rate_pct,collision_rate_pct,completion_time_med
0,100,0,68.6
0.1,100,0,68.85
0.2,100,0,69.225
0.3,100,0,69.375
0.4,100,10,71.175
0.5,100,0,72.9


==> sim/results_comm_smoke7/comm_sweep.csv <==
scenario,seed,alpha,delay_steps,p_drop,completed,collision,completion_time,min_distance
intersection,0,1,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,2,1,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,4,1,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,3,1,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,1,1,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,5,1,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,7,1,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,6,1,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,8,1,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,9,1,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,0,1,0,0.10000000000000001,True,False,79.899999999997604,1.2398788820222748
intersection,1,1,0,0.10000000000000001,True,False,79.399999999997632,1.2389431763185508
intersection,3,1,0,0.10000000000000001,True,False,78.899999999997661,1.2269386818346799
intersection,2,1,0,0.10000000000000001,True,False,82.549999999997453,1.2267952926977379
intersection,5,1,0,0.10000000000000001,True,False,77.399999999997746,1.2347437379403192
intersection,4,1,0,0.10000000000000001,True,False,82.899999999997434,1.2428886465615097
intersection,6,1,0,0.10000000000000001,True,False,80.199999999997587,1.2373807458563197
intersection,8,1,0,0.10000000000000001,True,False,78.849999999997664,1.2163883540044265
intersection,7,1,0,0.10000000000000001,True,False,77.199999999997758,1.2347437379403192
intersection,9,1,0,0.10000000000000001,True,False,81.299999999997524,1.2394186586531615
intersection,0,1,0,0.20000000000000001,True,False,88.149999999997135,1.2334845822955947
intersection,1,1,0,0.20000000000000001,False,False,90,1.2347437379403192
intersection,2,1,0,0.20000000000000001,True,False,88.94999999999709,1.2260278884998135
intersection,3,1,0,0.20000000000000001,False,False,90,1.2428886465615097
intersection,4,1,0,0.20000000000000001,False,False,90,1.2168936847867111
intersection,5,1,0,0.20000000000000001,False,False,90,1.2102604175041698
intersection,7,1,0,0.20000000000000001,False,False,90,1.223167766445618
intersection,6,1,0,0.20000000000000001,False,False,90,1.2269675069870871
intersection,8,1,0,0.20000000000000001,True,False,87.599999999997166,1.2309782636260935
intersection,9,1,0,0.20000000000000001,True,False,89.64999999999705,1.2428886465615097
intersection,0,1,0,0.29999999999999999,False,False,90,1.2373378427818968
intersection,1,1,0,0.29999999999999999,False,False,90,1.1958884289797473
intersection,2,1,0,0.29999999999999999,False,False,90,1.1418711930837406
intersection,3,1,0,0.29999999999999999,False,False,90,1.2307556681499692
intersection,4,1,0,0.29999999999999999,False,False,90,1.2374842401064403
intersection,7,1,0,0.29999999999999999,False,False,90,1.2198257397744614
intersection,6,1,0,0.29999999999999999,False,False,90,1.2347437379403192
intersection,5,1,0,0.29999999999999999,False,False,90,1.2241819720823766
intersection,8,1,0,0.29999999999999999,False,False,90,1.2329448643494549
intersection,9,1,0,0.29999999999999999,False,False,90,1.235257485911327
intersection,0,1,0,0.40000000000000002,False,False,90,1.218318056868527
intersection,1,1,0,0.40000000000000002,False,False,90,1.2092014343133817
intersection,2,1,0,0.40000000000000002,False,False,90,1.235257485911327
intersection,5,1,0,0.40000000000000002,False,False,90,1.2226831787177763
intersection,3,1,0,0.40000000000000002,False,False,90,1.2233017121126979
intersection,4,1,0,0.40000000000000002,False,False,90,1.2068321568782758
intersection,6,1,0,0.40000000000000002,False,False,90,1.212253063719315
intersection,7,1,0,0.40000000000000002,False,False,90,1.244155112881618
intersection,8,1,0,0.40000000000000002,False,False,90,1.1263928403273835
intersection,9,1,0,0.40000000000000002,False,False,90,1.244155112881618
intersection,2,1,0,0.5,False,False,90,1.1168005249799016
intersection,3,1,0,0.5,False,False,90,1.2261835008788715
intersection,1,1,0,0.5,False,False,90,1.2190022054144629
intersection,4,1,0,0.5,False,False,90,1.1968193389510964
intersection,0,1,0,0.5,False,False,90,1.2327105944417873
intersection,5,1,0,0.5,False,False,90,1.2111540889751009
intersection,6,1,0,0.5,False,False,90,1.2089811333466309
intersection,7,1,0,0.5,False,False,90,1.2144287464823411
intersection,9,1,0,0.5,False,False,90,1.1500832429117336
intersection,8,1,0,0.5,False,False,90,1.2401356316121031
intersection,0,1,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,1,1,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,3,1,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,2,1,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,4,1,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,5,1,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,7,1,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,6,1,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,8,1,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,9,1,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,1,1,1,0.10000000000000001,True,False,77.749999999997726,1.1627400209046395
intersection,0,1,1,0.10000000000000001,True,False,85.749999999997272,1.0708247751511197
intersection,3,1,1,0.10000000000000001,True,True,82.399999999997462,0.99235386309512408
intersection,4,1,1,0.10000000000000001,True,False,79.149999999997647,1.0265764909804413
intersection,5,1,1,0.10000000000000001,True,False,80.099999999997593,1.1362588206334785
intersection,7,1,1,0.10000000000000001,True,False,76.199999999997814,1.031874805060035
intersection,6,1,1,0.10000000000000001,True,False,76.749999999997783,1.0839817910117051
intersection,2,1,1,0.10000000000000001,True,False,78.399999999997689,1.2115016133772578
intersection,9,1,1,0.10000000000000001,True,False,83.549999999997397,1.2046571630448144
intersection,8,1,1,0.10000000000000001,True,False,78.949999999997658,1.1876360810038171
intersection,1,1,1,0.20000000000000001,False,False,90,1.1067905319533033
intersection,0,1,1,0.20000000000000001,True,False,88.59999999999711,1.1403396970047739
intersection,5,1,1,0.20000000000000001,False,True,90,0.94083639984102441
intersection,6,1,1,0.20000000000000001,False,False,90,1.1245877990604749
intersection,4,1,1,0.20000000000000001,False,False,90,1.0959835970896952
intersection,2,1,1,0.20000000000000001,False,False,90,1.0633508926758612
intersection,8,1,1,0.20000000000000001,False,False,90,1.1429773271397918
intersection,7,1,1,0.20000000000000001,False,False,90,1.1637826881198325
intersection,3,1,1,0.20000000000000001,False,False,90,1.1056472783973021
intersection,9,1,1,0.20000000000000001,False,False,90,1.204160445680716
intersection,0,1,1,0.29999999999999999,False,False,90,1.0527623327611269
intersection,2,1,1,0.29999999999999999,False,False,90,1.0369372375613986
intersection,1,1,1,0.29999999999999999,False,True,90,0.87585379097737337
intersection,3,1,1,0.29999999999999999,False,False,90,1.1656732991337944
intersection,4,1,1,0.29999999999999999,False,False,90,1.1523067929700337
intersection,6,1,1,0.29999999999999999,False,False,90,1.1484535340855482
intersection,5,1,1,0.29999999999999999,False,False,90,1.1593274805322418
intersection,7,1,1,0.29999999999999999,False,False,90,1.1331157881999583
intersection,8,1,1,0.29999999999999999,False,False,90,1.1162067657257915
intersection,0,1,1,0.40000000000000002,False,False,90,1.0083870663500343
intersection,1,1,1,0.40000000000000002,False,False,90,1.0839283990672388
intersection,9,1,1,0.29999999999999999,False,False,90,1.0165526664707241
intersection,3,1,1,0.40000000000000002,False,False,90,1.1502195100550623
intersection,4,1,1,0.40000000000000002,False,True,90,0.92505417856920757
intersection,2,1,1,0.40000000000000002,False,True,90,0.83235393755980414
intersection,5,1,1,0.40000000000000002,False,False,90,1.0998811271780371
intersection,6,1,1,0.40000000000000002,False,True,90,0.97225454176217152
intersection,7,1,1,0.40000000000000002,False,False,90,1.0980127789893546
intersection,8,1,1,0.40000000000000002,False,False,90,1.1057908106202854
intersection,9,1,1,0.40000000000000002,False,False,90,1.0990663539077388
intersection,0,1,1,0.5,False,False,90,1.1633008457910883
intersection,3,1,1,0.5,False,False,90,1.0492801212827907
intersection,1,1,1,0.5,False,False,90,1.1241079637148461
intersection,2,1,1,0.5,False,False,90,1.027462643809401
intersection,6,1,1,0.5,False,False,90,1.0936443611507225
intersection,5,1,1,0.5,False,True,90,0.88149953367538381
intersection,4,1,1,0.5,False,False,90,1.1070044777780637
intersection,7,1,1,0.5,False,False,90,1.1421813782889585
intersection,8,1,1,0.5,False,False,90,1.0810397885414518
intersection,9,1,1,0.5,False,False,90,1.1215707112781101
intersection,0,1,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,2,1,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,1,1,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,4,1,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,3,1,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,5,1,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,6,1,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,7,1,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,8,1,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,9,1,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,0,1,2,0.10000000000000001,False,True,90,0.83634715878787957
intersection,2,1,2,0.10000000000000001,True,True,82.499999999997456,0.93579322505085849
intersection,3,1,2,0.10000000000000001,False,True,90,0.99989292183140577
intersection,1,1,2,0.10000000000000001,False,True,90,0.83801054113143914
intersection,4,1,2,0.10000000000000001,False,True,90,0.87547892540731576
intersection,6,1,2,0.10000000000000001,True,True,81.449999999997516,0.86228492594976658
intersection,5,1,2,0.10000000000000001,False,True,90,0.78091664689676088
intersection,7,1,2,0.10000000000000001,False,True,90,0.89577342419524419
intersection,8,1,2,0.10000000000000001,True,True,79.349999999997635,0.94433462093360754
intersection,9,1,2,0.10000000000000001,True,True,84.649999999997334,0.86228492594976658
intersection,0,1,2,0.20000000000000001,False,True,90,0.84894851218370826
intersection,1,1,2,0.20000000000000001,False,True,90,0.84860954812140388
intersection,3,1,2,0.20000000000000001,False,True,90,0.88376860559220427
intersection,2,1,2,0.20000000000000001,False,True,90,0.99016251868225869
intersection,4,1,2,0.20000000000000001,False,True,90,0.97083285346323089
intersection,5,1,2,0.20000000000000001,False,True,90,0.96295570731870128
intersection,6,1,2,0.20000000000000001,False,True,90,0.89592267126352398
intersection,8,1,2,0.20000000000000001,False,True,90,0.88119958431299672
intersection,7,1,2,0.20000000000000001,False,False,90,1.1170195205045907
intersection,9,1,2,0.20000000000000001,False,True,90,0.85345677537259068
intersection,1,1,2,0.29999999999999999,False,False,90,1.0169297243793773
intersection,0,1,2,0.29999999999999999,False,True,90,0.93583962939510434
intersection,3,1,2,0.29999999999999999,False,True,90,0.98740048677884906
intersection,2,1,2,0.29999999999999999,False,True,90,0.95809772334785814
intersection,6,1,2,0.29999999999999999,False,False,90,1.055321358295628
intersection,5,1,2,0.29999999999999999,False,False,90,1.0748521267623505
intersection,4,1,2,0.29999999999999999,False,True,90,0.98702719905850822
intersection,7,1,2,0.29999999999999999,False,False,90,1.0567370715148607
intersection,8,1,2,0.29999999999999999,False,False,90,1.1046073047919125
intersection,9,1,2,0.29999999999999999,False,True,90,0.75967632188818501
intersection,1,1,2,0.40000000000000002,False,True,90,0.96323115408573656
intersection,0,1,2,0.40000000000000002,False,True,90,0.86665917516004498
intersection,3,1,2,0.40000000000000002,False,False,90,1.1666733328097481
intersection,2,1,2,0.40000000000000002,False,True,90,0.8961072909811898
intersection,4,1,2,0.40000000000000002,False,False,90,1.0328162423084672
intersection,5,1,2,0.40000000000000002,False,True,90,0.94758458929264977
intersection,6,1,2,0.40000000000000002,False,True,90,0.98203304147616799
intersection,7,1,2,0.40000000000000002,False,True,90,0.88155010056226879
intersection,9,1,2,0.40000000000000002,False,False,90,1.161593475568679
intersection,8,1,2,0.40000000000000002,False,True,90,0.98012812362810842
intersection,0,1,2,0.5,False,True,90,0.78024555159485065
intersection,1,1,2,0.5,False,True,90,0.98722333561291253
intersection,2,1,2,0.5,False,True,90,0.97378849686939162
intersection,3,1,2,0.5,False,True,90,0.91037666234644832
intersection,5,1,2,0.5,False,True,90,0.87830630452761882
intersection,4,1,2,0.5,False,True,90,0.93062226144158888
intersection,6,1,2,0.5,False,True,90,0.78813574852101209
intersection,7,1,2,0.5,False,True,90,0.95426109584380137
intersection,0,1,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,8,1,2,0.5,False,True,90,0.95261898829240943
intersection,9,1,2,0.5,False,True,90,0.97103230555401843
intersection,1,1,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,4,1,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,3,1,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,2,1,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,5,1,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,7,1,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,6,1,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,8,1,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,9,1,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,1,1,3,0.10000000000000001,True,True,84.699999999997331,0.019179918041543603
intersection,0,1,3,0.10000000000000001,True,True,89.699999999997047,0.10410999039184528
intersection,2,1,3,0.10000000000000001,True,True,83.199999999997416,0.038649902756819988
intersection,5,1,3,0.10000000000000001,True,True,79.999999999997598,0.056412662513251832
intersection,4,1,3,0.10000000000000001,True,True,85.049999999997311,0.026254702245183881
intersection,3,1,3,0.10000000000000001,True,True,86.699999999997218,0.04847282421799743
intersection,6,1,3,0.10000000000000001,True,True,84.449999999997345,0.057613480557262536
intersection,7,1,3,0.10000000000000001,True,True,84.349999999997351,0.033721185385784287
intersection,8,1,3,0.10000000000000001,True,True,81.049999999997539,0.01514310461592233
intersection,9,1,3,0.10000000000000001,True,True,85.499999999997286,0.029331723175023902
intersection,0,1,3,0.20000000000000001,True,True,86.099999999997252,0.036647918196681908
intersection,1,1,3,0.20000000000000001,False,True,90,0.038500376363671596
intersection,3,1,3,0.20000000000000001,False,True,90,0.041583196946522773
intersection,4,1,3,0.20000000000000001,False,True,90,0.0038812952644843076
intersection,2,1,3,0.20000000000000001,False,True,90,0.11076960572166998
intersection,5,1,3,0.20000000000000001,False,True,90,0.10823123346619611
intersection,6,1,3,0.20000000000000001,False,True,90,0.042581071317112099
intersection,8,1,3,0.20000000000000001,False,True,90,0.031744326081926143
intersection,7,1,3,0.20000000000000001,False,True,90,0.080997256269871379
intersection,9,1,3,0.20000000000000001,False,True,90,0.029331723175023902
intersection,0,1,3,0.29999999999999999,False,True,90,0.050674326625850578
intersection,2,1,3,0.29999999999999999,False,True,90,0.0044107114477595407
intersection,1,1,3,0.29999999999999999,False,True,90,0.046081166291405809
intersection,3,1,3,0.29999999999999999,False,True,90,0.046527587207763878
intersection,4,1,3,0.29999999999999999,False,True,90,0.043900322677159237
intersection,6,1,3,0.29999999999999999,False,True,90,0.025625734310428441
intersection,5,1,3,0.29999999999999999,False,True,90,0.075003076933717258
intersection,7,1,3,0.29999999999999999,False,True,90,0.069207549751718209
intersection,8,1,3,0.29999999999999999,False,True,90,0.12722744076757392
intersection,9,1,3,0.29999999999999999,False,True,90,0.24656245851417052
intersection,0,1,3,0.40000000000000002,False,True,90,0.025542184476397056
intersection,1,1,3,0.40000000000000002,False,True,90,0.099986656473726454
intersection,2,1,3,0.40000000000000002,False,True,90,0.1471302307553278
intersection,3,1,3,0.40000000000000002,False,True,90,0.091609457418216925
intersection,4,1,3,0.40000000000000002,False,True,90,0.008594671575543009
intersection,6,1,3,0.40000000000000002,False,True,90,0.046698369593504048
intersection,5,1,3,0.40000000000000002,False,True,90,0.11250962231029538
intersection,7,1,3,0.40000000000000002,False,True,90,0.023700268814156256
intersection,8,1,3,0.40000000000000002,False,True,90,0.050528209569046426
intersection,9,1,3,0.40000000000000002,False,True,90,0.018071997276244409
intersection,0,1,3,0.5,False,True,90,0.22530108963583795
intersection,1,1,3,0.5,False,True,90,0.067166833502034215
intersection,2,1,3,0.5,False,True,90,0.068012426374125898
intersection,3,1,3,0.5,False,True,90,0.14348353540545031
intersection,4,1,3,0.5,False,True,90,0.065772676748082376
intersection,6,1,3,0.5,False,True,90,0.0096046736832101146
intersection,0,3,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,5,1,3,0.5,False,True,90,0.058237504924514391
intersection,1,3,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,7,1,3,0.5,False,True,90,0.013018365310690843
intersection,2,3,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,3,3,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,4,3,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,6,3,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,5,3,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,7,3,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,8,3,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,8,1,3,0.5,False,True,90,0.069786168643020743
intersection,9,3,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,0,3,0,0.10000000000000001,True,False,69.249999999998209,1.2115016133772578
intersection,9,1,3,0.5,False,True,90,0.1102475957151734
intersection,1,3,0,0.10000000000000001,True,False,71.749999999998067,1.2232713246061817
intersection,3,3,0,0.10000000000000001,True,False,69.399999999998201,1.2350780990190906
intersection,2,3,0,0.10000000000000001,True,False,71.999999999998053,1.2373120765526864
intersection,5,3,0,0.10000000000000001,True,False,70.699999999998127,1.234814971834713
intersection,4,3,0,0.10000000000000001,True,False,72.299999999998036,1.2294579300005364
intersection,6,3,0,0.10000000000000001,True,False,70.799999999998121,1.2345377159538777
intersection,7,3,0,0.10000000000000001,True,False,69.299999999998207,1.2401105512575832
intersection,9,3,0,0.10000000000000001,True,False,68.949999999998226,1.2409499698897979
intersection,0,3,0,0.20000000000000001,True,False,69.199999999998212,1.2115016133772578
intersection,1,3,0,0.20000000000000001,True,False,72.74999999999801,1.2356454262470733
intersection,2,3,0,0.20000000000000001,True,False,68.999999999998224,1.2381282175493686
intersection,3,3,0,0.20000000000000001,True,False,70.849999999998118,1.2372554924724581
intersection,8,3,0,0.10000000000000001,True,False,72.149999999998045,1.2198558434057865
intersection,4,3,0,0.20000000000000001,True,False,70.349999999998147,1.2389910314850396
intersection,6,3,0,0.20000000000000001,True,False,70.149999999998158,1.2303560612888016
intersection,5,3,0,0.20000000000000001,True,False,70.149999999998158,1.2406681106460802
intersection,8,3,0,0.20000000000000001,True,False,70.149999999998158,1.2382316485279616
intersection,7,3,0,0.20000000000000001,True,False,70.849999999998118,1.2303560612888016
intersection,9,3,0,0.20000000000000001,True,False,69.149999999998215,1.2298117130466131
intersection,0,3,0,0.29999999999999999,True,False,70.549999999998136,1.2390290962436694
intersection,1,3,0,0.29999999999999999,True,False,70.699999999998127,1.2276638388363132
intersection,3,3,0,0.29999999999999999,True,False,71.399999999998087,1.2383829089459402
intersection,2,3,0,0.29999999999999999,True,False,71.69999999999807,1.2328247222777005
intersection,5,3,0,0.29999999999999999,True,False,70.29999999999815,1.2303560612888016
intersection,4,3,0,0.29999999999999999,True,False,71.899999999998059,1.2115016133772578
intersection,6,3,0,0.29999999999999999,True,False,71.34999999999809,1.2428886465615097
intersection,7,3,0,0.29999999999999999,True,False,71.449999999998084,1.2534844891472767
intersection,8,3,0,0.29999999999999999,True,False,73.249999999997982,1.2430810180378145
intersection,9,3,0,0.29999999999999999,True,False,69.999999999998167,1.2115016133772578
intersection,0,3,0,0.40000000000000002,True,False,75.299999999997866,1.2293737983690287
intersection,1,3,0,0.40000000000000002,True,False,75.349999999997863,1.2115016133772578
intersection,2,3,0,0.40000000000000002,True,False,73.749999999997954,1.2376352898831571
intersection,4,3,0,0.40000000000000002,True,False,73.599999999997962,1.2379661687541466
intersection,7,3,0,0.40000000000000002,True,False,73.849999999997948,1.2115016133772578
intersection,3,3,0,0.40000000000000002,True,False,75.849999999997834,1.2222065448739334
intersection,5,3,0,0.40000000000000002,True,False,73.899999999997945,1.2386372637885106
intersection,6,3,0,0.40000000000000002,True,False,73.699999999997956,1.2126970792833842
intersection,8,3,0,0.40000000000000002,True,False,73.299999999997979,1.2303560612888016
intersection,0,3,0,0.5,True,False,78.649999999997675,1.23696017590112
intersection,9,3,0,0.40000000000000002,True,False,75.39999999999786,1.2126970792833842
intersection,2,3,0,0.5,True,False,81.999999999997485,1.1747391441770469
intersection,1,3,0,0.5,True,False,82.099999999997479,1.2253501849274016
intersection,5,3,0,0.5,True,False,79.249999999997641,1.2190788531014485
intersection,4,3,0,0.5,True,False,78.599999999997678,1.2193952615115968
intersection,3,3,0,0.5,True,False,77.999999999997712,1.2115016133772578
intersection,7,3,0,0.5,True,False,78.199999999997701,1.2126970792833842
intersection,8,3,0,0.5,True,False,79.44999999999763,1.2237168058808077
intersection,6,3,0,0.5,True,False,76.899999999997775,1.2058395973342839
intersection,9,3,0,0.5,True,False,77.949999999997715,1.2024650882428214
intersection,2,3,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,1,3,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,3,3,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,0,3,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,5,3,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,4,3,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,6,3,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,7,3,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,8,3,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,0,3,1,0.10000000000000001,True,False,68.499999999998252,1.2060050419690969
intersection,1,3,1,0.10000000000000001,True,False,68.949999999998226,1.1634874867789822
intersection,9,3,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,3,3,1,0.10000000000000001,True,False,68.849999999998232,1.192446192984246
intersection,2,3,1,0.10000000000000001,True,False,70.899999999998116,1.1401055028729346
intersection,4,3,1,0.10000000000000001,True,False,68.549999999998249,1.1329014072864396
intersection,5,3,1,0.10000000000000001,True,False,69.249999999998209,1.0860552669909522
intersection,7,3,1,0.10000000000000001,True,False,68.949999999998226,1.083321685422785
intersection,6,3,1,0.10000000000000001,True,False,68.699999999998241,1.1722119805813382
intersection,8,3,1,0.10000000000000001,True,False,68.749999999998238,1.2046571630448144
intersection,9,3,1,0.10000000000000001,True,False,68.499999999998252,1.1423145644599657
intersection,0,3,1,0.20000000000000001,True,False,68.549999999998249,1.2052940051494057
intersection,1,3,1,0.20000000000000001,True,False,68.899999999998229,1.1610218861736012
intersection,2,3,1,0.20000000000000001,True,False,69.049999999998221,1.1987547840858139
intersection,3,3,1,0.20000000000000001,True,False,72.349999999998033,1.1702767778404408
intersection,4,3,1,0.20000000000000001,True,False,69.749999999998181,1.2115016133772578
intersection,5,3,1,0.20000000000000001,True,False,68.899999999998229,1.1352867520290559
intersection,6,3,1,0.20000000000000001,True,False,70.949999999998113,1.1562703070018125
intersection,7,3,1,0.20000000000000001,True,False,73.399999999997974,1.2115016133772578
intersection,9,3,1,0.20000000000000001,True,False,73.049999999997993,1.0558090680509291
intersection,8,3,1,0.20000000000000001,True,False,69.449999999998198,1.1039055589423314
intersection,0,3,1,0.29999999999999999,True,False,74.199999999997928,1.1616953967270742
intersection,1,3,1,0.29999999999999999,True,False,73.699999999997956,1.165869500385603
intersection,2,3,1,0.29999999999999999,True,False,70.449999999998141,1.1909675149215455
intersection,3,3,1,0.29999999999999999,True,False,71.599999999998076,1.2003290634328363
intersection,4,3,1,0.29999999999999999,True,False,70.749999999998124,1.1715453161703804
intersection,6,3,1,0.29999999999999999,True,False,71.899999999998059,1.1373493113803101
intersection,5,3,1,0.29999999999999999,True,False,71.549999999998079,1.1591920938908509
intersection,7,3,1,0.29999999999999999,True,False,70.99999999999811,1.1717898078179754
intersection,9,3,1,0.29999999999999999,True,False,70.449999999998141,1.1971422076348675
intersection,8,3,1,0.29999999999999999,True,False,70.249999999998153,1.1524648593472553
intersection,1,3,1,0.40000000000000002,True,False,74.249999999997925,1.1593297714289741
intersection,0,3,1,0.40000000000000002,True,False,76.349999999997806,1.2115016133772578
intersection,2,3,1,0.40000000000000002,True,False,73.849999999997948,1.1299091429852977
intersection,4,3,1,0.40000000000000002,True,False,73.299999999997979,1.1227159347253157
intersection,3,3,1,0.40000000000000002,True,False,76.699999999997786,1.116859860998979
intersection,5,3,1,0.40000000000000002,True,False,75.099999999997877,1.2012961883273374
intersection,7,3,1,0.40000000000000002,True,False,76.849999999997777,1.1538296726062121
intersection,6,3,1,0.40000000000000002,True,False,74.199999999997928,1.1916341517223958
intersection,8,3,1,0.40000000000000002,True,False,74.6999999999979,1.0698075483682623
intersection,9,3,1,0.40000000000000002,True,False,74.999999999997883,1.1924398549478346
intersection,0,3,1,0.5,True,False,80.999999999997542,1.2115016133772578
intersection,2,3,1,0.5,True,False,81.999999999997485,1.1386684148820241
intersection,3,3,1,0.5,True,False,80.699999999997559,1.1048484237762988
intersection,1,3,1,0.5,True,False,80.49999999999757,1.123174909178944
intersection,5,3,1,0.5,True,False,78.349999999997692,1.1812779065985677
intersection,4,3,1,0.5,True,False,81.649999999997505,1.073295965069988
intersection,6,3,1,0.5,True,False,77.949999999997715,1.1116135162232461
intersection,7,3,1,0.5,True,False,77.699999999997729,1.1475192220660049
intersection,8,3,1,0.5,True,False,77.399999999997746,1.1470812740507006
intersection,9,3,1,0.5,True,False,76.999999999997769,1.1511186646463454
intersection,0,3,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,1,3,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,2,3,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,3,3,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,4,3,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,5,3,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,6,3,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,7,3,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,8,3,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,9,3,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,0,3,2,0.10000000000000001,True,True,71.149999999998101,0.77158018633940872
intersection,1,3,2,0.10000000000000001,True,True,70.899999999998116,0.86005248561589076
intersection,3,3,2,0.10000000000000001,True,True,70.449999999998141,0.89644894415955323
intersection,2,3,2,0.10000000000000001,True,True,77.49999999999774,0.74359413960979714
intersection,5,3,2,0.10000000000000001,True,True,70.549999999998136,0.89621888708556863
intersection,4,3,2,0.10000000000000001,True,True,71.499999999998082,0.95022789522844542
intersection,6,3,2,0.10000000000000001,True,True,70.099999999998161,0.86438168842598639
intersection,7,3,2,0.10000000000000001,True,True,74.399999999997917,0.88965327693293195
intersection,9,3,2,0.10000000000000001,True,True,71.749999999998067,0.83866652557573051
intersection,8,3,2,0.10000000000000001,True,True,70.699999999998127,0.86228492594976658
intersection,0,3,2,0.20000000000000001,True,True,70.099999999998161,0.78883058931192973
intersection,1,3,2,0.20000000000000001,True,True,75.099999999997877,0.86504292002587591
intersection,3,3,2,0.20000000000000001,True,False,84.699999999997331,1.010372039231435
intersection,4,3,2,0.20000000000000001,True,True,71.799999999998064,0.87095013062600624
intersection,2,3,2,0.20000000000000001,True,True,78.249999999997698,0.95284827402753247
intersection,5,3,2,0.20000000000000001,True,True,70.29999999999815,0.95091182510994421
intersection,7,3,2,0.20000000000000001,True,True,69.999999999998167,0.93665521054974543
intersection,6,3,2,0.20000000000000001,True,True,82.699999999997445,0.78970382151735663
intersection,8,3,2,0.20000000000000001,True,True,80.299999999997581,0.91983676226975197
intersection,9,3,2,0.20000000000000001,True,True,72.149999999998045,0.9427541991163767
intersection,1,3,2,0.29999999999999999,True,True,71.999999999998053,0.99209938796726505
intersection,0,3,2,0.29999999999999999,True,True,73.049999999997993,0.90614192568337881
intersection,4,3,2,0.29999999999999999,True,True,77.199999999997758,0.9485891109267035
intersection,3,3,2,0.29999999999999999,True,False,74.599999999997905,1.0316313409471574
intersection,2,3,2,0.29999999999999999,True,True,82.949999999997431,0.85560914057576021
intersection,6,3,2,0.29999999999999999,True,True,75.04999999999788,0.64771489305952823
intersection,5,3,2,0.29999999999999999,True,True,80.199999999997587,0.84389775541529566
intersection,7,3,2,0.29999999999999999,True,True,75.599999999997848,0.96981985975574492
intersection,8,3,2,0.29999999999999999,True,True,73.649999999997959,0.90706088724716194
intersection,9,3,2,0.29999999999999999,True,True,72.499999999998025,0.96688262659858948
intersection,1,3,2,0.40000000000000002,True,False,76.149999999997817,1.1570099348749483
intersection,0,3,2,0.40000000000000002,True,True,80.949999999997544,0.93978105540240209
intersection,3,3,2,0.40000000000000002,True,True,78.249999999997698,0.9231932497289127
intersection,2,3,2,0.40000000000000002,True,True,86.699999999997218,0.40827962330880502
intersection,4,3,2,0.40000000000000002,True,True,75.249999999997868,0.78062047830348391
intersection,5,3,2,0.40000000000000002,True,True,81.649999999997505,0.90652395306889055
intersection,6,3,2,0.40000000000000002,True,False,74.799999999997894,1.1175669288413594
intersection,7,3,2,0.40000000000000002,True,True,76.09999999999782,0.96566982947076241
intersection,8,3,2,0.40000000000000002,True,True,81.749999999997499,0.78364762390485621
intersection,9,3,2,0.40000000000000002,True,False,76.899999999997775,1.127327871974918
intersection,0,3,2,0.5,True,True,79.44999999999763,0.98414702909437146
intersection,2,3,2,0.5,True,True,80.899999999997547,0.62614453450340535
intersection,1,3,2,0.5,True,True,84.19999999999736,0.41605421058750081
intersection,3,3,2,0.5,True,False,79.09999999999765,1.0419632311946461
intersection,4,3,2,0.5,True,True,79.149999999997647,0.97291668860703739
intersection,5,3,2,0.5,True,True,81.399999999997519,0.93079225944478028
intersection,6,3,2,0.5,True,True,76.749999999997783,0.63749450830506482
intersection,7,3,2,0.5,True,True,84.54999999999734,0.75900841225147064
intersection,8,3,2,0.5,True,False,78.299999999997695,1.0938179856099934
intersection,9,3,2,0.5,True,True,80.399999999997576,0.93945661927116764
intersection,0,3,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,1,3,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,2,3,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,3,3,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,4,3,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,5,3,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,6,3,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,8,3,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,0,3,3,0.10000000000000001,True,True,70.499999999998138,0.68500328692242574
intersection,9,3,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,7,3,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,1,3,3,0.10000000000000001,True,True,73.749999999997954,0.23773522859831331
intersection,2,3,3,0.10000000000000001,True,True,70.949999999998113,0.024486808218611364
intersection,3,3,3,0.10000000000000001,True,True,72.599999999998019,0.5070065027774695
intersection,4,3,3,0.10000000000000001,True,True,69.349999999998204,0.22167547433526924
intersection,5,3,3,0.10000000000000001,True,True,72.199999999998042,0.11188686346335845
intersection,6,3,3,0.10000000000000001,True,True,69.849999999998175,0.079343840530506873
intersection,7,3,3,0.10000000000000001,True,True,72.699999999998013,0.079343840530506873
intersection,8,3,3,0.10000000000000001,True,True,71.149999999998101,0.11188686346335845
intersection,9,3,3,0.10000000000000001,True,True,72.199999999998042,0.11188686346335845
intersection,0,3,3,0.20000000000000001,True,True,70.449999999998141,0.16214589936422655
intersection,1,3,3,0.20000000000000001,True,True,72.699999999998013,0.078840573695661428
intersection,2,3,3,0.20000000000000001,True,True,73.999999999997939,0.29807606786200586
intersection,3,3,3,0.20000000000000001,True,True,71.849999999998062,0.76584862729214487
intersection,4,3,3,0.20000000000000001,True,True,70.29999999999815,0.37091974639306602
intersection,5,3,3,0.20000000000000001,True,True,69.799999999998178,0.346824646843643
intersection,6,3,3,0.20000000000000001,True,True,78.649999999997675,0.11188686346335845
intersection,7,3,3,0.20000000000000001,True,True,74.949999999997885,0.78707863610259832
intersection,8,3,3,0.20000000000000001,True,True,73.399999999997974,0.23647823159302794
intersection,9,3,3,0.20000000000000001,True,True,71.749999999998067,0.050958746383150538
intersection,0,3,3,0.29999999999999999,True,True,73.149999999997988,0.53297628306056788
intersection,2,3,3,0.29999999999999999,True,True,72.249999999998039,0.24247338464949658
intersection,1,3,3,0.29999999999999999,True,True,78.899999999997661,0.12671379029419663
intersection,3,3,3,0.29999999999999999,True,True,75.499999999997854,0.99198710748073038
intersection,4,3,3,0.29999999999999999,True,True,75.199999999997871,0.30814141139636231
intersection,5,3,3,0.29999999999999999,True,True,77.099999999997763,0.42634733555604043
intersection,7,3,3,0.29999999999999999,True,True,72.499999999998025,0.76654619626048248
intersection,6,3,3,0.29999999999999999,True,True,78.799999999997667,0.11188686346335845
intersection,8,3,3,0.29999999999999999,True,True,73.149999999997988,0.87379107603689787
intersection,9,3,3,0.29999999999999999,True,True,73.199999999997985,0.65661315846761192
intersection,0,3,3,0.40000000000000002,True,True,77.549999999997738,0.20665945865080834
intersection,1,3,3,0.40000000000000002,True,True,84.89999999999732,0.35827390013540888
intersection,2,3,3,0.40000000000000002,True,True,79.399999999997632,0.044674253627000483
intersection,4,3,3,0.40000000000000002,True,True,79.499999999997627,0.23089443079502356
intersection,5,3,3,0.40000000000000002,True,True,79.79999999999761,0.87761777407468478
intersection,3,3,3,0.40000000000000002,True,True,86.499999999997229,0.16367166343827561
intersection,6,3,3,0.40000000000000002,True,True,80.249999999997584,0.099402409914917708
intersection,7,3,3,0.40000000000000002,True,True,79.09999999999765,0.22511848841945578
intersection,8,3,3,0.40000000000000002,True,True,80.399999999997576,0.76222052502279725
intersection,9,3,3,0.40000000000000002,True,True,78.399999999997689,0.076289426620415796
intersection,2,3,3,0.5,True,True,87.049999999997198,0.79299175055343252
intersection,3,3,3,0.5,True,True,83.399999999997405,0.22596625398464482
intersection,0,3,3,0.5,False,True,90,0.15549341206766731
intersection,1,3,3,0.5,False,True,90,0.019770227600645212
intersection,4,3,3,0.5,True,True,86.64999999999722,0.51759313195064538
intersection,5,3,3,0.5,True,True,88.399999999997121,0.457499737434234
intersection,0,5,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,6,3,3,0.5,True,True,85.449999999997289,0.060539088829318223
intersection,1,5,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,2,5,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,7,3,3,0.5,False,True,90,0.03757920265963785
intersection,3,5,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,9,3,3,0.5,True,True,87.549999999997169,0.48880071621982946
intersection,6,5,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,4,5,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,5,5,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,8,3,3,0.5,True,True,86.749999999997215,0.49977577712860732
intersection,7,5,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,8,5,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,9,5,0,0,True,False,71.849999999998062,1.2394186586531615
intersection,1,5,0,0.10000000000000001,True,False,71.949999999998056,1.2363587121444193
intersection,3,5,0,0.10000000000000001,True,False,68.999999999998224,1.2392700636741365
intersection,0,5,0,0.10000000000000001,True,False,72.599999999998019,1.2303560612888016
intersection,4,5,0,0.10000000000000001,True,False,69.94999999999817,1.2453786747610218
intersection,2,5,0,0.10000000000000001,True,False,69.149999999998215,1.2115016133772578
intersection,5,5,0,0.10000000000000001,True,False,71.199999999998099,1.2105472896601426
intersection,6,5,0,0.10000000000000001,True,False,69.049999999998221,1.2390756169471344
intersection,7,5,0,0.10000000000000001,True,False,68.949999999998226,1.2387086540538659
intersection,8,5,0,0.10000000000000001,True,False,74.249999999997925,1.2297168186028296
intersection,9,5,0,0.10000000000000001,True,False,68.949999999998226,1.2403898735517744
intersection,1,5,0,0.20000000000000001,True,False,70.449999999998141,1.2289193810361021
intersection,2,5,0,0.20000000000000001,True,False,70.499999999998138,1.2115016133772578
intersection,0,5,0,0.20000000000000001,True,False,71.949999999998056,1.2248902909533914
intersection,3,5,0,0.20000000000000001,True,False,70.449999999998141,1.2257177130963413
intersection,4,5,0,0.20000000000000001,True,False,69.099999999998218,1.2408204496525319
intersection,5,5,0,0.20000000000000001,True,False,69.099999999998218,1.2115016133772578
intersection,6,5,0,0.20000000000000001,True,False,69.049999999998221,1.2359849563021452
intersection,7,5,0,0.20000000000000001,True,False,69.899999999998172,1.2025239556653113
intersection,8,5,0,0.20000000000000001,True,False,68.849999999998232,1.2397768640122369
intersection,9,5,0,0.20000000000000001,True,False,69.299999999998207,1.2303560612888016
intersection,0,5,0,0.29999999999999999,True,False,71.399999999998087,1.2303560612888016
intersection,1,5,0,0.29999999999999999,True,False,68.899999999998229,1.2381330018040198
intersection,3,5,0,0.29999999999999999,True,False,69.549999999998192,1.2334010113796503
intersection,2,5,0,0.29999999999999999,True,False,70.099999999998161,1.2115016133772578
intersection,4,5,0,0.29999999999999999,True,False,68.599999999998246,1.2030602856659192
intersection,5,5,0,0.29999999999999999,True,False,69.399999999998201,1.2115016133772578
intersection,7,5,0,0.29999999999999999,True,False,69.349999999998204,1.2425157757275107
intersection,6,5,0,0.29999999999999999,True,False,69.199999999998212,1.2460472138110834
intersection,8,5,0,0.29999999999999999,True,False,68.749999999998238,1.2403898735517744
intersection,9,5,0,0.29999999999999999,True,False,70.799999999998121,1.2303560612888016
intersection,0,5,0,0.40000000000000002,True,False,72.39999999999803,1.2303560612888016
intersection,1,5,0,0.40000000000000002,True,False,73.349999999997976,1.2031884552634622
intersection,2,5,0,0.40000000000000002,True,False,70.849999999998118,1.222890594355724
intersection,4,5,0,0.40000000000000002,True,False,69.249999999998209,1.2030602856659192
intersection,5,5,0,0.40000000000000002,True,False,69.699999999998184,1.2115016133772578
intersection,3,5,0,0.40000000000000002,True,False,70.99999999999811,1.2126970792833842
intersection,6,5,0,0.40000000000000002,True,False,69.699999999998184,1.2030602856659192
intersection,7,5,0,0.40000000000000002,True,False,69.349999999998204,1.2464490736135327
intersection,8,5,0,0.40000000000000002,True,False,68.749999999998238,1.240383710295955
intersection,9,5,0,0.40000000000000002,True,False,69.099999999998218,1.2106835257316346
intersection,0,5,0,0.5,True,False,71.399999999998087,1.2354769955175182
intersection,3,5,0,0.5,True,False,71.399999999998087,1.2044406358498143
intersection,2,5,0,0.5,True,False,71.549999999998079,1.1993403349106697
intersection,4,5,0,0.5,True,False,73.349999999997976,1.2303560612888016
intersection,5,5,0,0.5,True,False,70.99999999999811,1.2452811428845025
intersection,1,5,0,0.5,True,False,79.999999999997598,1.2097338799219852
intersection,6,5,0,0.5,True,False,70.899999999998116,1.2403915155046368
intersection,7,5,0,0.5,True,False,72.949999999997999,1.2362768447734889
intersection,8,5,0,0.5,True,False,73.449999999997971,1.2126970792833842
intersection,9,5,0,0.5,True,False,69.099999999998218,1.2030602856659192
intersection,0,5,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,2,5,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,1,5,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,3,5,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,4,5,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,5,5,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,6,5,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,7,5,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,8,5,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,9,5,1,0,True,False,68.599999999998246,1.1954274937619798
intersection,1,5,1,0.10000000000000001,True,False,68.749999999998238,1.1804102851308342
intersection,0,5,1,0.10000000000000001,True,False,72.299999999998036,1.1577598767683699
intersection,2,5,1,0.10000000000000001,True,False,68.849999999998232,1.1720948512819058
intersection,3,5,1,0.10000000000000001,True,False,68.449999999998255,1.2073535953478958
intersection,4,5,1,0.10000000000000001,True,False,71.849999999998062,1.1049814674139857
intersection,5,5,1,0.10000000000000001,True,False,68.949999999998226,1.1181402275661607
intersection,6,5,1,0.10000000000000001,True,False,68.949999999998226,1.1615323577051297
intersection,7,5,1,0.10000000000000001,True,False,68.849999999998232,1.1973925297617702
intersection,9,5,1,0.10000000000000001,True,False,68.299999999998263,1.1656797222860646
intersection,8,5,1,0.10000000000000001,True,False,68.649999999998244,1.2046571630448144
intersection,1,5,1,0.20000000000000001,True,False,68.399999999998258,1.2002417746086329
intersection,0,5,1,0.20000000000000001,True,False,69.94999999999817,1.159044982230516
intersection,2,5,1,0.20000000000000001,True,False,69.199999999998212,1.1670200099054082
intersection,3,5,1,0.20000000000000001,True,False,70.099999999998161,1.1384705854243982
intersection,4,5,1,0.20000000000000001,True,False,69.749999999998181,1.1243773454693891
intersection,7,5,1,0.20000000000000001,True,False,68.699999999998241,1.2115016133772578
intersection,6,5,1,0.20000000000000001,True,False,70.049999999998164,1.1426233459647155
intersection,8,5,1,0.20000000000000001,True,False,68.649999999998244,1.1691155531372031
intersection,9,5,1,0.20000000000000001,True,False,69.249999999998209,1.2115016133772578
intersection,5,5,1,0.20000000000000001,True,False,68.649999999998244,1.2059596558211547
intersection,0,5,1,0.29999999999999999,True,False,69.699999999998184,1.2115016133772578
intersection,1,5,1,0.29999999999999999,True,False,70.349999999998147,1.1310809716510548
intersection,3,5,1,0.29999999999999999,True,False,70.799999999998121,1.2055360308933607
intersection,2,5,1,0.29999999999999999,True,False,69.049999999998221,1.1670200099054082
intersection,4,5,1,0.29999999999999999,True,False,68.599999999998246,1.0255437109320555
intersection,7,5,1,0.29999999999999999,True,False,68.699999999998241,1.2107900893948849
intersection,6,5,1,0.29999999999999999,True,False,68.899999999998229,1.1320812325546967
intersection,5,5,1,0.29999999999999999,True,False,70.29999999999815,1.1484370956511989
intersection,8,5,1,0.29999999999999999,True,False,73.749999999997954,1.0842413516693379
intersection,9,5,1,0.29999999999999999,True,False,68.499999999998252,1.2115016133772578
intersection,1,5,1,0.40000000000000002,True,False,69.449999999998198,1.1601248078624424
intersection,0,5,1,0.40000000000000002,True,False,71.399999999998087,1.2115016133772578
intersection,2,5,1,0.40000000000000002,True,False,72.549999999998022,1.1599497155689336
intersection,4,5,1,0.40000000000000002,True,False,70.849999999998118,1.1733638046318653
intersection,3,5,1,0.40000000000000002,True,True,71.599999999998076,0.98668406496836292
intersection,5,5,1,0.40000000000000002,True,False,70.149999999998158,1.1783204620814609
intersection,6,5,1,0.40000000000000002,True,False,72.449999999998028,1.2163769089887384
intersection,7,5,1,0.40000000000000002,True,False,70.949999999998113,1.2115016133772578
intersection,8,5,1,0.40000000000000002,True,False,70.249999999998153,1.0842413516693379
intersection,9,5,1,0.40000000000000002,True,False,72.74999999999801,1.1772125870851471
intersection,0,5,1,0.5,True,False,73.599999999997962,1.2115016133772578
intersection,2,5,1,0.5,True,False,71.499999999998082,1.2291695132983178
intersection,1,5,1,0.5,True,False,76.849999999997777,1.2084693991787987
intersection,3,5,1,0.5,True,False,72.599999999998019,1.1426574347379985
intersection,4,5,1,0.5,True,False,73.199999999997985,1.2115016133772578
intersection,5,5,1,0.5,True,False,74.799999999997894,1.1888236064077251
intersection,7,5,1,0.5,True,False,73.599999999997962,1.2115016133772578
intersection,6,5,1,0.5,True,False,71.749999999998067,1.1296772207930452
intersection,9,5,1,0.5,True,False,69.249999999998209,1.2145019634057341
intersection,8,5,1,0.5,True,False,70.499999999998138,1.2115016133772578
intersection,1,5,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,0,5,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,2,5,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,3,5,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,4,5,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,5,5,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,7,5,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,6,5,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,8,5,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,9,5,2,0,True,True,70.849999999998118,0.86228492594976658
intersection,0,5,2,0.10000000000000001,True,True,74.949999999997885,0.84365530493686547
intersection,1,5,2,0.10000000000000001,False,True,90,0.86363320573428581
intersection,3,5,2,0.10000000000000001,True,True,70.249999999998153,0.86592841056939718
intersection,2,5,2,0.10000000000000001,True,True,71.199999999998099,0.87659912970092535
intersection,5,5,2,0.10000000000000001,True,True,73.049999999997993,0.75967120466457516
intersection,4,5,2,0.10000000000000001,True,True,76.149999999997817,0.98783619096733133
intersection,7,5,2,0.10000000000000001,True,True,72.999999999997996,0.87084214018137385
intersection,6,5,2,0.10000000000000001,True,True,79.049999999997652,0.87337199118691022
intersection,8,5,2,0.10000000000000001,True,True,75.649999999997846,0.86228492594976658
intersection,0,5,2,0.20000000000000001,True,True,73.849999999997948,0.83911231060820191
intersection,1,5,2,0.20000000000000001,True,True,74.599999999997905,0.86513744019230276
intersection,9,5,2,0.10000000000000001,True,True,73.649999999997959,0.85313959622164559
intersection,2,5,2,0.20000000000000001,True,True,72.249999999998039,0.79133921034054477
intersection,3,5,2,0.20000000000000001,True,True,71.749999999998067,0.85244385682318069
intersection,5,5,2,0.20000000000000001,True,True,71.69999999999807,0.75967120466457516
intersection,4,5,2,0.20000000000000001,True,True,76.299999999997809,0.99050289508861922
intersection,6,5,2,0.20000000000000001,True,True,81.299999999997524,0.94350506616077157
intersection,9,5,2,0.20000000000000001,True,True,71.499999999998082,0.83553714629828923
intersection,7,5,2,0.20000000000000001,True,True,76.649999999997789,0.98301443749669637
intersection,8,5,2,0.20000000000000001,True,True,76.299999999997809,0.92670227714698172
intersection,0,5,2,0.29999999999999999,True,True,70.349999999998147,0.83911231060820191
intersection,1,5,2,0.29999999999999999,True,True,71.549999999998079,0.86617048819188625
intersection,2,5,2,0.29999999999999999,True,True,73.299999999997979,0.79133921034054477
intersection,3,5,2,0.29999999999999999,True,True,71.399999999998087,0.93473791869301948
intersection,4,5,2,0.29999999999999999,True,True,71.949999999998056,0.9525425830974632
intersection,6,5,2,0.29999999999999999,True,False,72.349999999998033,1.0122581493320202
intersection,9,5,2,0.29999999999999999,True,True,69.249999999998209,0.99582528077318655
intersection,5,5,2,0.29999999999999999,True,True,74.499999999997911,0.80230205379133357
intersection,7,5,2,0.29999999999999999,True,True,72.449999999998028,0.97088555109639429
intersection,8,5,2,0.29999999999999999,True,True,73.199999999997985,0.94061890897831568
intersection,1,5,2,0.40000000000000002,True,False,72.799999999998008,1.0846599854120205
intersection,0,5,2,0.40000000000000002,True,True,77.749999999997726,0.82609661265625223
intersection,6,5,2,0.40000000000000002,True,True,72.599999999998019,0.9261332881453348
intersection,4,5,2,0.40000000000000002,True,True,80.549999999997567,0.83006473202493913
intersection,5,5,2,0.40000000000000002,True,True,76.4499999999978,0.82387391196540016
intersection,7,5,2,0.40000000000000002,True,True,73.499999999997968,0.97088555109639429
intersection,2,5,2,0.40000000000000002,True,True,74.849999999997891,0.80547071860993913
intersection,3,5,2,0.40000000000000002,True,True,70.899999999998116,0.96394024131504374
intersection,8,5,2,0.40000000000000002,True,False,72.249999999998039,1.108064969752256
intersection,9,5,2,0.40000000000000002,True,False,71.34999999999809,1.1113662089026037
intersection,0,5,2,0.5,True,True,73.399999999997974,0.98781624227160392
intersection,1,5,2,0.5,True,False,72.899999999998002,1.0943135523861354
intersection,3,5,2,0.5,True,False,72.149999999998045,1.0163162257931946
intersection,4,5,2,0.5,True,False,73.299999999997979,1.2030602856659192
intersection,2,5,2,0.5,True,False,83.299999999997411,1.1931688048165516
intersection,5,5,2,0.5,True,True,76.549999999997794,0.88273504845311612
intersection,7,5,2,0.5,True,False,72.499999999998025,1.2030602856659192
intersection,6,5,2,0.5,True,False,74.499999999997911,1.0731116107696073
intersection,8,5,2,0.5,True,False,72.449999999998028,1.2030602856659192
intersection,9,5,2,0.5,True,False,72.04999999999805,1.1905602508418811
intersection,0,5,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,1,5,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,3,5,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,2,5,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,4,5,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,5,5,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,6,5,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,7,5,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,8,5,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,9,5,3,0,True,True,73.549999999997965,0.11188686346335845
intersection,0,5,3,0.10000000000000001,True,True,70.799999999998121,0.29724803796658267
intersection,2,5,3,0.10000000000000001,True,True,69.94999999999817,0.078840573695661428
intersection,1,5,3,0.10000000000000001,True,True,72.499999999998025,0.091185742329849065
intersection,3,5,3,0.10000000000000001,True,True,73.599999999997962,0.68173095070266088
intersection,4,5,3,0.10000000000000001,True,True,71.099999999998104,0.12041384517219009
intersection,5,5,3,0.10000000000000001,True,True,71.299999999998093,0.11188686346335845
intersection,6,5,3,0.10000000000000001,True,True,71.949999999998056,0.14069798169934702
intersection,7,5,3,0.10000000000000001,True,True,71.049999999998107,0.21125135438371007
intersection,8,5,3,0.10000000000000001,True,True,73.399999999997974,0.11188686346335845
intersection,9,5,3,0.10000000000000001,True,True,71.499999999998082,0.11188686346335845
intersection,0,5,3,0.20000000000000001,True,True,70.199999999998155,0.28732756444989055
intersection,1,5,3,0.20000000000000001,True,True,70.949999999998113,0.20694286448678531
intersection,2,5,3,0.20000000000000001,True,True,72.249999999998039,0.16614540440864223
intersection,3,5,3,0.20000000000000001,True,True,72.349999999998033,0.49873835055446086
intersection,4,5,3,0.20000000000000001,True,True,71.099999999998104,0.28732756444989055
intersection,5,5,3,0.20000000000000001,True,True,71.499999999998082,0.20741570837073064
intersection,8,5,3,0.20000000000000001,True,True,72.74999999999801,0.28732756444989055
intersection,6,5,3,0.20000000000000001,True,True,75.149999999997874,0.046648870937433591
intersection,9,5,3,0.20000000000000001,True,True,71.649999999998073,0.11188686346335845
intersection,7,5,3,0.20000000000000001,True,True,73.099999999997991,0.028151199020297685
intersection,0,5,3,0.29999999999999999,True,True,69.449999999998198,0.029120820743284884
intersection,1,5,3,0.29999999999999999,True,True,74.499999999997911,0.71370411644678944
intersection,3,5,3,0.29999999999999999,True,True,70.99999999999811,0.97292350444513542
intersection,2,5,3,0.29999999999999999,True,True,73.699999999997956,0.16614540440864223
intersection,4,5,3,0.29999999999999999,True,True,74.34999999999792,0.45346811647614754
intersection,5,5,3,0.29999999999999999,True,True,71.949999999998056,0.11721168813716078
intersection,7,5,3,0.29999999999999999,True,True,72.899999999998002,0.028151199020297685
intersection,6,5,3,0.29999999999999999,True,True,74.499999999997911,0.015947875541734494
intersection,9,5,3,0.29999999999999999,True,True,70.899999999998116,0.16149493866609232
intersection,8,5,3,0.29999999999999999,True,True,72.799999999998008,0.12734321583768107
intersection,3,5,3,0.40000000000000002,True,True,70.949999999998113,0.01851853967430233
intersection,1,5,3,0.40000000000000002,True,True,75.549999999997851,0.37142107676848363
intersection,2,5,3,0.40000000000000002,True,True,71.499999999998082,0.038430273165372356
intersection,0,5,3,0.40000000000000002,True,True,76.249999999997812,0.28732756444989055
intersection,4,5,3,0.40000000000000002,True,True,70.399999999998144,0.019807879473937948
intersection,5,5,3,0.40000000000000002,True,True,72.849999999998005,0.096224890814762695
intersection,6,5,3,0.40000000000000002,True,True,73.049999999997993,0.072457734013558192
intersection,7,5,3,0.40000000000000002,True,True,72.04999999999805,0.89681675405170536
intersection,8,5,3,0.40000000000000002,True,True,73.249999999997982,0.34587310357209311
intersection,9,5,3,0.40000000000000002,True,True,71.049999999998107,0.48070735799052677
intersection,0,5,3,0.5,True,True,73.399999999997974,0.73997059653882702
intersection,2,5,3,0.5,True,True,81.049999999997539,0.1017155616548384
intersection,3,5,3,0.5,True,True,71.849999999998062,0.5869209764060116
intersection,1,5,3,0.5,True,True,87.949999999997146,0.47765250846858281
intersection,4,5,3,0.5,True,True,74.899999999997888,0.027221774776937827
intersection,5,5,3,0.5,True,True,74.549999999997908,0.39188771496618979
intersection,6,5,3,0.5,True,False,74.449999999997914,1.0994237414756187
intersection,7,5,3,0.5,True,True,74.899999999997888,0.74335631506940159
intersection,8,5,3,0.5,True,True,72.799999999998008,0.96471818498802819
intersection,9,5,3,0.5,True,True,71.299999999998093,0.37595164046737672


==> sim/results_comm_smoke7/stats.json <==
{
  "intersection": {
    "vo": {
      "avg_dv": {
        "q0": 0.97819685185211802,
        "q1": 0.97819685185211802,
        "q2": 0.97819685185211802,
        "q3": 0.97819685185211802,
        "q4": 0.97819685185211802
      },
      "avg_speed": {
        "q0": 1.4986163558851229,
        "q1": 1.4986163558851229,
        "q2": 1.4986163558851229,
        "q3": 1.4986163558851229,
        "q4": 1.4986163558851229
      },
      "collision_rate": 0,
      "completion_rate": 0,
      "completion_time": null,
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.3902844919951698,
        "q1": 1.3902844919951698,
        "q2": 1.3902844919951698,
        "q3": 1.3902844919951698,
        "q4": 1.3902844919951698
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 92.421875,
        "q1": 103.6120835,
        "q2": 112.4067285,
        "q3": 121.86242750000001,
        "q4": 151.85650000000001
      },
      "runtime_us_per_call": {
        "q0": 2.5658488339811214,
        "q1": 2.8765153664630763,
        "q2": 3.1206754164353137,
        "q3": 3.3831878817323706,
        "q4": 4.2158939478067738
      }
    },
    "orca": {
      "avg_dv": {
        "q0": 0.13364931906566641,
        "q1": 0.13364931906566641,
        "q2": 0.13364931906566641,
        "q3": 0.13364931906566641,
        "q4": 0.13364931906566641
      },
      "avg_speed": {
        "q0": 1.4988207037545815,
        "q1": 1.4988207037545815,
        "q2": 1.4988207037545815,
        "q3": 1.4988207037545815,
        "q4": 1.4988207037545815
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 81.89999999999749,
        "q1": 81.89999999999749,
        "q2": 81.89999999999749,
        "q3": 81.89999999999749,
        "q4": 81.89999999999749
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.1452065322802343,
        "q1": 1.1452065322802343,
        "q2": 1.1452065322802343,
        "q3": 1.1452065322802343,
        "q4": 1.1452065322802343
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 79.533457999999996,
        "q1": 101.0709475,
        "q2": 108.439583,
        "q3": 118.42914575,
        "q4": 131.64987500000001
      },
      "runtime_us_per_call": {
        "q0": 2.4277612332112333,
        "q1": 3.085193757631258,
        "q2": 3.3101215811965812,
        "q3": 3.6150532890720388,
        "q4": 4.018616452991453
      }
    },
    "dmpc": {
      "avg_dv": {
        "q0": 0.57777763316992548,
        "q1": 0.57777763316992548,
        "q2": 0.57777763316992548,
        "q3": 0.57777763316992548,
        "q4": 0.57777763316992548
      },
      "avg_speed": {
        "q0": 1.1381740616639,
        "q1": 1.1381740616639,
        "q2": 1.1381740616639,
        "q3": 1.1381740616639,
        "q4": 1.1381740616639
      },
      "collision_rate": 0,
      "completion_rate": 0,
      "completion_time": null,
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2693302844554992,
        "q1": 1.2693302844554992,
        "q2": 1.2693302844554992,
        "q3": 1.2693302844554992,
        "q4": 1.2693302844554992
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 88.362333000000007,
        "q1": 93.844968749999992,
        "q2": 97.903812000000002,
        "q3": 100.33901075,
        "q4": 107.043875
      },
      "runtime_us_per_call": {
        "q0": 2.4531463908939481,
        "q1": 2.6053572667962244,
        "q2": 2.7180403109383677,
        "q3": 2.7856471612992784,
        "q4": 2.9717899777901167
      }
    },
    "prollect": {
      "avg_dv": {
        "q0": 0.065817780593756273,
        "q1": 0.065817780593756273,
        "q2": 0.065817780593756273,
        "q3": 0.065817780593756273,
        "q4": 0.065817780593756273
      },
      "avg_speed": {
        "q0": 1.4897905968724032,
        "q1": 1.4897905968724032,
        "q2": 1.4897905968724032,
        "q3": 1.4897905968724032,
        "q4": 1.4897905968724032
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 69.249999999998209,
        "q1": 69.249999999998209,
        "q2": 69.249999999998209,
        "q3": 69.249999999998209,
        "q4": 69.249999999998209
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2158008930835131,
        "q1": 1.2158008930835131,
        "q2": 1.2158008930835131,
        "q3": 1.2158008930835131,
        "q4": 1.2158008930835131
      },
      "preempt_rate": {
        "q0": 0.062851985559566781,
        "q1": 0.062851985559566781,
        "q2": 0.062851985559566781,
        "q3": 0.062851985559566781,
        "q4": 0.062851985559566781
      },
      "runtime_ms": {
        "q0": 67.809541999999993,
        "q1": 72.134708250000003,
        "q2": 75.186166499999999,
        "q3": 78.005135499999994,
        "q4": 82.961957999999996
      },
      "runtime_us_per_call": {
        "q0": 2.4479979061371835,
        "q1": 2.6041410920577617,
        "q2": 2.7143020397111912,
        "q3": 2.8160698736462093,
        "q4": 2.9950165342960289
      }
    }
  },
  "bottleneck": {
    "vo": {
      "avg_dv": {
        "q0": 0.0075552851165604853,
        "q1": 0.016363775675836731,
        "q2": 0.021608312376337861,
        "q3": 0.031752538669269997,
        "q4": 0.04249051970316739
      },
      "avg_speed": {
        "q0": 1.4944159555268635,
        "q1": 1.4972662742367928,
        "q2": 1.4982946703148108,
        "q3": 1.4988750638963071,
        "q4": 1.4995134164923123
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 53.09999999999912,
        "q1": 53.999999999999069,
        "q2": 54.149999999999061,
        "q3": 55.024999999999011,
        "q4": 57.49999999999887
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.3973629030241401,
        "q1": 1.4194447275586284,
        "q2": 1.4320926171846795,
        "q3": 1.4398273350292214,
        "q4": 1.4737659810925521
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 37.987791999999999,
        "q1": 40.522500500000007,
        "q2": 43.538063000000001,
        "q3": 45.079625000000007,
        "q4": 51.625749999999996
      },
      "runtime_us_per_call": {
        "q0": 2.1886355292792792,
        "q1": 2.2992737310361848,
        "q2": 2.5106228468205574,
        "q3": 2.5954964419581867,
        "q4": 2.9765769142066421
      }
    },
    "orca": {
      "avg_dv": {
        "q0": 0.35125300610323046,
        "q1": 0.46066629190907221,
        "q2": 0.51142801116479653,
        "q3": 0.5503525092016196,
        "q4": 0.64810764320009984
      },
      "avg_speed": {
        "q0": 1.4776947974622074,
        "q1": 1.4873785363129959,
        "q2": 1.4914847437338024,
        "q3": 1.4975749810925434,
        "q4": 1.4998346452616536
      },
      "collision_rate": 0,
      "completion_rate": 0,
      "completion_time": null,
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.1058454709160783,
        "q1": 1.1347097741798962,
        "q2": 1.1473893530436183,
        "q3": 1.1498031845465984,
        "q4": 1.3222852702803618
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 66.849833000000004,
        "q1": 76.883895749999994,
        "q2": 81.573499499999997,
        "q3": 86.573396000000002,
        "q4": 109.081667
      },
      "runtime_us_per_call": {
        "q0": 2.3198859314269851,
        "q1": 2.6680974371876736,
        "q2": 2.8308404879233757,
        "q3": 3.0043516102165464,
        "q4": 3.785454851471405
      }
    },
    "dmpc": {
      "avg_dv": {
        "q0": 0.14777415849786879,
        "q1": 0.1818506517063595,
        "q2": 0.19891520772906679,
        "q3": 0.22173719444989895,
        "q4": 0.25496022538312102
      },
      "avg_speed": {
        "q0": 1.3286795434186414,
        "q1": 1.3556661156028973,
        "q2": 1.37184624801109,
        "q3": 1.3839571189855451,
        "q4": 1.4100578715609553
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 56.749999999998913,
        "q1": 57.937499999998849,
        "q2": 58.499999999998813,
        "q3": 59.437499999998764,
        "q4": 60.949999999998674
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2721830514169308,
        "q1": 1.2801686651947428,
        "q2": 1.2845727376745288,
        "q3": 1.291372771568422,
        "q4": 1.4711702164360352
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 40.102874999999997,
        "q1": 43.77842725,
        "q2": 46.561999999999998,
        "q3": 49.127634999999998,
        "q4": 54.3125
      },
      "runtime_us_per_call": {
        "q0": 2.1928518700787403,
        "q1": 2.3762089950631347,
        "q2": 2.4926678546319203,
        "q3": 2.6382857676070834,
        "q4": 2.9013087606837606
      }
    },
    "prollect": {
      "avg_dv": {
        "q0": 0.0061482811263108769,
        "q1": 0.013443826177543821,
        "q2": 0.019007294078229726,
        "q3": 0.025935929997178121,
        "q4": 0.03999757211732935
      },
      "avg_speed": {
        "q0": 1.480336524060329,
        "q1": 1.490425962638148,
        "q2": 1.4931297035319631,
        "q3": 1.4951263387336144,
        "q4": 1.4976812851608972
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 53.09999999999912,
        "q1": 54.074999999999065,
        "q2": 54.349999999999049,
        "q3": 54.599999999999035,
        "q4": 56.649999999998919
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.193500734734261,
        "q1": 1.2275061212066687,
        "q2": 1.2364780472293939,
        "q3": 1.2462812542874659,
        "q4": 1.2621667948879121
      },
      "preempt_rate": {
        "q0": 0.022142531876138433,
        "q1": 0.046856855530997568,
        "q2": 0.079474444298014396,
        "q3": 0.11464527276573171,
        "q4": 0.24851190476190477
      },
      "runtime_ms": {
        "q0": 38.870167000000002,
        "q1": 43.5777505,
        "q2": 46.339812500000001,
        "q3": 49.700499749999999,
        "q4": 54.557499999999997
      },
      "runtime_us_per_call": {
        "q0": 2.2172297358834245,
        "q1": 2.5079067722841226,
        "q2": 2.6595545750151559,
        "q3": 2.8861748829199874,
        "q4": 3.1660573351903434
      }
    }
  },
  "random": {
    "vo": {
      "avg_dv": {
        "q0": 0.0080430013754506924,
        "q1": 0.014839656941440883,
        "q2": 0.023657373117823021,
        "q3": 0.035665336359700692,
        "q4": 0.09812057680061155
      },
      "avg_speed": {
        "q0": 1.4870571332055142,
        "q1": 1.4954593135364598,
        "q2": 1.496903869159329,
        "q3": 1.4981175842792323,
        "q4": 1.4995638482781202
      },
      "collision_rate": 0,
      "completion_rate": 0.96666666666666667,
      "completion_time": {
        "q0": 41.549999999999777,
        "q1": 50.64999999999926,
        "q2": 52.499999999999154,
        "q3": 57.299999999998882,
        "q4": 63.549999999998526
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.4119352014065059,
        "q1": 1.4289650592397267,
        "q2": 1.4393479134633822,
        "q3": 1.4475295102657502,
        "q4": 1.4663092502577155
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 29.661708000000001,
        "q1": 37.025104749999997,
        "q2": 38.443229000000002,
        "q3": 45.385395750000001,
        "q4": 58.152082999999998
      },
      "runtime_us_per_call": {
        "q0": 1.4851647670961348,
        "q1": 1.7361080151294563,
        "q2": 1.8336906533307147,
        "q3": 1.9742697826946964,
        "q4": 2.4724525085034013
      }
    },
    "orca": {
      "avg_dv": {
        "q0": 0.042535421502379663,
        "q1": 0.088635119462285736,
        "q2": 0.12725276597467297,
        "q3": 0.1499576813299496,
        "q4": 0.25211573688204969
      },
      "avg_speed": {
        "q0": 1.481249999684729,
        "q1": 1.4946567905041985,
        "q2": 1.4977585266515803,
        "q3": 1.4986675409005765,
        "q4": 1.4997983273307576
      },
      "collision_rate": 0,
      "completion_rate": 0.90000000000000002,
      "completion_time": {
        "q0": 47.849999999999419,
        "q1": 51.399999999999217,
        "q2": 54.249999999999055,
        "q3": 59.899999999998734,
        "q4": 74.749999999997897
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.1280905725615451,
        "q1": 1.1498977322987884,
        "q2": 1.1689355592266242,
        "q3": 1.314957033801333,
        "q4": 1.6137686220448761
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 37.671042,
        "q1": 46.405353750000003,
        "q2": 50.211687499999996,
        "q3": 56.058802499999999,
        "q4": 75.243958000000006
      },
      "runtime_us_per_call": {
        "q0": 1.8502476424361494,
        "q1": 2.0415420502309569,
        "q2": 2.2174433640553,
        "q3": 2.3814341371867549,
        "q4": 2.9190354218880534
      }
    },
    "dmpc": {
      "avg_dv": {
        "q0": 0.45042265695902656,
        "q1": 0.51174948699562417,
        "q2": 0.5677423322286238,
        "q3": 0.61835120640306751,
        "q4": 0.77525230652213528
      },
      "avg_speed": {
        "q0": 0.76843210369375492,
        "q1": 0.92355343162963255,
        "q2": 0.98687476429797172,
        "q3": 1.0365617219850929,
        "q4": 1.0864607293625534
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 42.799999999999706,
        "q1": 51.887499999999193,
        "q2": 53.649999999999089,
        "q3": 56.237499999998946,
        "q4": 64.949999999998454
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2780238719479426,
        "q1": 1.2953734301252042,
        "q2": 1.3321180219438951,
        "q3": 1.641053302905608,
        "q4": 2.2211982689812371
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 28.452708999999999,
        "q1": 38.312864249999997,
        "q2": 40.2653125,
        "q3": 43.794729250000003,
        "q4": 50.399833000000001
      },
      "runtime_us_per_call": {
        "q0": 1.5307275000000002,
        "q1": 1.6888436671834119,
        "q2": 1.8341008149910349,
        "q3": 1.9450223309359704,
        "q4": 2.4308115307150051
      }
    },
    "prollect": {
      "avg_dv": {
        "q0": 0.0075364907774756922,
        "q1": 0.010474297388180044,
        "q2": 0.020009073705061949,
        "q3": 0.030282394923266405,
        "q4": 0.094255690697343242
      },
      "avg_speed": {
        "q0": 1.4802206386671697,
        "q1": 1.4927532330490196,
        "q2": 1.494597439369739,
        "q3": 1.4966546055094225,
        "q4": 1.4978173019656467
      },
      "collision_rate": 0,
      "completion_rate": 0.96666666666666667,
      "completion_time": {
        "q0": 41.549999999999777,
        "q1": 50.499999999999268,
        "q2": 52.74999999999914,
        "q3": 56.949999999998902,
        "q4": 63.549999999998526
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.1991708492173527,
        "q1": 1.2380427975933979,
        "q2": 1.2432485368447828,
        "q3": 1.2558076611621856,
        "q4": 1.2798275857248584
      },
      "preempt_rate": {
        "q0": 0.016947472745292368,
        "q1": 0.026719549075819103,
        "q2": 0.039448701254680515,
        "q3": 0.048507740523847161,
        "q4": 0.10400728597449908
      },
      "runtime_ms": {
        "q0": 30.354167,
        "q1": 39.978052250000005,
        "q2": 45.280541499999998,
        "q3": 47.631468750000003,
        "q4": 70.704624999999993
      },
      "runtime_us_per_call": {
        "q0": 1.3981561707523247,
        "q1": 1.9035255573761107,
        "q2": 2.0265077491320933,
        "q3": 2.1999365324041484,
        "q4": 2.7842336683417086
      }
    }
  }
}


==> sim/results_comm_smoke7/summary.csv <==
scenario,method,seed,n_agents,completed,completion_time,min_distance,deadlock,collision,runtime_ms,ctrl_calls,runtime_us_per_call,avg_speed,avg_dv,preempt_rate
bottleneck,dmpc,0,16,True,57.599999999998865,1.2904362845581441,False,False,46.846083999999998,18432,2.5415627170138886,1.3867179622784778,0.18134588607296004,0
bottleneck,dmpc,1,16,True,57.099999999998893,1.4145154028365401,False,False,48.943792000000002,18272,2.6786225919439581,1.3936256810112544,0.17048537970914127,0
bottleneck,dmpc,2,16,True,60.699999999998688,1.2838586027495196,False,False,51.345166999999996,19424,2.6433879221581544,1.3458751909575013,0.24107940248040688,0
bottleneck,dmpc,3,16,True,60.049999999998725,1.2736225013630886,False,False,46.172041999999998,19216,2.402791527893422,1.3446063716638685,0.21570074355699848,0
bottleneck,dmpc,4,16,True,58.949999999998788,1.284126654710686,False,False,42.299166999999997,18864,2.2423222540288377,1.3611310708123918,0.21324143460146333,0
bottleneck,dmpc,5,16,True,60.949999999998674,1.2800535716647345,False,False,49.997334000000002,19504,2.5634400123051684,1.3286795434186414,0.25496022538312102,0
bottleneck,dmpc,6,16,True,58.749999999998799,1.2929060535062025,False,False,45.237917000000003,18800,2.4062721808510639,1.3674713846623738,0.18909672446991477,0
bottleneck,dmpc,7,16,True,59.649999999998748,1.307287922506994,False,False,51.431207999999998,19088,2.6944262363788769,1.3505883607118074,0.22075577589851456,0
bottleneck,dmpc,8,16,True,58.499999999998813,1.289562376533655,False,False,54.3125,18720,2.9013087606837606,1.3720215430285787,0.20206066538378539,0
bottleneck,dmpc,9,16,True,58.299999999998825,1.2825435382370138,False,False,42.359749999999998,18656,2.2705697898799313,1.3747422155932283,0.18558532452436324,0
bottleneck,dmpc,10,16,True,59.249999999998771,1.2752696916166026,False,False,43.594250000000002,18960,2.299274789029536,1.3553829923397787,0.22206433396702707,0
bottleneck,dmpc,11,16,True,58.19999999999883,1.3303844477582401,False,False,47.228499999999997,18624,2.5358945446735395,1.3753330063283846,0.19314962747113135,0
bottleneck,dmpc,12,16,True,56.749999999998913,1.2791358392119596,False,False,43.599916999999998,18160,2.4008764867841412,1.4083658974613318,0.15555034430607473,0
bottleneck,dmpc,13,16,True,58.549999999998811,1.2721830514169308,False,False,42.950208000000003,18736,2.2923894107600344,1.3644581197137198,0.20211785499310558,0
bottleneck,dmpc,14,16,True,56.999999999998899,1.3002032500249812,False,False,48.711083000000002,18240,2.670563760964912,1.4100578715609553,0.15884891831800571,0
bottleneck,dmpc,15,16,True,58.499999999998813,1.286258421258027,False,False,49.817500000000003,18720,2.6611912393162394,1.3692401872537812,0.18675227719010748,0
bottleneck,dmpc,16,16,True,57.899999999998847,1.2916849339051812,False,False,46.310375000000001,18528,2.4994805159758204,1.3918995391393574,0.18219432943632327,0
bottleneck,dmpc,17,16,True,58.849999999998793,1.2873396793572154,False,False,46.813625000000002,18832,2.4858551932880202,1.3716709529936011,0.20699635243756498,0
bottleneck,dmpc,18,16,True,59.649999999998748,1.2805139457847674,False,False,45.702209000000003,19088,2.3942900775356244,1.352987814001033,0.22408736709282415,0
bottleneck,dmpc,19,16,True,58.499999999998813,1.2853228731193744,False,False,49.851125000000003,18720,2.6629874465811967,1.3779952374823243,0.18173609246303823,0
bottleneck,dmpc,20,16,True,57.799999999998853,1.2769660384779926,False,False,49.188915999999999,18496,2.6594353373702422,1.3846284956739898,0.18552144215369407,0
bottleneck,dmpc,21,16,True,57.049999999998896,1.4711702164360352,False,False,43.270041999999997,18256,2.3701819675723046,1.3943153347998858,0.14777415849786879,0
bottleneck,dmpc,22,16,True,60.699999999998688,1.281456457667149,False,False,50.948749999999997,19424,2.6229793039538714,1.3363477990585844,0.2263103944291068,0
bottleneck,dmpc,23,16,True,59.499999999998757,1.2736115001535406,False,False,47.736167000000002,19040,2.5071516281512607,1.3565154853922534,0.22274814747718277,0
bottleneck,dmpc,24,16,True,58.049999999998839,1.2734451003431346,False,False,44.773167000000001,18576,2.4102695413436694,1.3807253037189806,0.19791991348939597,0
bottleneck,dmpc,25,16,True,59.649999999998748,1.3438401150330326,False,False,48.352417000000003,19088,2.5331316533948032,1.3474034300069946,0.23627992086133842,0
bottleneck,dmpc,26,16,True,58.249999999998828,1.2837225677536637,False,False,44.697208000000003,18640,2.397918884120172,1.3819429889202115,0.16972657291452128,0
bottleneck,dmpc,27,16,True,58.399999999998819,1.2887945130471843,False,False,42.158208000000002,18688,2.2558972602739726,1.3792515872063471,0.19991050196873761,0
bottleneck,dmpc,28,16,True,57.14999999999889,1.2847201475155328,False,False,40.102874999999997,18288,2.1928518700787403,1.4021170059490684,0.15767972470069785,0
bottleneck,dmpc,29,16,True,58.999999999998785,1.2844253278335249,False,False,44.313958,18880,2.3471376059322031,1.3687918569803561,0.2277596117492878,0
bottleneck,orca,0,16,False,90.049999999997027,1.3222852702803618,False,False,78.017375000000001,28816,2.7074325027762356,1.4960779783126639,0.58950832854265389,0
bottleneck,orca,1,16,False,90.049999999997027,1.1422532074180769,False,False,90.306792000000002,28816,3.13391143808995,1.4952431773621153,0.51422824359617203,0
bottleneck,orca,2,16,False,90.049999999997027,1.1903571022063437,False,False,85.517916,28816,2.9677233481399221,1.4879722065533025,0.43890762174562853,0
bottleneck,orca,3,16,False,90.049999999997027,1.1453812583064669,False,False,76.711500000000001,28816,2.662114797334814,1.4894145327042321,0.48651350879142796,0
bottleneck,orca,4,16,False,90.049999999997027,1.1327198352965284,False,False,83.408208999999999,28816,2.8945103067740146,1.4884950342146217,0.52815654172116533,0
bottleneck,orca,5,16,False,90.049999999997027,1.2123827756402834,False,False,77.401083,28816,2.6860453567462521,1.4989619737937132,0.49289978997816752,0
bottleneck,orca,6,16,False,90.049999999997027,1.1466917646961918,False,False,75.945042000000001,28816,2.6355164491948919,1.4980799110964387,0.53595945166029835,0
bottleneck,orca,7,16,False,90.049999999997027,1.1480869413910448,False,False,86.563208000000003,28816,3.0039980566352025,1.4907123641207143,0.46418390857768377,0
bottleneck,orca,8,16,False,90.049999999997027,1.1267125391166211,False,False,72.349625000000003,28816,2.510744898667407,1.4980401753915091,0.48227716705932949,0
bottleneck,orca,9,16,False,90.049999999997027,1.1481158787451011,False,False,80.339167000000003,28816,2.7880055177679068,1.4998346452616536,0.4408010699643185,0
bottleneck,orca,10,16,False,90.049999999997027,1.1168820908405432,False,False,66.849833000000004,28816,2.3198859314269851,1.4883024537863472,0.52544689330333427,0
bottleneck,orca,11,16,False,90.049999999997027,1.1425068448868363,False,False,92.312749999999994,28816,3.2035240838423098,1.4922571233468906,0.46055073957175119,0
bottleneck,orca,12,16,False,90.049999999997027,1.154172250881409,False,False,72.967083000000002,28816,2.5321725083287063,1.492402838978528,0.39403095133576405,0
bottleneck,orca,13,16,False,90.049999999997027,1.1406795908299998,False,False,86.576791999999998,28816,3.0044694614103276,1.4871806462328938,0.57238580638728875,0
bottleneck,orca,14,16,False,90.049999999997027,1.1427341142278566,False,False,67.409334000000001,28816,2.3393022626318714,1.492883207342339,0.48228188500223995,0
bottleneck,orca,15,16,False,90.049999999997027,1.1485799667864578,False,False,81.846374999999995,28816,2.8403100707940032,1.4893242859567368,0.39358019793178167,0
bottleneck,orca,16,16,False,90.049999999997027,1.1434891777004403,False,False,81.765540999999999,28816,2.8375048931149363,1.4894698846732066,0.50862777873342102,0
bottleneck,orca,17,16,False,90.049999999997027,1.1117698090145645,False,False,70.356707999999998,28816,2.4415848139922267,1.4867524184932723,0.56998786308050475,0
bottleneck,orca,18,16,False,90.049999999997027,1.1316019039558252,False,False,85.277208000000002,28816,2.959370072182121,1.4776947974622074,0.58975609599056766,0
bottleneck,orca,19,16,False,90.049999999997027,1.148735175225553,False,False,94.381375000000006,28816,3.2753114589117156,1.4868882320469148,0.37847889086278158,0
bottleneck,orca,20,16,False,90.049999999997027,1.3036261369466808,False,False,88.163291999999998,28816,3.0595256801776789,1.4963877791983167,0.54865730997331774,0
bottleneck,orca,21,16,False,90.049999999997027,1.1753613648141588,False,False,83.723333999999994,28816,2.9054460716268737,1.4996816536845576,0.35125300610323046,0
bottleneck,orca,22,16,False,90.049999999997027,1.148980697225138,False,False,86.841166999999999,28816,3.0136440519156027,1.4968607719507627,0.46101294892103523,0
bottleneck,orca,23,16,False,90.049999999997027,1.1307740339495191,False,False,87.349625000000003,28816,3.0312890408106608,1.4856568631090972,0.56073595466824977,0
bottleneck,orca,24,16,False,90.049999999997027,1.1564034542252681,False,False,77.822874999999996,28816,2.7006827803997777,1.498955956554781,0.5430376580486469,0
bottleneck,orca,25,16,False,90.049999999997027,1.1491230559413084,False,False,81.381457999999995,28816,2.8241760827318156,1.4978130508064704,0.53897460629281035,0
bottleneck,orca,26,16,False,90.049999999997027,1.1218440034803208,False,False,109.081667,28816,3.785454851471405,1.4848596170207762,0.55091757561105359,0
bottleneck,orca,27,16,False,90.049999999997027,1.1492127381863901,False,False,79.438374999999994,28816,2.7567453845086063,1.4997983869651452,0.4155501794018473,0
bottleneck,orca,28,16,False,90.049999999997027,1.1500000000000012,False,False,75.375667000000007,28816,2.6157574611327039,1.4848902412010991,0.64810764320009984,0
bottleneck,orca,29,16,False,90.049999999997027,1.1058454709160783,False,False,77.817542000000003,28816,2.7004977096057745,1.4810312322256174,0.61100013869683334,0
bottleneck,prollect,0,16,True,54.899999999999018,1.2449709963625775,False,False,38.952292,17568,2.2172297358834245,1.4975820514209666,0.026916555053102618,0.022142531876138433
bottleneck,prollect,1,16,True,53.199999999999115,1.2337282214028054,False,False,43.869833,17024,2.5769403782894735,1.4969655954967749,0.0088302152158388197,0.03577302631578947
bottleneck,prollect,2,16,True,55.099999999999007,1.2446316317264956,False,False,54.379708999999998,17632,3.0841486501814881,1.4893393423670158,0.026659124960890023,0.12284482758620689
bottleneck,prollect,3,16,True,55.149999999999004,1.2156769224832999,False,False,51.180833,17648,2.9000925317316408,1.4939705466616557,0.018692955139142906,0.069016319129646425
bottleneck,prollect,4,16,True,54.199999999999058,1.2367537969226547,False,False,47.244791999999997,17344,2.7239847785977855,1.4936396020678426,0.018071146126673782,0.076049354243542436
bottleneck,prollect,5,16,True,54.199999999999058,1.2464856451492421,False,False,53.756042000000001,17344,3.099402790590406,1.4925236676294902,0.022704205072919096,0.079335793357933573
bottleneck,prollect,6,16,True,54.349999999999049,1.2315712484409027,False,False,46.295957999999999,17392,2.6619111085556577,1.4945565018480738,0.012152191846878097,0.06853725850965961
bottleneck,prollect,7,16,True,54.549999999999038,1.2527187760002141,False,False,42.790540999999997,17456,2.4513371333638863,1.489424412980132,0.026612615755628764,0.14831576535288726
bottleneck,prollect,8,16,True,54.499999999999041,1.2315672898340879,False,False,46.122917000000001,17440,2.6446626720183488,1.4921970274829357,0.025007466825354787,0.089334862385321095
bottleneck,prollect,9,16,True,54.149999999999061,1.227201064477135,False,False,43.324083999999999,17328,2.5002356879039707,1.49453216080711,0.012937499625820066,0.065847183748845795
bottleneck,prollect,10,16,True,54.899999999999018,1.2430194143318385,False,False,43.796125000000004,17568,2.4929488274134792,1.4845134810057585,0.03999757211732935,0.1910860655737705
bottleneck,prollect,11,16,True,54.799999999999024,1.2284212913952699,False,False,48.354624999999999,17536,2.7574489621350367,1.4901322164370054,0.029479060544791935,0.1135948905109489
bottleneck,prollect,12,16,True,54.449999999999044,1.2308522601739,False,False,51.732666999999999,17424,2.9690465449954089,1.4939821942003244,0.02556622027048475,0.069387052341597796
bottleneck,prollect,13,16,True,53.399999999999103,1.2293261761111505,False,False,49.602375000000002,17088,2.9027607092696628,1.4968888898218091,0.010057787966839812,0.036048689138576777
bottleneck,prollect,14,16,True,53.849999999999078,1.2414756020534317,False,False,43.336125000000003,17232,2.5148633356545962,1.4947356322931378,0.014476075616570864,0.057683379758588671
bottleneck,prollect,15,16,True,53.849999999999078,1.2510543852450504,False,False,43.176290999999999,17232,2.505587917827298,1.4969789314775879,0.006863667250620902,0.039345403899721451
bottleneck,prollect,16,16,True,54.799999999999024,1.2258451792429577,False,False,43.504958999999999,17536,2.4808941035583945,1.4885161910918123,0.020908033372250976,0.14381843065693431
bottleneck,prollect,17,16,True,54.299999999999052,1.2522306998789723,False,False,52.957749999999997,17376,3.0477526473296499,1.4912541220974938,0.0239916469025576,0.088455340699815838
bottleneck,prollect,18,16,True,54.399999999999046,1.2258806836551515,False,False,47.934666999999997,17408,2.7535998965992645,1.491960998719601,0.023844638707187941,0.10196461397058823
bottleneck,prollect,19,16,True,54.049999999999066,1.193500734734261,False,False,44.914124999999999,17296,2.5967926110083255,1.4933279442700242,0.013271982381438736,0.08290934320074006
bottleneck,prollect,20,16,True,54.599999999999035,1.2040284370568728,False,False,46.383667000000003,17472,2.6547428456959707,1.4929314627939019,0.027958947010492563,0.079613095238095233
bottleneck,prollect,21,16,True,53.09999999999912,1.2456680817021382,False,False,41.023958999999998,16992,2.4143102048022596,1.4976812851608972,0.0061482811263108769,0.029837570621468926
bottleneck,prollect,22,16,True,56.649999999998919,1.2409010792603201,False,False,52.497374999999998,18128,2.8959275706090026,1.4952565742137733,0.026059166572742581,0.043248014121800529
bottleneck,prollect,23,16,True,53.899999999999075,1.2144916092945375,False,False,48.529625000000003,17248,2.8136378130797772,1.4907505352787733,0.019321633017316545,0.12012987012987013
bottleneck,prollect,24,16,True,54.249999999999055,1.2621667948879121,False,False,46.128957999999997,17360,2.6571980414746541,1.4892624635283922,0.017602977678675802,0.1353110599078341
bottleneck,prollect,25,16,True,54.349999999999049,1.2594056216604634,False,False,46.856332999999999,17392,2.6941313822447102,1.4929131753219216,0.017615395482827201,0.081359245630174798
bottleneck,prollect,26,16,True,54.399999999999046,1.2240297005703293,False,False,49.733207999999998,17408,2.8569168198529411,1.4967532154799676,0.013959357565859074,0.035271139705882353
bottleneck,prollect,27,16,True,54.349999999999049,1.2473919667316238,False,False,38.870167000000002,17392,2.2349452046918126,1.4903177717579397,0.016531281760609192,0.11499540018399264
bottleneck,prollect,28,16,True,53.849999999999078,1.2362022975361331,False,False,54.557499999999997,17232,3.1660573351903434,1.4971562706123163,0.011698998197531797,0.026462395543175487
bottleneck,prollect,29,16,True,54.599999999999035,1.2605261001973742,False,False,44.485208,17472,2.5460856227106228,1.480336524060329,0.034261722340210091,0.24851190476190477
bottleneck,vo,0,16,True,55.099999999999007,1.4198924888553206,False,False,39.630459000000002,17632,2.2476439995462796,1.4990465878547787,0.031071446780802869,0
bottleneck,vo,1,16,True,53.199999999999115,1.4737659810925521,False,False,44.483874999999998,17024,2.6130095747180451,1.4995134164923123,0.0076874691147430403,0
bottleneck,vo,2,16,True,56.549999999998924,1.4001961266356513,False,False,40.706125,18096,2.2494542992926614,1.4981957361243179,0.040132984564210397,0
bottleneck,vo,3,16,True,55.499999999998984,1.428745370894023,False,False,38.870167000000002,17760,2.1886355292792792,1.4988814084937967,0.020179551382220141,0
bottleneck,vo,4,16,True,56.349999999998936,1.4068554655212919,False,False,48.963917000000002,18032,2.7153902506654837,1.4980095396979733,0.04249051970316739,0
bottleneck,vo,5,16,True,53.999999999999069,1.432949590558392,False,False,40.662125000000003,17280,2.3531322337962961,1.498108119972148,0.027442148350994938,0
bottleneck,vo,6,16,True,54.099999999999064,1.4674050585208698,False,False,37.987791999999999,17312,2.1943040665434381,1.4984705980404558,0.011548065071792343,0
bottleneck,vo,7,16,True,54.299999999999052,1.3973629030241401,False,False,43.891207999999999,17376,2.5259673112338858,1.4968105576888575,0.022229815668349247,0
bottleneck,vo,8,16,True,55.149999999999004,1.4323305316508954,False,False,45.584792,17648,2.5830004533091571,1.4971927992392633,0.031979569298759045,0
bottleneck,vo,9,16,True,53.649999999999089,1.4358391358519424,False,False,46.418125000000003,17168,2.7037584459459461,1.4985563902015451,0.010081066197022854,0
bottleneck,vo,10,16,True,54.049999999999066,1.4236401262275513,False,False,51.189041000000003,17296,2.9595884019426459,1.4961367437115882,0.038173208086187294,0
bottleneck,vo,11,16,True,54.699999999999029,1.4140315786295834,False,False,40.475959000000003,17504,2.3123833980804389,1.4970621181299768,0.033169963363922035,0
bottleneck,vo,12,16,True,54.749999999999027,1.4318547027184636,False,False,40.176291999999997,17520,2.2931673515981732,1.4988449341276531,0.033364998807242738,0
bottleneck,vo,13,16,True,53.999999999999069,1.4139584230040096,False,False,45.118250000000003,17280,2.6110098379629632,1.4989524902767333,0.015963500004266429,0
bottleneck,vo,14,16,True,54.099999999999064,1.4307587009758851,False,False,43.685833000000002,17312,2.5234422943622921,1.4982492265897669,0.020697693697412537,0
bottleneck,vo,15,16,True,53.799999999999081,1.4706963358789134,False,False,40.882750000000001,17216,2.3746950511152418,1.4988560301038387,0.0075552851165604853,0
bottleneck,vo,16,16,True,53.799999999999081,1.4369189633271187,False,False,42.635375000000003,17216,2.476497153810409,1.4984413857732131,0.015115071707284549,0
bottleneck,vo,17,16,True,54.199999999999058,1.4328715645672223,False,False,51.625749999999996,17344,2.9765769142066421,1.4983956800678979,0.017704185950023876,0
bottleneck,vo,18,16,True,54.299999999999052,1.4192954737930643,False,False,39.590916999999997,17376,2.2784827923572739,1.4975619393546544,0.022743040675999231,0
bottleneck,vo,19,16,True,53.999999999999069,1.4407967922632556,False,False,45.755291,17280,2.6478756365740739,1.4968248367077583,0.017552718355163907,0
bottleneck,vo,20,16,True,56.699999999998916,1.4230941693172505,False,False,45.823957999999998,18144,2.5255708774250438,1.4991789506822499,0.040912780318852711,0
bottleneck,vo,21,16,True,53.09999999999912,1.4446321070117116,False,False,43.414292000000003,16992,2.5549842278719397,1.4989560310393708,0.0090858822610525216,0
bottleneck,vo,22,16,True,57.49999999999887,1.4145164753419861,False,False,42.350583999999998,18400,2.3016621739130434,1.4978667897584543,0.029749334977975075,0
bottleneck,vo,23,16,True,54.049999999999066,1.4491826516022859,False,False,43.661833999999999,17296,2.5243891073080484,1.494611605835771,0.028789924584998048,0
bottleneck,vo,24,16,True,53.649999999999089,1.4204628952661589,False,False,42.944375000000001,17168,2.5014197926374648,1.4969243419990275,0.017877098329295783,0
bottleneck,vo,25,16,True,54.599999999999035,1.4533664158195774,False,False,38.699916999999999,17472,2.2149677770146523,1.4983401140398545,0.020986809084326472,0
bottleneck,vo,26,16,True,56.79999999999891,1.4357192501223333,False,False,44.869334000000002,18176,2.4686033230633804,1.4989709626585135,0.024681469234807327,0
bottleneck,vo,27,16,True,54.049999999999066,1.4361647534287378,False,False,44.963749999999997,17296,2.5996617715078632,1.4974866992293814,0.01596746144939434,0
bottleneck,vo,28,16,True,54.799999999999024,1.4408930200283716,False,False,44.187666999999998,17536,2.5198259010036494,1.4992295988003503,0.019860970345132862,0
bottleneck,vo,29,16,True,53.949999999999072,1.4107966211584846,False,False,39.680917000000001,17264,2.2984775834105653,1.4944159555268635,0.036504629014954645,0
intersection,dmpc,0,20,False,90.049999999997027,1.2693302844554992,False,False,96.649292000000003,36020,2.6832118822876181,1.1381740616639,0.57777763316992548,0
intersection,dmpc,1,20,False,90.049999999997027,1.2693302844554992,False,False,103.846917,36020,2.8830348972792894,1.1381740616639,0.57777763316992548,0
intersection,dmpc,2,20,False,90.049999999997027,1.2693302844554992,False,False,103.727041,36020,2.8797068573014992,1.1381740616639,0.57777763316992548,0
intersection,dmpc,3,20,False,90.049999999997027,1.2693302844554992,False,False,101.58291699999999,36020,2.8201809272626317,1.1381740616639,0.57777763316992548,0
intersection,dmpc,4,20,False,90.049999999997027,1.2693302844554992,False,False,100.253792,36020,2.7832812881732369,1.1381740616639,0.57777763316992548,0
intersection,dmpc,5,20,False,90.049999999997027,1.2693302844554992,False,False,91.721125000000001,36020,2.5463943642420879,1.1381740616639,0.57777763316992548,0
intersection,dmpc,6,20,False,90.049999999997027,1.2693302844554992,False,False,92.845375000000004,36020,2.5776061910049974,1.1381740616639,0.57777763316992548,0
intersection,dmpc,7,20,False,90.049999999997027,1.2693302844554992,False,False,104.13520800000001,36020,2.8910385341476958,1.1381740616639,0.57777763316992548,0
intersection,dmpc,8,20,False,90.049999999997027,1.2693302844554992,False,False,98.439166,36020,2.7329029983342585,1.1381740616639,0.57777763316992548,0
intersection,dmpc,9,20,False,90.049999999997027,1.2693302844554992,False,False,98.327083000000002,36020,2.7297913103831206,1.1381740616639,0.57777763316992548,0
intersection,dmpc,10,20,False,90.049999999997027,1.2693302844554992,False,False,94.061250000000001,36020,2.6113617434758467,1.1381740616639,0.57777763316992548,0
intersection,dmpc,11,20,False,90.049999999997027,1.2693302844554992,False,False,97.539541,36020,2.7079272903942253,1.1381740616639,0.57777763316992548,0
intersection,dmpc,12,20,False,90.049999999997027,1.2693302844554992,False,False,90.545874999999995,36020,2.5137666574125488,1.1381740616639,0.57777763316992548,0
intersection,dmpc,13,20,False,90.049999999997027,1.2693302844554992,False,False,94.670124999999999,36020,2.6282655469183789,1.1381740616639,0.57777763316992548,0
intersection,dmpc,14,20,False,90.049999999997027,1.2693302844554992,False,False,99.038542000000007,36020,2.7495430871737923,1.1381740616639,0.57777763316992548,0
intersection,dmpc,15,20,False,90.049999999997027,1.2693302844554992,False,False,100.367417,36020,2.7864357856746254,1.1381740616639,0.57777763316992548,0
intersection,dmpc,16,20,False,90.049999999997027,1.2693302844554992,False,False,90.108209000000002,36020,2.5016160188784009,1.1381740616639,0.57777763316992548,0
intersection,dmpc,17,20,False,90.049999999997027,1.2693302844554992,False,False,107.043875,36020,2.9717899777901167,1.1381740616639,0.57777763316992548,0
intersection,dmpc,18,20,False,90.049999999997027,1.2693302844554992,False,False,93.772874999999999,36020,2.6033557745696836,1.1381740616639,0.57777763316992548,0
intersection,dmpc,19,20,False,90.049999999997027,1.2693302844554992,False,False,95.282749999999993,36020,2.6452734591893394,1.1381740616639,0.57777763316992548,0
intersection,dmpc,20,20,False,90.049999999997027,1.2693302844554992,False,False,98.268083000000004,36020,2.7281533314825097,1.1381740616639,0.57777763316992548,0
intersection,dmpc,21,20,False,90.049999999997027,1.2693302844554992,False,False,88.362333000000007,36020,2.4531463908939481,1.1381740616639,0.57777763316992548,0
intersection,dmpc,22,20,False,90.049999999997027,1.2693302844554992,False,False,92.180582999999999,36020,2.5591499999999998,1.1381740616639,0.57777763316992548,0
intersection,dmpc,23,20,False,90.049999999997027,1.2693302844554992,False,False,97.469374999999999,36020,2.7059793170460855,1.1381740616639,0.57777763316992548,0
intersection,dmpc,24,20,False,90.049999999997027,1.2693302844554992,False,False,106.974041,36020,2.9698512215435868,1.1381740616639,0.57777763316992548,0
intersection,dmpc,25,20,False,90.049999999997027,1.2693302844554992,False,False,98.288708,36020,2.7287259300388671,1.1381740616639,0.57777763316992548,0
intersection,dmpc,26,20,False,90.049999999997027,1.2693302844554992,False,False,94.518041999999994,36020,2.6240433647973349,1.1381740616639,0.57777763316992548,0
intersection,dmpc,27,20,False,90.049999999997027,1.2693302844554992,False,False,102.223375,36020,2.8379615491393668,1.1381740616639,0.57777763316992548,0
intersection,dmpc,28,20,False,90.049999999997027,1.2693302844554992,False,False,100.030334,36020,2.7770775680177682,1.1381740616639,0.57777763316992548,0
intersection,dmpc,29,20,False,90.049999999997027,1.2693302844554992,False,False,91.692083999999994,36020,2.5455881177123816,1.1381740616639,0.57777763316992548,0
intersection,orca,0,20,True,81.89999999999749,1.1452065322802343,False,False,101.275792,32760,3.0914466422466425,1.4988207037545815,0.13364931906566641,0
intersection,orca,1,20,True,81.89999999999749,1.1452065322802343,False,False,113.22225,32760,3.4561126373626374,1.4988207037545815,0.13364931906566641,0
intersection,orca,2,20,True,81.89999999999749,1.1452065322802343,False,False,79.533457999999996,32760,2.4277612332112333,1.4988207037545815,0.13364931906566641,0
intersection,orca,3,20,True,81.89999999999749,1.1452065322802343,False,False,99.831374999999994,32760,3.0473557692307693,1.4988207037545815,0.13364931906566641,0
intersection,orca,4,20,True,81.89999999999749,1.1452065322802343,False,False,106.319208,32760,3.2453970695970695,1.4988207037545815,0.13364931906566641,0
intersection,orca,5,20,True,81.89999999999749,1.1452065322802343,False,False,119.12958399999999,32760,3.6364341880341877,1.4988207037545815,0.13364931906566641,0
intersection,orca,6,20,True,81.89999999999749,1.1452065322802343,False,False,113.99820800000001,32760,3.479798778998779,1.4988207037545815,0.13364931906566641,0
intersection,orca,7,20,True,81.89999999999749,1.1452065322802343,False,False,119.974125,32760,3.6622138278388277,1.4988207037545815,0.13364931906566641,0
intersection,orca,8,20,True,81.89999999999749,1.1452065322802343,False,False,108.17975,32760,3.3021901709401709,1.4988207037545815,0.13364931906566641,0
intersection,orca,9,20,True,81.89999999999749,1.1452065322802343,False,False,102.615167,32760,3.1323311050061049,1.4988207037545815,0.13364931906566641,0
intersection,orca,10,20,True,81.89999999999749,1.1452065322802343,False,False,96.076499999999996,32760,2.9327380952380953,1.4988207037545815,0.13364931906566641,0
intersection,orca,11,20,True,81.89999999999749,1.1452065322802343,False,False,101.002666,32760,3.0831094627594631,1.4988207037545815,0.13364931906566641,0
intersection,orca,12,20,True,81.89999999999749,1.1452065322802343,False,False,114.20670800000001,32760,3.486163247863248,1.4988207037545815,0.13364931906566641,0
intersection,orca,13,20,True,81.89999999999749,1.1452065322802343,False,False,108.699416,32760,3.3180529914529915,1.4988207037545815,0.13364931906566641,0
intersection,orca,14,20,True,81.89999999999749,1.1452065322802343,False,False,106.05425,32760,3.2373092185592185,1.4988207037545815,0.13364931906566641,0
intersection,orca,15,20,True,81.89999999999749,1.1452065322802343,False,False,113.095125,32760,3.452232142857143,1.4988207037545815,0.13364931906566641,0
intersection,orca,16,20,True,81.89999999999749,1.1452065322802343,False,False,104.250834,32760,3.1822598901098904,1.4988207037545815,0.13364931906566641,0
intersection,orca,17,20,True,81.89999999999749,1.1452065322802343,False,False,116.395583,32760,3.5529787240537241,1.4988207037545815,0.13364931906566641,0
intersection,orca,18,20,True,81.89999999999749,1.1452065322802343,False,False,85.032250000000005,32760,2.5956120268620269,1.4988207037545815,0.13364931906566641,0
intersection,orca,19,20,True,81.89999999999749,1.1452065322802343,False,False,131.64987500000001,32760,4.018616452991453,1.4988207037545815,0.13364931906566641,0
intersection,orca,20,20,True,81.89999999999749,1.1452065322802343,False,False,115.921792,32760,3.5385162393162393,1.4988207037545815,0.13364931906566641,0
intersection,orca,21,20,True,81.89999999999749,1.1452065322802343,False,False,123.74808299999999,32760,3.7774140109890109,1.4988207037545815,0.13364931906566641,0
intersection,orca,22,20,True,81.89999999999749,1.1452065322802343,False,False,124.970917,32760,3.8147410561660564,1.4988207037545815,0.13364931906566641,0
intersection,orca,23,20,True,81.89999999999749,1.1452065322802343,False,False,129.45429100000001,32760,3.9515961843711849,1.4988207037545815,0.13364931906566641,0
intersection,orca,24,20,True,81.89999999999749,1.1452065322802343,False,False,95.002458000000004,32760,2.8999529304029306,1.4988207037545815,0.13364931906566641,0
intersection,orca,25,20,True,81.89999999999749,1.1452065322802343,False,False,123.080833,32760,3.7570461843711844,1.4988207037545815,0.13364931906566641,0
intersection,orca,26,20,True,81.89999999999749,1.1452065322802343,False,False,119.107,32760,3.6357448107448107,1.4988207037545815,0.13364931906566641,0
intersection,orca,27,20,True,81.89999999999749,1.1452065322802343,False,False,106.330333,32760,3.2457366605616604,1.4988207037545815,0.13364931906566641,0
intersection,orca,28,20,True,81.89999999999749,1.1452065322802343,False,False,95.018167000000005,32760,2.9004324481074479,1.4988207037545815,0.13364931906566641,0
intersection,orca,29,20,True,81.89999999999749,1.1452065322802343,False,False,98.226665999999994,32760,2.9983719780219777,1.4988207037545815,0.13364931906566641,0
intersection,prollect,0,20,True,69.249999999998209,1.2158008930835131,False,False,69.648875000000004,27700,2.5143998194945847,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,1,20,True,69.249999999998209,1.2158008930835131,False,False,82.961957999999996,27700,2.9950165342960289,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,2,20,True,69.249999999998209,1.2158008930835131,False,False,75.157499999999999,27700,2.7132671480144404,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,3,20,True,69.249999999998209,1.2158008930835131,False,False,82.895707999999999,27700,2.9926248375451263,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,4,20,True,69.249999999998209,1.2158008930835131,False,False,70.396708000000004,27700,2.5413974007220217,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,5,20,True,69.249999999998209,1.2158008930835131,False,False,74.101083000000003,27700,2.6751293501805056,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,6,20,True,69.249999999998209,1.2158008930835131,False,False,75.214832999999999,27700,2.7153369314079421,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,7,20,True,69.249999999998209,1.2158008930835131,False,False,75.415208000000007,27700,2.7225706859205783,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,8,20,True,69.249999999998209,1.2158008930835131,False,False,70.423749999999998,27700,2.5423736462093864,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,9,20,True,69.249999999998209,1.2158008930835131,False,False,71.443250000000006,27700,2.5791787003610107,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,10,20,True,69.249999999998209,1.2158008930835131,False,False,80.307000000000002,27700,2.8991696750902527,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,11,20,True,69.249999999998209,1.2158008930835131,False,False,68.185957999999999,27700,2.4615869314079424,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,12,20,True,69.249999999998209,1.2158008930835131,False,False,73.722125000000005,27700,2.6614485559566785,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,13,20,True,69.249999999998209,1.2158008930835131,False,False,77.589916000000002,27700,2.8010799999999998,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,14,20,True,69.249999999998209,1.2158008930835131,False,False,80.710624999999993,27700,2.913740974729242,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,15,20,True,69.249999999998209,1.2158008930835131,False,False,76.288542000000007,27700,2.754098989169675,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,16,20,True,69.249999999998209,1.2158008930835131,False,False,72.061875000000001,27700,2.6015117328519857,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,17,20,True,69.249999999998209,1.2158008930835131,False,False,82.293542000000002,27700,2.9708859927797833,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,18,20,True,69.249999999998209,1.2158008930835131,False,False,75.718417000000002,27700,2.7335168592057761,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,19,20,True,69.249999999998209,1.2158008930835131,False,False,67.809541999999993,27700,2.4479979061371835,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,20,20,True,69.249999999998209,1.2158008930835131,False,False,73.976583000000005,27700,2.6706347653429603,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,21,20,True,69.249999999998209,1.2158008930835131,False,False,80.610416999999998,27700,2.9101233574007219,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,22,20,True,69.249999999998209,1.2158008930835131,False,False,74.990916999999996,27700,2.707253321299639,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,23,20,True,69.249999999998209,1.2158008930835131,False,False,79.417709000000002,27700,2.8670653068592058,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,24,20,True,69.249999999998209,1.2158008930835131,False,False,69.901332999999994,27700,2.5235138267148014,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,25,20,True,69.249999999998209,1.2158008930835131,False,False,73.649208000000002,27700,2.6588161732851985,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,26,20,True,69.249999999998209,1.2158008930835131,False,False,76.015332999999998,27700,2.7442358483754514,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,27,20,True,69.249999999998209,1.2158008930835131,False,False,72.353207999999995,27700,2.6120291696750901,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,28,20,True,69.249999999998209,1.2158008930835131,False,False,76.712000000000003,27700,2.7693862815884476,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,29,20,True,69.249999999998209,1.2158008930835131,False,False,78.143541999999997,27700,2.8210664981949458,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,vo,0,20,False,90.049999999997027,1.3902844919951698,False,False,93.175040999999993,36020,2.5867584952803999,1.4986163558851229,0.97819685185211802,0
intersection,vo,1,20,False,90.049999999997027,1.3902844919951698,False,False,104.67637499999999,36020,2.9060626041088282,1.4986163558851229,0.97819685185211802,0
intersection,vo,2,20,False,90.049999999997027,1.3902844919951698,False,False,93.645166000000003,36020,2.5998102720710716,1.4986163558851229,0.97819685185211802,0
intersection,vo,3,20,False,90.049999999997027,1.3902844919951698,False,False,103.311667,36020,2.86817509716824,1.4986163558851229,0.97819685185211802,0
intersection,vo,4,20,False,90.049999999997027,1.3902844919951698,False,False,95.143625,36020,2.6414110216546365,1.4986163558851229,0.97819685185211802,0
intersection,vo,5,20,False,90.049999999997027,1.3902844919951698,False,False,97.032124999999994,36020,2.6938402276513047,1.4986163558851229,0.97819685185211802,0
intersection,vo,6,20,False,90.049999999997027,1.3902844919951698,False,False,96.119208,36020,2.6684955024986117,1.4986163558851229,0.97819685185211802,0
intersection,vo,7,20,False,90.049999999997027,1.3902844919951698,False,False,92.421875,36020,2.5658488339811214,1.4986163558851229,0.97819685185211802,0
intersection,vo,8,20,False,90.049999999997027,1.3902844919951698,False,False,112.711916,36020,3.1291481399222651,1.4986163558851229,0.97819685185211802,0
intersection,vo,9,20,False,90.049999999997027,1.3902844919951698,False,False,114.469083,36020,3.1779312326485285,1.4986163558851229,0.97819685185211802,0
intersection,vo,10,20,False,90.049999999997027,1.3902844919951698,False,False,107.83916600000001,36020,2.9938691282620771,1.4986163558851229,0.97819685185211802,0
intersection,vo,11,20,False,90.049999999997027,1.3902844919951698,False,False,111.35229200000001,36020,3.0914017767906721,1.4986163558851229,0.97819685185211802,0
intersection,vo,12,20,False,90.049999999997027,1.3902844919951698,False,False,100.12433299999999,36020,2.7796872015546916,1.4986163558851229,0.97819685185211802,0
intersection,vo,13,20,False,90.049999999997027,1.3902844919951698,False,False,104.930125,36020,2.9131073014991671,1.4986163558851229,0.97819685185211802,0
intersection,vo,14,20,False,90.049999999997027,1.3902844919951698,False,False,104.513333,36020,2.9015361743475845,1.4986163558851229,0.97819685185211802,0
intersection,vo,15,20,False,90.049999999997027,1.3902844919951698,False,False,113.505667,36020,3.1511845363686839,1.4986163558851229,0.97819685185211802,0
intersection,vo,16,20,False,90.049999999997027,1.3902844919951698,False,False,111.59795800000001,36020,3.0982220433092724,1.4986163558851229,0.97819685185211802,0
intersection,vo,17,20,False,90.049999999997027,1.3902844919951698,False,False,126.10787500000001,36020,3.5010514991671293,1.4986163558851229,0.97819685185211802,0
intersection,vo,18,20,False,90.049999999997027,1.3902844919951698,False,False,112.101541,36020,3.1122026929483622,1.4986163558851229,0.97819685185211802,0
intersection,vo,19,20,False,90.049999999997027,1.3902844919951698,False,False,113.9815,36020,3.1643947806774015,1.4986163558851229,0.97819685185211802,0
intersection,vo,20,20,False,90.049999999997027,1.3902844919951698,False,False,118.296333,36020,3.2841847029428095,1.4986163558851229,0.97819685185211802,0
intersection,vo,21,20,False,90.049999999997027,1.3902844919951698,False,False,122.28316700000001,36020,3.3948686007773459,1.4986163558851229,0.97819685185211802,0
intersection,vo,22,20,False,90.049999999997027,1.3902844919951698,False,False,115.64125,36020,3.2104733481399221,1.4986163558851229,0.97819685185211802,0
intersection,vo,23,20,False,90.049999999997027,1.3902844919951698,False,False,120.60020900000001,36020,3.3481457245974457,1.4986163558851229,0.97819685185211802,0
intersection,vo,24,20,False,90.049999999997027,1.3902844919951698,False,False,136.713708,36020,3.7954943920044415,1.4986163558851229,0.97819685185211802,0
intersection,vo,25,20,False,90.049999999997027,1.3902844919951698,False,False,145.54541599999999,36020,4.0406833981121597,1.4986163558851229,0.97819685185211802,0
intersection,vo,26,20,False,90.049999999997027,1.3902844919951698,False,False,140.86241699999999,36020,3.9106723209328149,1.4986163558851229,0.97819685185211802,0
intersection,vo,27,20,False,90.049999999997027,1.3902844919951698,False,False,137.67504099999999,36020,3.8221832593003886,1.4986163558851229,0.97819685185211802,0
intersection,vo,28,20,False,90.049999999997027,1.3902844919951698,False,False,151.85650000000001,36020,4.2158939478067738,1.4986163558851229,0.97819685185211802,0
intersection,vo,29,20,False,90.049999999997027,1.3902844919951698,False,False,143.28904199999999,36020,3.9780411438089947,1.4986163558851229,0.97819685185211802,0
random,dmpc,0,20,True,53.149999999999118,1.2947676885985122,False,False,42.179333,21260,1.983976152398871,1.0827918549044964,0.46074512450428767,0
random,dmpc,1,20,True,53.249999999999112,1.2991795511743167,False,False,41.451542000000003,21300,1.9460817840375588,0.92519689520389614,0.61416792696018729,0
random,dmpc,2,20,True,50.549999999999265,1.6439595819144071,False,False,36.637583999999997,20220,1.811947774480712,1.0147423113542826,0.52976399609785541,0
random,dmpc,3,20,True,49.449999999999328,1.6323344658792105,False,False,39.265707999999997,19780,1.9851217391304348,1.0464938593181812,0.50035611204335517,0
random,dmpc,4,20,True,51.6999999999992,1.6878781662841911,False,False,38.225707999999997,20680,1.848438491295938,1.0309952063879571,0.51653361730568459,0
random,dmpc,5,20,True,59.249999999998771,1.2985829857791276,False,False,40.063707999999998,23700,1.6904518143459915,0.93457302917064533,0.61125592354842373,0
random,dmpc,6,20,True,49.649999999999316,1.3910457129295568,False,False,48.275917,19860,2.4308115307150051,1.0381922725402257,0.52134168478578824,0
random,dmpc,7,20,True,55.649999999998975,1.3403761087688753,False,False,40.249707999999998,22260,1.8081629829290207,1.0029658510934776,0.55687932703511056,0
random,dmpc,8,20,True,51.049999999999237,1.3818928058725111,False,False,34.388125000000002,20420,1.6840413809990207,0.91610243708404482,0.62424291715728053,0
random,dmpc,9,20,True,54.799999999999024,1.2947439888376941,False,False,39.889208000000004,21920,1.8197631386861317,1.0864607293625534,0.45042265695902656,0
random,dmpc,10,20,True,51.999999999999183,1.2925362103558189,False,False,41.9985,20800,2.0191586538461537,1.0133135159790827,0.54780739528717592,0
random,dmpc,11,20,True,52.549999999999152,1.2780238719479426,False,False,40.544249999999998,21020,1.9288415794481446,0.99864997385117926,0.57294633754299662,0
random,dmpc,12,20,True,63.999999999998501,1.3238599351189149,False,False,46.246541999999998,25600,1.806505546875,0.92300561043821139,0.61361192265011699,0
random,dmpc,13,20,True,64.949999999998454,1.2782376277672243,False,False,43.754916999999999,25980,1.6841769438029255,0.90981793419441437,0.64288191817240059,0
random,dmpc,14,20,True,54.049999999999066,1.5869513407252422,False,False,50.399833000000001,21620,2.3311671137835339,1.0579008202435749,0.48780903006406978,0
random,dmpc,15,20,True,51.049999999999237,1.3956184075282803,False,False,32.274292000000003,20420,1.5805236043095006,1.0248644249722978,0.51759993155917883,0
random,dmpc,16,20,True,54.999999999999012,1.5461329887101347,False,False,50.042625000000001,22000,2.2746647727272729,1.0316700703196944,0.50199755493484388,0
random,dmpc,17,20,True,55.499999999998984,1.2940338678130576,False,False,37.180999999999997,22200,1.6748198198198199,0.97509955474476417,0.56253832691425099,0
random,dmpc,18,20,True,51.849999999999191,1.6781229716740453,False,False,35.015500000000003,20740,1.6883076181292189,0.89922734097965396,0.62232660300051068,0
random,dmpc,19,20,True,62.999999999998558,1.3021838405989017,False,False,38.574333000000003,25200,1.5307275000000002,0.85773864017930623,0.67112046253783741,0
random,dmpc,20,20,True,52.299999999999166,1.8748421320041089,False,False,39.752583000000001,20920,1.9002190726577437,0.97484408209795692,0.57625009704587338,0
random,dmpc,21,20,True,56.399999999998933,1.7425686256277884,False,False,43.808,22560,1.9418439716312057,0.92530000986299532,0.61974563288402751,0
random,dmpc,22,20,True,63.499999999998529,1.3210532340561938,False,False,46.148667000000003,25400,1.8168766535433072,0.78974597732906027,0.75384715022681603,0
random,dmpc,23,20,True,52.74999999999914,1.888263093033909,False,False,39.281332999999997,21100,1.8616745497630331,1.0489243057472473,0.494749730173694,0
random,dmpc,24,20,True,55.74999999999897,1.2855294243806519,False,False,46.101792000000003,22300,2.0673449327354261,0.91732965818617185,0.6218577904370991,0
random,dmpc,25,20,True,54.449999999999044,1.7495111320512033,False,False,36.410207999999997,21780,1.6717267217630853,0.96029353029946196,0.5780111707951654,0
random,dmpc,26,20,True,42.799999999999706,1.2969795111366538,False,False,28.452708999999999,17120,1.6619573014018691,1.0439615623695979,0.51015477689227073,0
random,dmpc,27,20,True,52.449999999999157,2.2211982689812371,False,False,40.280917000000002,20980,1.9199674451858915,1.0506734383040417,0.49000272604688022,0
random,dmpc,28,20,True,58.499999999998813,1.3001834781099342,False,False,44.924833,23400,1.9198646581196581,0.93468712671987708,0.61003585828557505,0
random,dmpc,29,20,True,60.049999999998725,1.2948380697880544,False,False,40.846165999999997,24020,1.7005064945878434,0.76843210369375492,0.77525230652213528,0
random,orca,0,20,True,50.449999999999271,1.1470476289426459,False,False,39.355041999999997,20180,1.9502002973240828,1.4925250849514913,0.10315898958109347,0
random,orca,1,20,True,59.949999999998731,1.3690524569482174,False,False,56.818834000000003,23980,2.3694259382819016,1.4964609151628914,0.14671706494886624,0
random,orca,2,20,True,50.499999999999268,1.1280905725615451,False,False,53.778708000000002,20200,2.6623122772277226,1.4981236032474909,0.086688689854390738,0
random,orca,3,20,True,62.149999999998606,1.1501426271159161,False,False,59.336750000000002,24860,2.3868362831858407,1.4971779860498771,0.25211573688204969,0
random,orca,4,20,True,51.399999999999217,1.1501494574384059,False,False,49.449874999999999,20560,2.4051495622568093,1.4985935681878648,0.12058588116649255,0
random,orca,5,20,False,90.049999999997027,1.4122953894879624,False,False,74.215584000000007,36020,2.060399333703498,1.4909498590802914,0.24668667498517022,0
random,orca,6,20,True,47.849999999999419,1.1297960894996113,False,False,52.777875000000002,19140,2.7574647335423199,1.4977970568246621,0.11921697240788474,0
random,orca,7,20,True,54.699999999999029,1.1719396357997829,False,False,50.973500000000001,21880,2.3296846435100549,1.4993477819955348,0.13588397694103813,0
random,orca,8,20,True,50.899999999999245,1.153602600976583,False,False,37.671042,20360,1.8502476424361494,1.4940443470752558,0.075043284322616061,0
random,orca,9,20,True,53.699999999999086,1.2997670974464239,False,False,45.133499999999998,21480,2.1011871508379887,1.4997983273307576,0.067096534939802915,0
random,orca,10,20,True,51.599999999999206,1.1501280095876858,False,False,49.235416999999998,20640,2.385436870155039,1.4987774411582588,0.20668354708617212,0
random,orca,11,20,True,59.399999999998762,1.1438941857601712,False,False,68.766958000000002,23760,2.894232239057239,1.498151489391895,0.15645078482977667,0
random,orca,12,20,True,64.499999999998479,1.2278185992804913,False,False,53.648375000000001,25800,2.0793943798449614,1.4942805782417499,0.090504567987015186,0
random,orca,13,20,True,61.699999999998631,1.1498636430650495,False,False,51.991999999999997,24680,2.1066450567260939,1.4988922724810676,0.042535421502379663,0
random,orca,14,20,False,90.049999999997027,1.3200203459196362,False,False,73.381333999999995,36020,2.0372385896724041,1.4977199964784986,0.12797298362848841,0
random,orca,15,20,True,50.29999999999928,1.143453645968012,False,False,45.943916000000002,20120,2.2834948310139169,1.4973635288438878,0.14140522884541276,0
random,orca,16,20,True,56.149999999998947,1.1350043216052361,False,False,51.097959000000003,22460,2.2750649599287622,1.4994228208121183,0.053914489294689512,0
random,orca,17,20,True,57.49999999999887,1.3623134371452181,False,False,51.866957999999997,23000,2.2550851304347828,1.4991267125942369,0.16608104693286868,0
random,orca,18,20,True,51.249999999999226,1.3664299211328981,False,False,43.395375000000001,20500,2.1168475609756099,1.4980522287196874,0.08801196995404259,0
random,orca,19,20,False,90.049999999997027,1.2223715826100756,False,False,69.115375,36020,1.9188055247084952,1.4982254094480092,0.12653254832085753,0
random,orca,20,20,True,54.249999999999055,1.1539446676225238,False,False,48.170625000000001,21700,2.2198444700460831,1.4967722297205521,0.12436435710232498,0
random,orca,21,20,True,59.849999999998737,1.1659314826534655,False,False,69.881708000000003,23940,2.9190354218880534,1.4944239685381711,0.15103788679031072,0
random,orca,22,20,True,64.299999999998491,1.1500000000000057,False,False,48.363666000000002,25720,1.8803913685847591,1.4887152703459137,0.13684353194023532,0
random,orca,23,20,True,54.199999999999058,1.2151087997095815,False,False,40.360624999999999,21680,1.8616524446494465,1.4921016162600218,0.09590686260044147,0
random,orca,24,20,True,55.249999999998998,1.1905704407106061,False,False,44.870832999999998,22100,2.0303544343891402,1.499500448989602,0.050919838584770859,0
random,orca,25,20,True,53.149999999999118,1.6137686220448761,False,False,47.908915999999998,21260,2.2534767638758231,1.4986921984714805,0.061566071361267627,0
random,orca,26,20,True,51.399999999999217,1.2330074492868015,False,False,42.239542,20560,2.0544524319066149,1.4978288077296362,0.22019445699118381,0
random,orca,27,20,True,54.249999999999055,1.5076161496919775,False,False,48.066417000000001,21700,2.2150422580645164,1.4953552564022814,0.15717765013039842,0
random,orca,28,20,True,74.749999999997897,1.42543149753409,False,False,75.243958000000006,29900,2.516520334448161,1.4968254651374227,0.13743820677839114,0
random,orca,29,20,True,60.84999999999868,1.1465991877688666,False,False,47.789667000000001,24340,1.9634209942481513,1.481249999684729,0.13913875070509338,0
random,prollect,0,20,True,51.449999999999214,1.2406292916037114,False,False,35.406917,20580,1.7204527210884355,1.4938593292042108,0.059125234963386911,0.040379008746355687
random,prollect,1,20,True,52.74999999999914,1.2327486237044023,False,False,46.524124999999998,21100,2.2049348341232227,1.4894343553721394,0.092363650893507607,0.0661611374407583
random,prollect,2,20,True,47.699999999999427,1.2421832646264985,False,False,45.788708,19080,2.3998274633123691,1.4949512428858345,0.024580028474471761,0.035744234800838576
random,prollect,3,20,True,48.149999999999402,1.2432569013096784,False,False,41.276125,19260,2.1431009865005191,1.4962153991777682,0.018970436240472656,0.025960539979231569
random,prollect,4,20,True,51.34999999999922,1.2798275857248584,False,False,40.648583000000002,20540,1.9789962512171373,1.4967972680029134,0.011295101336432592,0.026290165530671861
random,prollect,5,20,True,56.949999999998902,1.2578370730329058,False,False,43.515749999999997,22780,1.9102611940298508,1.4978173019656467,0.0091097475409312456,0.022607550482879719
random,prollect,6,20,True,47.849999999999419,1.2514086058311495,False,False,47.773375000000001,19140,2.4959966039707417,1.4922295982588438,0.025356318778086171,0.056060606060606061
random,prollect,7,20,True,54.449999999999044,1.2389429926042923,False,False,45.195957999999997,21780,2.0751128558310374,1.494072145178778,0.02246249174521783,0.039348025711662078
random,prollect,8,20,True,50.899999999999245,1.233537169975508,False,False,40.878,20360,2.0077603143418465,1.4974282761060831,0.0080816572736111727,0.023870333988212179
random,prollect,9,20,True,51.949999999999186,1.2387293658005623,False,False,38.439875000000001,20780,1.849849615014437,1.4970542830601989,0.0086713685641319534,0.028007699711260828
random,prollect,10,20,True,49.749999999999311,1.2540961641285522,False,False,55.40625,19900,2.7842336683417086,1.4941435471402029,0.017442900835785598,0.041457286432160803
random,prollect,11,20,True,54.899999999999018,1.2235275841955726,False,False,47.205750000000002,21960,2.1496243169398905,1.4802206386671697,0.094255690697343242,0.10400728597449908
random,prollect,12,20,True,63.549999999998526,1.2750922071093387,False,False,49.332374999999999,25420,1.940691384736428,1.4957765879918452,0.048925805479153109,0.029150275373721481
random,prollect,13,20,True,59.349999999998765,1.250456658411945,False,False,52.858583000000003,23740,2.2265620471777594,1.4944644650247674,0.013839171628491576,0.04574557708508846
random,prollect,14,20,True,50.499999999999268,1.2734203676813116,False,False,48.321125000000002,20200,2.392134900990099,1.4960164205593094,0.010111331737334497,0.035495049504950492
random,prollect,15,20,True,50.449999999999271,1.256677442124237,False,False,39.754542000000001,20180,1.9699971258671953,1.4971050976247342,0.0079075023561673147,0.016947472745292368
random,prollect,16,20,True,52.849999999999135,1.2322330308678053,False,False,46.189666000000003,21140,2.1849416272469253,1.4947304137147106,0.016462357680868605,0.035477767265846734
random,prollect,17,20,True,56.749999999998913,1.2644115659033113,False,False,49.395000000000003,22700,2.1759911894273127,1.4956993277733541,0.017594778865785393,0.043744493392070483
random,prollect,18,20,False,90.049999999997027,1.2429438680735707,False,False,70.704624999999993,36020,1.9629268461965574,1.4928447615706397,0.061407139053347951,0.068989450305385891
random,prollect,19,20,True,62.449999999998589,1.2568716260094435,False,False,46.360709,24980,1.855913090472378,1.4974434301499013,0.0075364907774756922,0.017654123298638909
random,prollect,20,20,True,50.499999999999268,1.2447879505553967,False,False,45.365124999999999,20200,2.2457982673267325,1.4906139194427357,0.028627872535629269,0.066485148514851489
random,prollect,21,20,True,53.849999999999078,1.235613126262457,False,False,43.704042000000001,21540,2.0289713091922006,1.4927227235418128,0.043871032716291239,0.063509749303621174
random,prollect,22,20,True,60.949999999998674,1.2257981574465004,False,False,54.541375000000002,24380,2.2371359721082853,1.4974072457948717,0.008820715879610674,0.021123872026251024
random,prollect,23,20,True,52.649999999999146,1.2432401723798872,False,False,38.009416000000002,21060,1.8048155745489081,1.4937288741211754,0.01776947251154724,0.033143399810066476
random,prollect,24,20,True,57.649999999998862,1.1991708492173527,False,False,46.674458999999999,23060,2.024044189071986,1.4943476151640855,0.029362416399988184,0.04284475281873374
random,prollect,25,20,True,53.149999999999118,1.2549713587161049,False,False,44.161915999999998,21260,2.0772302916274694,1.4969982658416625,0.010200696072095861,0.023283160865475071
random,prollect,26,20,True,41.549999999999777,1.254958125300478,False,False,30.354167,16620,1.8263638387484959,1.4916828052720352,0.03058905443102581,0.048616125150421179
random,prollect,27,20,True,52.149999999999174,1.2429216580575873,False,False,39.660708,20860,1.9012803451581974,1.4962266180289503,0.021047711169651245,0.039549376797698946
random,prollect,28,20,True,56.999999999998899,1.237813941524343,False,False,36.994458999999999,22800,1.6225639912280703,1.4907875007069114,0.084266821457951863,0.060964912280701757
random,prollect,29,20,True,59.149999999998776,1.2560864286442124,False,False,33.080374999999997,23660,1.3981561707523247,1.4924822401247408,0.022441051930939312,0.048182586644125107
random,vo,0,20,True,51.34999999999922,1.4328315239392799,False,False,32.985957999999997,20540,1.6059375851996105,1.4979607504075387,0.036442878578523602,0
random,vo,1,20,True,53.149999999999118,1.4475743683061288,False,False,49.135958000000002,21260,2.311192756349953,1.4961254912882134,0.075439566014834258,0
random,vo,2,20,True,48.34999999999939,1.4286270654625071,False,False,38.206333999999998,19340,1.9755084798345395,1.4963591084116377,0.038359608312650569,0
random,vo,3,20,True,49.849999999999305,1.4231300305095593,False,False,37.421917000000001,19940,1.8767260280842528,1.4968001157676079,0.028507020722228847,0
random,vo,4,20,True,51.34999999999922,1.4186121911865182,False,False,37.794209000000002,20540,1.8400296494644597,1.4970076225510505,0.01674051718498918,0
random,vo,5,20,True,59.099999999998779,1.4663092502577155,False,False,41.591625000000001,23640,1.7593749999999999,1.4991992264978455,0.014813852232725244,0
random,vo,6,20,True,47.849999999999419,1.4299790405713855,False,False,36.219417,19140,1.8923415360501568,1.4914296356883232,0.049121665549355341,0
random,vo,7,20,True,57.299999999998882,1.425287097012425,False,False,50.9345,22920,2.2222731239092495,1.4952372542858752,0.042930974685745721,0
random,vo,8,20,True,50.899999999999245,1.4411712386270821,False,False,35.746457999999997,20360,1.7557199410609037,1.4980602588244776,0.0084287238843713305,0
random,vo,9,20,True,52.149999999999174,1.4354847495061447,False,False,38.043999999999997,20860,1.8237775647171621,1.4981366927641506,0.0094279203461890056,0
random,vo,10,20,True,49.749999999999311,1.456938806319642,False,False,37.77675,19900,1.8983291457286433,1.4980161880199394,0.0178469158495249,0
random,vo,11,20,True,51.999999999999183,1.4119352014065059,False,False,51.027082999999998,20800,2.4532251442307693,1.4870571332055142,0.09812057680061155,0
random,vo,12,20,True,63.549999999998526,1.4425025297247376,False,False,44.192208000000001,25420,1.7384818253343823,1.4986267871771835,0.029603730375878094,0
random,vo,13,20,True,58.799999999998796,1.4473949361446146,False,False,58.152082999999998,23520,2.4724525085034013,1.4965530236468243,0.010934406904744245,0
random,vo,14,20,True,50.549999999999265,1.4212736997733253,False,False,43.526167000000001,20220,2.1526294263105838,1.4967825842062623,0.022802544858961084,0
random,vo,15,20,True,50.449999999999271,1.4512954873407762,False,False,29.970624999999998,20180,1.4851647670961348,1.4981432555941263,0.0096770890005776992,0
random,vo,16,20,True,52.799999999999137,1.4537940572754899,False,False,38.593667000000003,21120,1.8273516571969697,1.4965570000500921,0.019515301743288641,0
random,vo,17,20,True,56.349999999998936,1.4537777283106801,False,False,38.142375000000001,22540,1.6922082963620231,1.4975426182504632,0.014917071067587804,0
random,vo,18,20,False,90.049999999997027,1.4633778048948287,False,False,56.202792000000002,36020,1.5603218212104386,1.4995638482781202,0.060115793059140769,0
random,vo,19,20,True,62.749999999998572,1.4392267839444288,False,False,40.369624999999999,25100,1.608351593625498,1.498602145287331,0.0080430013754506924,0
random,vo,20,20,True,50.64999999999926,1.4394690429823356,False,False,45.783124999999998,20260,2.2597791214215204,1.4944333836104979,0.024595578516026367,0
random,vo,21,20,True,53.049999999999123,1.4227733613495874,False,False,39.479666000000002,21220,1.8604932139491048,1.4964125577291265,0.031794700897099522,0
random,vo,22,20,True,61.19999999999866,1.4453979917472675,False,False,38.292791000000001,24480,1.5642479983660134,1.4979961984173653,0.011541962380834738,0
random,vo,23,20,True,52.499999999999154,1.4345882422975005,False,False,36.709834000000001,21000,1.7480873333333335,1.4952207405585656,0.021597039337364111,0
random,vo,24,20,True,58.599999999998808,1.4277585712243739,False,False,46.082875000000001,23440,1.9659929607508533,1.4972762507928994,0.024938071235820473,0
random,vo,25,20,True,53.149999999999118,1.4407073765246026,False,False,36.892834000000001,21260,1.7353167450611477,1.498340682039158,0.011308881699122421,0
random,vo,26,20,True,41.549999999999777,1.4417250610499985,False,False,29.661708000000001,16620,1.7846996389891698,1.4947225468325762,0.024512201376684958,0
random,vo,27,20,True,52.149999999999174,1.4564293567709317,False,False,41.10575,20860,1.9705536912751678,1.4985033176627618,0.020651693614836941,0
random,vo,28,20,True,57.14999999999889,1.436271580834463,False,False,50.568958000000002,22860,2.2121153980752406,1.494040248451769,0.064024836489638096,0
random,vo,29,20,True,59.149999999998776,1.430389373151399,False,False,36.632458,23660,1.548286475063398,1.495046410905706,0.033332709703231954,0


==> sim/results_cpp/stats.json <==
{
  "intersection": {
    "vo": {
      "avg_dv": {
        "q0": 0.97819685185211802,
        "q1": 0.97819685185211802,
        "q2": 0.97819685185211802,
        "q3": 0.97819685185211802,
        "q4": 0.97819685185211802
      },
      "avg_speed": {
        "q0": 1.4986163558851229,
        "q1": 1.4986163558851229,
        "q2": 1.4986163558851229,
        "q3": 1.4986163558851229,
        "q4": 1.4986163558851229
      },
      "collision_rate": 0,
      "completion_rate": 0,
      "completion_time": null,
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.3902844919951698,
        "q1": 1.3902844919951698,
        "q2": 1.3902844919951698,
        "q3": 1.3902844919951698,
        "q4": 1.3902844919951698
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 89.573791,
        "q1": 93.489917000000005,
        "q2": 97.687875000000005,
        "q3": 106.750917,
        "q4": 109.214375
      }
    },
    "dmpc": {
      "avg_dv": {
        "q0": 0.55533474023284268,
        "q1": 0.55533474023284268,
        "q2": 0.55533474023284268,
        "q3": 0.55533474023284268,
        "q4": 0.55533474023284268
      },
      "avg_speed": {
        "q0": 1.1326325399271842,
        "q1": 1.1326325399271842,
        "q2": 1.1326325399271842,
        "q3": 1.1326325399271842,
        "q4": 1.1326325399271842
      },
      "collision_rate": 1,
      "completion_rate": 0,
      "completion_time": null,
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 0.98774752221355899,
        "q1": 0.98774752221355899,
        "q2": 0.98774752221355899,
        "q3": 0.98774752221355899,
        "q4": 0.98774752221355899
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 38.707000000000001,
        "q1": 40.448915999999997,
        "q2": 40.502791999999999,
        "q3": 42.457915999999997,
        "q4": 51.155166000000001
      }
    },
    "prollect": {
      "avg_dv": {
        "q0": 0.065817780593756273,
        "q1": 0.065817780593756273,
        "q2": 0.065817780593756273,
        "q3": 0.065817780593756273,
        "q4": 0.065817780593756273
      },
      "avg_speed": {
        "q0": 1.4897905968724032,
        "q1": 1.4897905968724032,
        "q2": 1.4897905968724032,
        "q3": 1.4897905968724032,
        "q4": 1.4897905968724032
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 69.249999999998209,
        "q1": 69.249999999998209,
        "q2": 69.249999999998209,
        "q3": 69.249999999998209,
        "q4": 69.249999999998209
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2158008930835131,
        "q1": 1.2158008930835131,
        "q2": 1.2158008930835131,
        "q3": 1.2158008930835131,
        "q4": 1.2158008930835131
      },
      "preempt_rate": {
        "q0": 0.062851985559566781,
        "q1": 0.062851985559566781,
        "q2": 0.062851985559566781,
        "q3": 0.062851985559566781,
        "q4": 0.062851985559566781
      },
      "runtime_ms": {
        "q0": 44.609833999999999,
        "q1": 50.480167000000002,
        "q2": 54.239542,
        "q3": 62.564708000000003,
        "q4": 68.599958999999998
      }
    }
  },
  "bottleneck": {
    "vo": {
      "avg_dv": {
        "q0": 0.0076874691147430403,
        "q1": 0.020179551382220141,
        "q2": 0.031071446780802869,
        "q3": 0.040132984564210397,
        "q4": 0.04249051970316739
      },
      "avg_speed": {
        "q0": 1.4980095396979733,
        "q1": 1.4981957361243179,
        "q2": 1.4988814084937967,
        "q3": 1.4990465878547787,
        "q4": 1.4995134164923123
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 53.199999999999115,
        "q1": 55.099999999999007,
        "q2": 55.499999999998984,
        "q3": 56.349999999998936,
        "q4": 56.549999999998924
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.4001961266356513,
        "q1": 1.4068554655212919,
        "q2": 1.4198924888553206,
        "q3": 1.428745370894023,
        "q4": 1.4737659810925521
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 22.474,
        "q1": 27.771332999999998,
        "q2": 30.065249999999999,
        "q3": 30.083041999999999,
        "q4": 40.216458000000003
      }
    },
    "dmpc": {
      "avg_dv": {
        "q0": 0.17048537970914127,
        "q1": 0.18088679014630904,
        "q2": 0.21302850543336974,
        "q3": 0.21881112048925203,
        "q4": 0.23313760411184137
      },
      "avg_speed": {
        "q0": 1.3409965944118043,
        "q1": 1.3484795614290195,
        "q2": 1.36037040195671,
        "q3": 1.3872825549886298,
        "q4": 1.3936256810112544
      },
      "collision_rate": 0.20000000000000001,
      "completion_rate": 1,
      "completion_time": {
        "q0": 57.099999999998893,
        "q1": 57.549999999998867,
        "q2": 58.949999999998788,
        "q3": 60.199999999998717,
        "q4": 60.399999999998705
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 0.921460880661368,
        "q1": 1.042932545110705,
        "q2": 1.0622963179924851,
        "q3": 1.0981505724487748,
        "q4": 1.4145154028365401
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 13.079209000000001,
        "q1": 14.116917000000001,
        "q2": 17.886292000000001,
        "q3": 18.382290999999999,
        "q4": 21.366624999999999
      }
    },
    "prollect": {
      "avg_dv": {
        "q0": 0.0088302152158388197,
        "q1": 0.018071146126673782,
        "q2": 0.018692955139142906,
        "q3": 0.026659124960890023,
        "q4": 0.026916555053102618
      },
      "avg_speed": {
        "q0": 1.4893393423670158,
        "q1": 1.4936396020678426,
        "q2": 1.4939705466616557,
        "q3": 1.4969655954967749,
        "q4": 1.4975820514209666
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 53.199999999999115,
        "q1": 54.199999999999058,
        "q2": 54.899999999999018,
        "q3": 55.099999999999007,
        "q4": 55.149999999999004
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2156769224832999,
        "q1": 1.2337282214028054,
        "q2": 1.2367537969226547,
        "q3": 1.2446316317264956,
        "q4": 1.2449709963625775
      },
      "preempt_rate": {
        "q0": 0.022142531876138433,
        "q1": 0.03577302631578947,
        "q2": 0.069016319129646425,
        "q3": 0.076049354243542436,
        "q4": 0.12284482758620689
      },
      "runtime_ms": {
        "q0": 28.032624999999999,
        "q1": 32.752791000000002,
        "q2": 38.940624999999997,
        "q3": 53.167084000000003,
        "q4": 69.207499999999996
      }
    }
  },
  "random": {
    "vo": {
      "avg_dv": {
        "q0": 0.01674051718498918,
        "q1": 0.028507020722228847,
        "q2": 0.036442878578523602,
        "q3": 0.038359608312650569,
        "q4": 0.075439566014834258
      },
      "avg_speed": {
        "q0": 1.4961254912882134,
        "q1": 1.4963591084116377,
        "q2": 1.4968001157676079,
        "q3": 1.4970076225510505,
        "q4": 1.4979607504075387
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 48.34999999999939,
        "q1": 49.849999999999305,
        "q2": 51.34999999999922,
        "q3": 51.34999999999922,
        "q4": 53.149999999999118
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.4186121911865182,
        "q1": 1.4231300305095593,
        "q2": 1.4286270654625071,
        "q3": 1.4328315239392799,
        "q4": 1.4475743683061288
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 20.706333000000001,
        "q1": 26.559916000000001,
        "q2": 36.057625000000002,
        "q3": 38.346958999999998,
        "q4": 42.514916999999997
      }
    },
    "dmpc": {
      "avg_dv": {
        "q0": 0.4597591030146258,
        "q1": 0.50035611204335517,
        "q2": 0.51653361730568459,
        "q3": 0.52976399609785518,
        "q4": 0.6141417818598911
      },
      "avg_speed": {
        "q0": 0.92517997789837003,
        "q1": 1.0147423113542822,
        "q2": 1.0309952063879571,
        "q3": 1.0464938593181812,
        "q4": 1.0837287621480458
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 49.449999999999328,
        "q1": 50.549999999999265,
        "q2": 51.6999999999992,
        "q3": 53.09999999999912,
        "q4": 53.249999999999112
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2565222370420841,
        "q1": 1.2565861128742823,
        "q2": 1.6323344658792105,
        "q3": 1.6439595819144071,
        "q4": 1.6878781662841911
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 20.853124999999999,
        "q1": 21.737083999999999,
        "q2": 22.632708000000001,
        "q3": 22.910416999999999,
        "q4": 27.183707999999999
      }
    },
    "prollect": {
      "avg_dv": {
        "q0": 0.011295101336432592,
        "q1": 0.018970436240472656,
        "q2": 0.024580028474471761,
        "q3": 0.059125234963386911,
        "q4": 0.092363650893507607
      },
      "avg_speed": {
        "q0": 1.4894343553721394,
        "q1": 1.4938593292042108,
        "q2": 1.4949512428858345,
        "q3": 1.4962153991777682,
        "q4": 1.4967972680029134
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 47.699999999999427,
        "q1": 48.149999999999402,
        "q2": 51.34999999999922,
        "q3": 51.449999999999214,
        "q4": 52.74999999999914
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2327486237044023,
        "q1": 1.2406292916037114,
        "q2": 1.2421832646264985,
        "q3": 1.2432569013096784,
        "q4": 1.2798275857248584
      },
      "preempt_rate": {
        "q0": 0.025960539979231569,
        "q1": 0.026290165530671861,
        "q2": 0.035744234800838576,
        "q3": 0.040379008746355687,
        "q4": 0.0661611374407583
      },
      "runtime_ms": {
        "q0": 32.661042000000002,
        "q1": 33.6265,
        "q2": 33.705708999999999,
        "q3": 35.234791999999999,
        "q4": 40.684542
      }
    }
  }
}


==> sim/results_cpp/summary.csv <==
scenario,method,seed,n_agents,completed,completion_time,min_distance,deadlock,collision,runtime_ms,avg_speed,avg_dv,preempt_rate
bottleneck,dmpc,0,16,True,57.549999999998867,1.0981505724487748,False,False,21.366624999999999,1.3872825549886298,0.18088679014630904,0
bottleneck,dmpc,1,16,True,57.099999999998893,1.4145154028365401,False,False,17.886292000000001,1.3936256810112544,0.17048537970914127,0
bottleneck,dmpc,2,16,True,60.399999999998705,0.921460880661368,False,True,18.382290999999999,1.3484795614290195,0.23313760411184137,0
bottleneck,dmpc,3,16,True,60.199999999998717,1.042932545110705,False,False,13.079209000000001,1.3409965944118043,0.21881112048925203,0
bottleneck,dmpc,4,16,True,58.949999999998788,1.0622963179924851,False,False,14.116917000000001,1.36037040195671,0.21302850543336974,0
bottleneck,prollect,0,16,True,54.899999999999018,1.2449709963625775,False,False,32.752791000000002,1.4975820514209666,0.026916555053102618,0.022142531876138433
bottleneck,prollect,1,16,True,53.199999999999115,1.2337282214028054,False,False,69.207499999999996,1.4969655954967749,0.0088302152158388197,0.03577302631578947
bottleneck,prollect,2,16,True,55.099999999999007,1.2446316317264956,False,False,28.032624999999999,1.4893393423670158,0.026659124960890023,0.12284482758620689
bottleneck,prollect,3,16,True,55.149999999999004,1.2156769224832999,False,False,53.167084000000003,1.4939705466616557,0.018692955139142906,0.069016319129646425
bottleneck,prollect,4,16,True,54.199999999999058,1.2367537969226547,False,False,38.940624999999997,1.4936396020678426,0.018071146126673782,0.076049354243542436
bottleneck,vo,0,16,True,55.099999999999007,1.4198924888553206,False,False,30.065249999999999,1.4990465878547787,0.031071446780802869,0
bottleneck,vo,1,16,True,53.199999999999115,1.4737659810925521,False,False,27.771332999999998,1.4995134164923123,0.0076874691147430403,0
bottleneck,vo,2,16,True,56.549999999998924,1.4001961266356513,False,False,40.216458000000003,1.4981957361243179,0.040132984564210397,0
bottleneck,vo,3,16,True,55.499999999998984,1.428745370894023,False,False,22.474,1.4988814084937967,0.020179551382220141,0
bottleneck,vo,4,16,True,56.349999999998936,1.4068554655212919,False,False,30.083041999999999,1.4980095396979733,0.04249051970316739,0
intersection,dmpc,0,20,False,90.049999999997027,0.98774752221355899,False,True,40.448915999999997,1.1326325399271842,0.55533474023284268,0
intersection,dmpc,1,20,False,90.049999999997027,0.98774752221355899,False,True,51.155166000000001,1.1326325399271842,0.55533474023284268,0
intersection,dmpc,2,20,False,90.049999999997027,0.98774752221355899,False,True,42.457915999999997,1.1326325399271842,0.55533474023284268,0
intersection,dmpc,3,20,False,90.049999999997027,0.98774752221355899,False,True,40.502791999999999,1.1326325399271842,0.55533474023284268,0
intersection,dmpc,4,20,False,90.049999999997027,0.98774752221355899,False,True,38.707000000000001,1.1326325399271842,0.55533474023284268,0
intersection,prollect,0,20,True,69.249999999998209,1.2158008930835131,False,False,50.480167000000002,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,1,20,True,69.249999999998209,1.2158008930835131,False,False,54.239542,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,2,20,True,69.249999999998209,1.2158008930835131,False,False,44.609833999999999,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,3,20,True,69.249999999998209,1.2158008930835131,False,False,68.599958999999998,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,4,20,True,69.249999999998209,1.2158008930835131,False,False,62.564708000000003,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,vo,0,20,False,90.049999999997027,1.3902844919951698,False,False,93.489917000000005,1.4986163558851229,0.97819685185211802,0
intersection,vo,1,20,False,90.049999999997027,1.3902844919951698,False,False,97.687875000000005,1.4986163558851229,0.97819685185211802,0
intersection,vo,2,20,False,90.049999999997027,1.3902844919951698,False,False,106.750917,1.4986163558851229,0.97819685185211802,0
intersection,vo,3,20,False,90.049999999997027,1.3902844919951698,False,False,89.573791,1.4986163558851229,0.97819685185211802,0
intersection,vo,4,20,False,90.049999999997027,1.3902844919951698,False,False,109.214375,1.4986163558851229,0.97819685185211802,0
random,dmpc,0,20,True,53.09999999999912,1.2565861128742823,False,False,22.910416999999999,1.0837287621480458,0.4597591030146258,0
random,dmpc,1,20,True,53.249999999999112,1.2565222370420841,False,False,27.183707999999999,0.92517997789837003,0.6141417818598911,0
random,dmpc,2,20,True,50.549999999999265,1.6439595819144071,False,False,22.632708000000001,1.0147423113542822,0.52976399609785518,0
random,dmpc,3,20,True,49.449999999999328,1.6323344658792105,False,False,20.853124999999999,1.0464938593181812,0.50035611204335517,0
random,dmpc,4,20,True,51.6999999999992,1.6878781662841911,False,False,21.737083999999999,1.0309952063879571,0.51653361730568459,0
random,prollect,0,20,True,51.449999999999214,1.2406292916037114,False,False,32.661042000000002,1.4938593292042108,0.059125234963386911,0.040379008746355687
random,prollect,1,20,True,52.74999999999914,1.2327486237044023,False,False,40.684542,1.4894343553721394,0.092363650893507607,0.0661611374407583
random,prollect,2,20,True,47.699999999999427,1.2421832646264985,False,False,33.6265,1.4949512428858345,0.024580028474471761,0.035744234800838576
random,prollect,3,20,True,48.149999999999402,1.2432569013096784,False,False,33.705708999999999,1.4962153991777682,0.018970436240472656,0.025960539979231569
random,prollect,4,20,True,51.34999999999922,1.2798275857248584,False,False,35.234791999999999,1.4967972680029134,0.011295101336432592,0.026290165530671861
random,vo,0,20,True,51.34999999999922,1.4328315239392799,False,False,20.706333000000001,1.4979607504075387,0.036442878578523602,0
random,vo,1,20,True,53.149999999999118,1.4475743683061288,False,False,36.057625000000002,1.4961254912882134,0.075439566014834258,0
random,vo,2,20,True,48.34999999999939,1.4286270654625071,False,False,42.514916999999997,1.4963591084116377,0.038359608312650569,0
random,vo,3,20,True,49.849999999999305,1.4231300305095593,False,False,38.346958999999998,1.4968001157676079,0.028507020722228847,0
random,vo,4,20,True,51.34999999999922,1.4186121911865182,False,False,26.559916000000001,1.4970076225510505,0.01674051718498918,0


==> sim/results_orca/scaling_summary.csv <==
scenario,method,seed,n_agents,completed,completion_time,min_distance,deadlock,collision,runtime_ms,ctrl_calls,runtime_us_per_call,avg_speed,avg_dv,preempt_rate
bottleneck,dmpc,0,16,True,57.599999999998865,1.2904362845581441,False,False,47.197125,18432,2.56060791015625,1.3867179622784778,0.18134588607296004,0
bottleneck,dmpc,1,16,True,57.099999999998893,1.4145154028365401,False,False,37.843000000000004,18272,2.0710923817863396,1.3936256810112544,0.17048537970914127,0
bottleneck,dmpc,2,16,True,60.699999999998688,1.2838586027495196,False,False,44.849916999999998,19424,2.3089949032125205,1.3458751909575013,0.24107940248040688,0
bottleneck,dmpc,3,16,True,60.049999999998725,1.2736225013630886,False,False,41.279625000000003,19216,2.1481903101582014,1.3446063716638685,0.21570074355699848,0
bottleneck,dmpc,4,16,True,58.949999999998788,1.284126654710686,False,False,41.587792,18864,2.2046115351993216,1.3611310708123918,0.21324143460146333,0
bottleneck,orca,0,16,False,90.049999999997027,1.2424343541286156,False,False,74.715917000000005,28816,2.5928621946141033,1.4882124809401063,0.70024640490101808,0
bottleneck,orca,1,16,False,90.049999999997027,1.2931621117894421,False,False,84.543000000000006,28816,2.9338908939478068,1.4897054469590563,0.72401283231611979,0
bottleneck,orca,2,16,False,90.049999999997027,1.2948008365953205,False,False,86.950500000000005,28816,3.0174382287617991,1.4941820899932345,0.85026310428432372,0
bottleneck,orca,3,16,False,90.049999999997027,1.2712457402985116,False,False,63.047542,28816,2.1879352443087172,1.4804398016944653,0.74155992218504019,0
bottleneck,orca,4,16,False,90.049999999997027,1.295857591601532,False,False,74.631208000000001,28816,2.589922543031649,1.4901492886766741,0.76455017806656411,0
bottleneck,prollect,0,16,True,54.899999999999018,1.2449709963625775,False,False,39.450791000000002,17568,2.2456051343351553,1.4975820514209666,0.026916555053102618,0.022142531876138433
bottleneck,prollect,1,16,True,53.199999999999115,1.2337282214028054,False,False,41.234875000000002,17024,2.4221613604323307,1.4969655954967749,0.0088302152158388197,0.03577302631578947
bottleneck,prollect,2,16,True,55.099999999999007,1.2446316317264956,False,False,47.871667000000002,17632,2.715044634754991,1.4893393423670158,0.026659124960890023,0.12284482758620689
bottleneck,prollect,3,16,True,55.149999999999004,1.2156769224832999,False,False,41.140292000000002,17648,2.3311588848594744,1.4939705466616557,0.018692955139142906,0.069016319129646425
bottleneck,prollect,4,16,True,54.199999999999058,1.2367537969226547,False,False,50.963166999999999,17344,2.938374481088561,1.4936396020678426,0.018071146126673782,0.076049354243542436
bottleneck,vo,0,16,True,55.099999999999007,1.4198924888553206,False,False,42.90025,17632,2.4330904038112524,1.4990465878547787,0.031071446780802869,0
bottleneck,vo,1,16,True,53.199999999999115,1.4737659810925521,False,False,70.737791000000001,17024,4.1551803923872175,1.4995134164923123,0.0076874691147430403,0
bottleneck,vo,2,16,True,56.549999999998924,1.4001961266356513,False,False,48.981957999999999,18096,2.7067837091069848,1.4981957361243179,0.040132984564210397,0
bottleneck,vo,3,16,True,55.499999999998984,1.428745370894023,False,False,36.208958000000003,17760,2.0387926801801806,1.4988814084937967,0.020179551382220141,0
bottleneck,vo,4,16,True,56.349999999998936,1.4068554655212919,False,False,46.874208000000003,18032,2.5995013309671697,1.4980095396979733,0.04249051970316739,0
bottleneck,dmpc,0,32,True,64.249999999998494,0.5633541745016809,False,True,184.145625,41120,4.4782496352140075,1.2699037151979968,0.33332205085082861,0
bottleneck,dmpc,1,32,False,90.049999999997027,0.1683637009317572,True,True,231.102,57632,4.0099597445863413,0.93437824744769538,0.67073250080192226,0
bottleneck,dmpc,2,32,False,90.049999999997027,0.89050843301565241,False,True,217.82487499999999,57632,3.7795820898112158,0.92901253997062694,0.68013354602682119,0
bottleneck,dmpc,3,32,False,90.049999999997027,0.28239338723481067,False,True,220.47520900000001,57632,3.8255692844253195,0.940134452098911,0.68393921909583666,0
bottleneck,dmpc,4,32,False,90.049999999997027,0.43695484585113231,False,True,221.14737500000001,57632,3.8372323535535813,0.93240585188702618,0.68077334889447094,0
bottleneck,orca,0,32,False,90.049999999997027,0.5633541745016819,False,True,248.37299999999999,57632,4.3096370072182122,1.491253307879193,0.76763405276736485,0
bottleneck,orca,1,32,False,90.049999999997027,0.16836370093175249,False,True,250.94745900000001,57632,4.3543076589394785,1.4956606299446225,0.77360340893925261,0
bottleneck,orca,2,32,False,90.049999999997027,0.89050843301708693,False,True,242.34662499999999,57632,4.2050705337312602,1.492786120536491,0.78153545890849951,0
bottleneck,orca,3,32,False,90.049999999997027,0.28239338723481378,False,True,266.52612499999998,57632,4.6246204365630206,1.4940814331343453,0.82993892259429847,0
bottleneck,orca,4,32,False,90.049999999997027,0.4369548458511448,False,True,235.79108299999999,57632,4.0913222341754576,1.4932659068756753,0.82819807737135986,0
bottleneck,prollect,0,32,True,57.399999999998876,0.56335417450167957,False,True,145.836792,36736,3.9698604094076662,1.4803428583357883,0.063552436229903683,0.2339122386759582
bottleneck,prollect,1,32,True,56.649999999998919,0.16836370093175837,False,True,167.841542,36256,4.6293452669902919,1.4740300753542641,0.071414836675653084,0.3115898058252427
bottleneck,prollect,2,32,True,58.899999999998791,0.8905084330163846,False,True,176.60312500000001,37696,4.6849300986842106,1.4728458409797385,0.099281341553386457,0.30493951612903225
bottleneck,prollect,3,32,True,58.649999999998805,0.28239338723482088,False,True,180.64158399999999,37536,4.8124889173060525,1.4673758253440075,0.10581394452995166,0.41922421142369992
bottleneck,prollect,4,32,True,57.799999999998853,0.43695484585112682,False,True,175.70325,36992,4.7497634623702423,1.4685570684095484,0.0901572100588314,0.38051470588235292
bottleneck,vo,0,32,True,58.849999999998793,0.56335417450168834,False,True,159.923959,37664,4.2460694296941375,1.494668797228522,0.088641184272552326,0
bottleneck,vo,1,32,True,55.199999999999001,0.1683637009317612,False,True,156.34104099999999,35328,4.425414430480072,1.4966548141675693,0.044614573097350486,0
bottleneck,vo,2,32,True,56.899999999998904,0.89050843301706006,False,True,144.624,36416,3.9714411247803163,1.4965914208506614,0.0621024910345108,0
bottleneck,vo,3,32,True,60.099999999998722,0.28239338723480817,False,True,161.52533399999999,38464,4.1993899230449241,1.4948088827319452,0.10278231782314945,0
bottleneck,vo,4,32,True,56.599999999998921,0.43695484585113847,False,True,143.309417,36224,3.9562007784893991,1.4940084495678803,0.067756075110935648,0
bottleneck,dmpc,0,64,False,90.049999999997027,0.56335417450168046,False,True,756.86041699999998,115264,6.5663209414908383,0.95721273458649314,0.69982239356920428,0
bottleneck,dmpc,1,64,False,90.049999999997027,0.1683637009317577,False,True,776.74308399999995,115264,6.7388177054414209,0.94978604628911589,0.69957474247572304,0
bottleneck,dmpc,2,64,False,90.049999999997027,0.083841944393983403,False,True,873.57720800000004,115264,7.5789249722376457,0.95503655689301392,0.70669162049433265,0
bottleneck,dmpc,3,64,False,90.049999999997027,0.14331819883978408,False,True,749.06487500000003,115264,6.4986888794419766,0.95034551175728132,0.69674185885647499,0
bottleneck,dmpc,4,64,False,90.049999999997027,0.38124608632773443,False,True,760.97516700000006,115264,6.6020194249722381,0.95899162208783961,0.69447700528811651,0
bottleneck,orca,0,64,False,90.049999999997027,0.5633541745016819,False,True,952.40625,115264,8.262824906302054,1.4918631185624252,0.84093723256157815,0
bottleneck,orca,1,64,False,90.049999999997027,0.16836370093175249,False,True,842.50833299999999,115264,7.3093796241671294,1.4927452133256189,0.86847638363687263,0
bottleneck,orca,2,64,False,90.049999999997027,0.083841944393983403,False,True,919.21716700000002,115264,7.9748851939894507,1.4861825655910059,0.92191812888306346,0
bottleneck,orca,3,64,False,90.049999999997027,0.14331819883978408,False,True,933.54720799999996,115264,8.0992088423098281,1.4879145119894759,0.96011911209021361,0
bottleneck,orca,4,64,False,90.049999999997027,0.38124608632773443,False,True,770.07987500000002,115264,6.6810094652276515,1.4939589882933393,0.85126886320608253,0
bottleneck,prollect,0,64,True,62.899999999998563,0.56335417450167957,False,True,616.45462499999996,80512,7.6566800601152627,1.4507023819863796,0.21713543159904453,0.57578994435612085
bottleneck,prollect,1,64,True,66.499999999998366,0.16836370093175837,False,True,608.62675000000002,85120,7.1502202772556389,1.4476549977710225,0.28885305022345564,0.59234022556390975
bottleneck,prollect,2,64,True,62.94999999999856,0.083841944393983805,False,True,634.36483399999997,80576,7.8728757198173156,1.4524617512689526,0.22350868759238446,0.57429011119936457
bottleneck,prollect,3,64,True,66.94999999999834,0.14331819883978758,False,True,616.32429100000002,85696,7.191984351661687,1.4542685348316826,0.26907286284401227,0.55448328976848393
bottleneck,prollect,4,64,True,63.999999999998501,0.38124608632773443,False,True,589.71662500000002,81920,7.1986892700195311,1.4523648013819521,0.23389367175726933,0.57452392578125
bottleneck,vo,0,64,True,66.149999999998386,0.56335417450168834,False,True,679.46600000000001,84672,8.0246834845049122,1.4823684648562769,0.25450135049594264,0
bottleneck,vo,1,64,False,90.049999999997027,0.1683637009317612,False,True,780.133375,115264,6.7682309741116047,1.4872857229948495,0.5019429946589784,0
bottleneck,vo,2,64,True,66.499999999998366,0.082513007703460053,False,True,613.59849999999994,85120,7.2086289943609021,1.4840493205049916,0.27611179944647485,0
bottleneck,vo,3,64,False,90.049999999997027,0.14321321175176635,False,True,825.80345799999998,115264,7.1644525437257078,1.4878998763904157,0.47365876954935215,0
bottleneck,vo,4,64,True,70.449999999998141,0.34775185229626621,False,True,667.21074999999996,90176,7.3989836541873668,1.4870502224349906,0.30027051942272359,0
intersection,dmpc,0,20,False,90.049999999997027,1.2693302844554992,False,False,105.43662500000001,36020,2.9271689339255968,1.1381740616639,0.57777763316992548,0
intersection,dmpc,1,20,False,90.049999999997027,1.2693302844554992,False,False,96.506333999999995,36020,2.6792430316490838,1.1381740616639,0.57777763316992548,0
intersection,dmpc,2,20,False,90.049999999997027,1.2693302844554992,False,False,103.373375,36020,2.8698882565241535,1.1381740616639,0.57777763316992548,0
intersection,dmpc,3,20,False,90.049999999997027,1.2693302844554992,False,False,108.296792,36020,3.0065739033870074,1.1381740616639,0.57777763316992548,0
intersection,dmpc,4,20,False,90.049999999997027,1.2693302844554992,False,False,97.164332999999999,36020,2.6975106329816767,1.1381740616639,0.57777763316992548,0
intersection,orca,0,20,False,90.049999999997027,1.2641156394526292,False,False,99.036584000000005,36020,2.7494887284841756,1.4896203856759411,0.4865730475426216,0
intersection,orca,1,20,False,90.049999999997027,1.2641156394526292,False,False,91.337125,36020,2.5357336202109937,1.4896203856759411,0.4865730475426216,0
intersection,orca,2,20,False,90.049999999997027,1.2641156394526292,False,False,91.626541000000003,36020,2.5437684897279289,1.4896203856759411,0.4865730475426216,0
intersection,orca,3,20,False,90.049999999997027,1.2641156394526292,False,False,96.501833000000005,36020,2.679118073292615,1.4896203856759411,0.4865730475426216,0
intersection,orca,4,20,False,90.049999999997027,1.2641156394526292,False,False,88.921041000000002,36020,2.4686574403109383,1.4896203856759411,0.4865730475426216,0
intersection,prollect,0,20,True,69.249999999998209,1.2158008930835131,False,False,69.179874999999996,27700,2.4974684115523464,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,1,20,True,69.249999999998209,1.2158008930835131,False,False,73.199208999999996,27700,2.6425707220216608,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,2,20,True,69.249999999998209,1.2158008930835131,False,False,84.169499999999999,27700,3.0386101083032493,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,3,20,True,69.249999999998209,1.2158008930835131,False,False,79.097209000000007,27700,2.8554949097472924,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,4,20,True,69.249999999998209,1.2158008930835131,False,False,63.189124999999997,27700,2.2811958483754511,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,vo,0,20,False,90.049999999997027,1.3902844919951698,False,False,125.38966600000001,36020,3.4811123264852863,1.4986163558851229,0.97819685185211802,0
intersection,vo,1,20,False,90.049999999997027,1.3902844919951698,False,False,115.390458,36020,3.2035107717934479,1.4986163558851229,0.97819685185211802,0
intersection,vo,2,20,False,90.049999999997027,1.3902844919951698,False,False,112.323792,36020,3.1183729039422543,1.4986163558851229,0.97819685185211802,0
intersection,vo,3,20,False,90.049999999997027,1.3902844919951698,False,False,105.823792,36020,2.9379176013325932,1.4986163558851229,0.97819685185211802,0
intersection,vo,4,20,False,90.049999999997027,1.3902844919951698,False,False,105.65104100000001,36020,2.9331216268739593,1.4986163558851229,0.97819685185211802,0
intersection,dmpc,0,40,False,90.049999999997027,1.2701122309421342,False,False,304.94733300000001,72040,4.2330279428095512,1.1895900995792468,0.53343915135841202,0
intersection,dmpc,1,40,False,90.049999999997027,1.2701122309421342,False,False,288.383667,72040,4.0031047612437538,1.1895900995792468,0.53343915135841202,0
intersection,dmpc,2,40,False,90.049999999997027,1.2701122309421342,False,False,296.80341700000002,72040,4.1199808023320381,1.1895900995792468,0.53343915135841202,0
intersection,dmpc,3,40,False,90.049999999997027,1.2701122309421342,False,False,275.911,72040,3.8299694614103275,1.1895900995792468,0.53343915135841202,0
intersection,dmpc,4,40,False,90.049999999997027,1.2701122309421342,False,False,325.93925000000002,72040,4.5244204608550804,1.1895900995792468,0.53343915135841202,0
intersection,orca,0,40,False,90.049999999997027,1.2635730952673037,False,False,276.91766699999999,72040,3.8439431843420326,1.4932803032399886,0.54193984421203711,0
intersection,orca,1,40,False,90.049999999997027,1.2635730952673037,False,False,271.09916600000003,72040,3.763175541365908,1.4932803032399886,0.54193984421203711,0
intersection,orca,2,40,False,90.049999999997027,1.2635730952673037,False,False,301.19070900000003,72040,4.1808815796779575,1.4932803032399886,0.54193984421203711,0
intersection,orca,3,40,False,90.049999999997027,1.2635730952673037,False,False,299.22104100000001,72040,4.1535402692948367,1.4932803032399886,0.54193984421203711,0
intersection,orca,4,40,False,90.049999999997027,1.2635730952673037,False,False,288.22941700000001,72040,4.0009635896724047,1.4932803032399886,0.54193984421203711,0
intersection,prollect,0,40,True,69.59999999999819,1.1972740574400655,False,False,196.2115,55680,3.5239134339080458,1.4869871144274076,0.068272852933824305,0.076616379310344832
intersection,prollect,1,40,True,69.59999999999819,1.1972740574400655,False,False,204.52345800000001,55680,3.6731942887931037,1.4869871144274076,0.068272852933824305,0.076616379310344832
intersection,prollect,2,40,True,69.59999999999819,1.1972740574400655,False,False,219.57425000000001,55680,3.9435030531609194,1.4869871144274076,0.068272852933824305,0.076616379310344832
intersection,prollect,3,40,True,69.59999999999819,1.1972740574400655,False,False,226.55449999999999,55680,4.0688667385057471,1.4869871144274076,0.068272852933824305,0.076616379310344832
intersection,prollect,4,40,True,69.59999999999819,1.1972740574400655,False,False,231.950458,55680,4.1657769037356323,1.4869871144274076,0.068272852933824305,0.076616379310344832
intersection,vo,0,40,False,90.049999999997027,1.1613693081423864,False,False,304.171583,72040,4.2222596196557465,1.4803617783612855,0.54100467876571334,0
intersection,vo,1,40,False,90.049999999997027,1.1613693081423864,False,False,357.81241599999998,72040,4.9668575235980006,1.4803617783612855,0.54100467876571334,0
intersection,vo,2,40,False,90.049999999997027,1.1613693081423864,False,False,294.01029199999999,72040,4.081208939478068,1.4803617783612855,0.54100467876571334,0
intersection,vo,3,40,False,90.049999999997027,1.1613693081423864,False,False,300.71949999999998,72040,4.1743406440866186,1.4803617783612855,0.54100467876571334,0
intersection,vo,4,40,False,90.049999999997027,1.1613693081423864,False,False,312.62887499999999,72040,4.3396567878956134,1.4803617783612855,0.54100467876571334,0
intersection,dmpc,0,80,True,86.399999999997235,1.2735309523061722,False,False,764.02441699999997,138240,5.5267969979745368,1.1993175818047552,0.41451885095302471,0
intersection,dmpc,1,80,True,86.399999999997235,1.2735309523061722,False,False,699.50729200000001,138240,5.0600932581018521,1.1993175818047552,0.41451885095302471,0
intersection,dmpc,2,80,True,86.399999999997235,1.2735309523061722,False,False,675.41283299999998,138240,4.8857988498263891,1.1993175818047552,0.41451885095302471,0
intersection,dmpc,3,80,True,86.399999999997235,1.2735309523061722,False,False,666.26808300000005,138240,4.8196475911458343,1.1993175818047552,0.41451885095302471,0
intersection,dmpc,4,80,True,86.399999999997235,1.2735309523061722,False,False,780.53875000000005,138240,5.6462583188657405,1.1993175818047552,0.41451885095302471,0
intersection,orca,0,80,False,90.049999999997027,1.2517460615561435,False,False,807.88533299999995,144080,5.6071997015546922,1.4933102078693476,0.65047366933982065,0
intersection,orca,1,80,False,90.049999999997027,1.2517460615561435,False,False,829.18449999999996,144080,5.755028456413104,1.4933102078693476,0.65047366933982065,0
intersection,orca,2,80,False,90.049999999997027,1.2517460615561435,False,False,774.01683300000002,144080,5.3721323778456416,1.4933102078693476,0.65047366933982065,0
intersection,orca,3,80,False,90.049999999997027,1.2517460615561435,False,False,730.51141700000005,144080,5.0701791851749025,1.4933102078693476,0.65047366933982065,0
intersection,orca,4,80,False,90.049999999997027,1.2517460615561435,False,False,834.547417,144080,5.7922502568017773,1.4933102078693476,0.65047366933982065,0
intersection,prollect,0,80,True,69.249999999998209,1.215800893083518,False,False,550.66925000000003,110800,4.9699390794223826,1.4882453524281287,0.064914821741708553,0.06324909747292419
intersection,prollect,1,80,True,69.249999999998209,1.215800893083518,False,False,600.05362500000001,110800,5.4156464350180507,1.4882453524281287,0.064914821741708553,0.06324909747292419
intersection,prollect,2,80,True,69.249999999998209,1.215800893083518,False,False,514.85233400000004,110800,4.6466817148014448,1.4882453524281287,0.064914821741708553,0.06324909747292419
intersection,prollect,3,80,True,69.249999999998209,1.215800893083518,False,False,541.76837499999999,110800,4.889606272563177,1.4882453524281287,0.064914821741708553,0.06324909747292419
intersection,prollect,4,80,True,69.249999999998209,1.215800893083518,False,False,534.69379200000003,110800,4.8257562454873648,1.4882453524281287,0.064914821741708553,0.06324909747292419
intersection,vo,0,80,False,90.049999999997027,0.63371781033176311,False,True,950.65208399999995,144080,6.5980849805663517,1.4770044217598461,0.76511006647691926,0
intersection,vo,1,80,False,90.049999999997027,0.63371781033176311,False,True,939.77983300000005,144080,6.5226251596335381,1.4770044217598461,0.76511006647691926,0
intersection,vo,2,80,False,90.049999999997027,0.63371781033176311,False,True,906.42920900000001,144080,6.2911522001665743,1.4770044217598461,0.76511006647691926,0
intersection,vo,3,80,False,90.049999999997027,0.63371781033176311,False,True,940.68008299999997,144080,6.5288734244863962,1.4770044217598461,0.76511006647691926,0
intersection,vo,4,80,False,90.049999999997027,0.63371781033176311,False,True,924.22333300000003,144080,6.4146538936701827,1.4770044217598461,0.76511006647691926,0
random,dmpc,0,20,True,53.149999999999118,1.2947676885985122,False,False,33.631166,21260,1.5818986829727186,1.0827918549044964,0.46074512450428767,0
random,dmpc,1,20,True,53.249999999999112,1.2991795511743167,False,False,33.609000000000002,21300,1.5778873239436619,0.92519689520389614,0.61416792696018729,0
random,dmpc,2,20,True,50.549999999999265,1.6439595819144071,False,False,35.704999999999998,20220,1.7658259149357072,1.0147423113542826,0.52976399609785541,0
random,dmpc,3,20,True,49.449999999999328,1.6323344658792105,False,False,44.526083,19780,2.2510658746208292,1.0464938593181812,0.50035611204335517,0
random,dmpc,4,20,True,51.6999999999992,1.6878781662841911,False,False,29.265000000000001,20680,1.4151353965183753,1.0309952063879571,0.51653361730568459,0
random,orca,0,20,True,55.099999999999007,1.2781577375478228,False,False,35.775582999999997,22040,1.6232115698729581,1.4806532698585719,0.22874583150919559,0
random,orca,1,20,False,90.049999999997027,1.2779719787230635,False,False,70.463499999999996,36020,1.9562326485285952,1.4814675536260491,0.63657112119528625,0
random,orca,2,20,True,83.299999999997411,1.2824451106850632,False,False,63.251083000000001,33320,1.898291806722689,1.4769785929956012,0.57233804257871002,0
random,orca,3,20,False,90.049999999997027,1.2651646538301897,False,False,73.431375000000003,36020,2.0386278456413103,1.4821723621930984,0.72220150895244772,0
random,orca,4,20,False,90.049999999997027,1.2895570690022953,False,False,129.58799999999999,36020,3.5976679622431984,1.4814146605373972,0.70167910691218471,0
random,prollect,0,20,True,51.449999999999214,1.2406292916037114,False,False,38.075958,20580,1.8501437317784255,1.4938593292042108,0.059125234963386911,0.040379008746355687
random,prollect,1,20,True,52.74999999999914,1.2327486237044023,False,False,36.242790999999997,21100,1.7176678199052131,1.4894343553721394,0.092363650893507607,0.0661611374407583
random,prollect,2,20,True,47.699999999999427,1.2421832646264985,False,False,42.196750000000002,19080,2.2115697064989517,1.4949512428858345,0.024580028474471761,0.035744234800838576
random,prollect,3,20,True,48.149999999999402,1.2432569013096784,False,False,44.328457999999998,19260,2.3015814122533746,1.4962153991777682,0.018970436240472656,0.025960539979231569
random,prollect,4,20,True,51.34999999999922,1.2798275857248584,False,False,36.716040999999997,20540,1.7875385102239532,1.4967972680029134,0.011295101336432592,0.026290165530671861
random,vo,0,20,True,51.34999999999922,1.4328315239392799,False,False,30.550666,20540,1.4873741966893865,1.4979607504075387,0.036442878578523602,0
random,vo,1,20,True,53.149999999999118,1.4475743683061288,False,False,34.049833,21260,1.601591392285983,1.4961254912882134,0.075439566014834258,0
random,vo,2,20,True,48.34999999999939,1.4286270654625071,False,False,45.806375000000003,19340,2.3684785418821095,1.4963591084116377,0.038359608312650569,0
random,vo,3,20,True,49.849999999999305,1.4231300305095593,False,False,32.450541999999999,19940,1.6274093279839517,1.4968001157676079,0.028507020722228847,0
random,vo,4,20,True,51.34999999999922,1.4186121911865182,False,False,58.954042000000001,20540,2.8702065238558911,1.4970076225510505,0.01674051718498918,0
random,dmpc,0,40,True,58.999999999998785,1.2936737621556047,False,False,141.114,47200,2.9897033898305083,0.96422319322728522,0.62861239701705551,0
random,dmpc,1,40,True,56.199999999998944,1.2891363621647882,False,False,148.907792,44960,3.3120060498220636,0.90912162788727402,0.66216051499742179,0
random,dmpc,2,40,True,56.549999999998924,1.2836253622660616,False,False,154.0985,45240,3.4062444739168876,0.91768476493525297,0.65459408617353687,0
random,dmpc,3,40,True,53.049999999999123,1.3014848188412169,False,False,139.75566599999999,42440,3.2930175777568329,1.0028716005052616,0.56221940624465128,0
random,dmpc,4,40,True,59.649999999998748,1.2951598270068652,False,False,148.43520799999999,47720,3.1105450125733443,0.92577026123675454,0.66420704809476194,0
random,orca,0,40,False,90.049999999997027,1.2682075081950388,False,False,252.523,72040,3.5053164908384229,1.4864932405981224,0.86230930775680492,0
random,orca,1,40,False,90.049999999997027,1.2602289140702641,False,False,263.78204199999999,72040,3.6616052470849532,1.482686645353908,0.90300364158006274,0
random,orca,2,40,False,90.049999999997027,1.2597111319626204,False,False,253.513375,72040,3.5190640616324265,1.4836241541962742,0.87758505050212376,0
random,orca,3,40,False,90.049999999997027,1.2473472802755359,False,False,267.06225000000001,72040,3.7071383953359245,1.4826497907466063,0.88576069821039094,0
random,orca,4,40,False,90.049999999997027,1.2857578525363307,False,False,248.22862499999999,72040,3.445705510827318,1.4852969828184313,0.89367043470742291,0
random,prollect,0,40,True,55.549999999998981,1.2383322857362102,False,False,149.649833,44440,3.3674579882988303,1.4891765782078641,0.058356434846146638,0.086363636363636365
random,prollect,1,40,True,54.799999999999024,1.2315024751752763,False,False,143.69912500000001,43840,3.2778085082116788,1.4899829183533968,0.084608635524157719,0.072582116788321174
random,prollect,2,40,True,53.549999999999095,1.2496317037127922,False,False,144.802458,42840,3.3800760504201683,1.4930466625862036,0.023616365175297697,0.052964519140989728
random,prollect,3,40,True,49.249999999999339,1.2202012254972903,False,False,135.3895,39400,3.4362817258883247,1.491202506913561,0.033903014420883032,0.072563451776649746
random,prollect,4,40,True,61.099999999998666,1.2328454081588953,False,False,184.96825000000001,48880,3.7841295008183304,1.4902143974251225,0.041130233852536238,0.070519639934533557
random,vo,0,40,True,58.149999999998833,1.4282304604165235,False,False,127.71579199999999,46520,2.7453953568357692,1.4926184486689287,0.079843839876843445,0
random,vo,1,40,True,55.599999999998978,1.4199171830088437,False,False,178.953542,44480,4.0232361061151076,1.4948959690467591,0.062789470640798734,0
random,vo,2,40,True,53.4499999999991,1.4152643161779932,False,False,125.93625,42760,2.9451882600561272,1.4948301506435908,0.028566452727668726,0
random,vo,3,40,True,50.349999999999277,1.4205341456932503,False,False,125.798708,40280,3.1231059582919563,1.4954761032026085,0.050924555208210653,0
random,vo,4,40,True,72.549999999998022,1.4254456867358585,False,False,177.64987500000001,58040,3.0608179703652652,1.4932998066993337,0.058246509631161035,0
random,dmpc,0,80,True,69.649999999998187,1.2758073505324081,False,False,692.99149999999997,111440,6.2185166905958367,0.81851540906519082,0.79845507678511718,0
random,dmpc,1,80,True,67.549999999998306,1.2754613674585158,False,False,682.24941699999999,108080,6.3124483438193932,0.80390473699486276,0.80683423194830928,0
random,dmpc,2,80,True,69.449999999998198,1.2524695114992546,False,False,722.22254199999998,111120,6.499482919366451,0.76567729563304165,0.84723483308563918,0
random,dmpc,3,80,True,62.049999999998612,1.2629938010082968,False,False,626.83637499999998,99280,6.3138232775987104,0.87458473563615913,0.7558697134635729,0
random,dmpc,4,80,True,70.449999999998141,1.2670285336614602,False,False,720.03470800000002,112720,6.3878167849538681,0.83277840997815011,0.8011703197278891,0
random,orca,0,80,False,90.049999999997027,1.2235217761638244,False,False,946.71470799999997,144080,6.5707572737368132,1.4881104758930062,1.0113594418857885,0
random,orca,1,80,False,90.049999999997027,1.2209467052143372,False,False,915.46900000000005,144080,6.3538936701832318,1.4832819839555296,1.0270036695799583,0
random,orca,2,80,False,90.049999999997027,1.2476362235111411,False,False,1023.423042,144080,7.1031582593003888,1.4867119486600011,1.0756073258616603,0
random,orca,3,80,False,90.049999999997027,1.2358977719757873,False,False,1028.315208,144080,7.137112770682954,1.4869902947599043,1.0511534405606973,0
random,orca,4,80,False,90.049999999997027,1.2396884709057647,False,False,1043.5794579999999,144080,7.2430556496390892,1.4854998229565242,1.0073512873863086,0
random,prollect,0,80,False,90.049999999997027,1.2318467251525007,False,False,809.65029200000004,144080,5.6194495558023325,1.4880715256596841,0.081010446829312091,0.10049278178789561
random,prollect,1,80,True,61.54999999999864,1.2144225586901027,False,False,555.77133300000003,98480,5.6434944455727045,1.4821492280316193,0.09927006939286305,0.12663484971567832
random,prollect,2,80,True,59.199999999998774,1.2163491809801406,False,False,529.08812499999999,94720,5.5858121304898649,1.4837098322136331,0.083406680482344286,0.12116765202702702
random,prollect,3,80,False,90.049999999997027,1.2305625012024164,False,False,620.85133299999995,144080,4.3090736604664075,1.4845680659305187,0.12034915971882905,0.12137701277068295
random,prollect,4,80,True,60.699999999998688,1.2153276868748457,False,False,467.524,97120,4.813879736408567,1.481777147296039,0.088544378189055126,0.13322693574958813
random,vo,0,80,False,90.049999999997027,1.3566005826167058,False,False,769.782916,144080,5.3427465019433642,1.4928881763538988,0.096007570430664504,0
random,vo,1,80,True,63.999999999998501,1.374154463903078,False,False,579.06095900000003,102400,5.654892177734375,1.4876093280984068,0.10811552393687006,0
random,vo,2,80,False,90.049999999997027,1.2524696224667322,False,False,753.93712500000004,144080,5.2327673861743476,1.492453874268401,0.11714041683380447,0
random,vo,3,80,True,61.249999999998657,1.3738368642476659,False,False,568.74804200000005,98000,5.8035514489795919,1.4908093252444661,0.10695259440999047,0
random,vo,4,80,True,61.19999999999866,1.3096539038958928,False,False,673.24679200000003,97920,6.8754778594771242,1.4866818893177465,0.10427429410867843,0


==> sim/results_orca/stats.json <==
{
  "intersection": {
    "vo": {
      "avg_dv": {
        "q0": 0.97819685185211802,
        "q1": 0.97819685185211802,
        "q2": 0.97819685185211802,
        "q3": 0.97819685185211802,
        "q4": 0.97819685185211802
      },
      "avg_speed": {
        "q0": 1.4986163558851229,
        "q1": 1.4986163558851229,
        "q2": 1.4986163558851229,
        "q3": 1.4986163558851229,
        "q4": 1.4986163558851229
      },
      "collision_rate": 0,
      "completion_rate": 0,
      "completion_time": null,
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.3902844919951698,
        "q1": 1.3902844919951698,
        "q2": 1.3902844919951698,
        "q3": 1.3902844919951698,
        "q4": 1.3902844919951698
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 91.926457999999997,
        "q1": 95.870051750000002,
        "q2": 101.19722899999999,
        "q3": 108.37879199999999,
        "q4": 112.121709
      },
      "runtime_us_per_call": {
        "q0": 2.5520948917268185,
        "q1": 2.661578338423098,
        "q2": 2.8094733203775681,
        "q3": 3.0088504164353136,
        "q4": 3.1127626041088283
      }
    },
    "orca": {
      "avg_dv": {
        "q0": 0.4865730475426216,
        "q1": 0.4865730475426216,
        "q2": 0.4865730475426216,
        "q3": 0.4865730475426216,
        "q4": 0.4865730475426216
      },
      "avg_speed": {
        "q0": 1.4896203856759411,
        "q1": 1.4896203856759411,
        "q2": 1.4896203856759411,
        "q3": 1.4896203856759411,
        "q4": 1.4896203856759411
      },
      "collision_rate": 0,
      "completion_rate": 0,
      "completion_time": null,
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2641156394526292,
        "q1": 1.2641156394526292,
        "q2": 1.2641156394526292,
        "q3": 1.2641156394526292,
        "q4": 1.2641156394526292
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 80.391541000000004,
        "q1": 85.239729499999996,
        "q2": 92.197354000000004,
        "q3": 103.74422875000002,
        "q4": 107.351
      },
      "runtime_us_per_call": {
        "q0": 2.2318584397556913,
        "q1": 2.3664555663520268,
        "q2": 2.5596156024430874,
        "q3": 2.8801840297057195,
        "q4": 2.980316490838423
      }
    },
    "dmpc": {
      "avg_dv": {
        "q0": 0.57777763316992548,
        "q1": 0.57777763316992548,
        "q2": 0.57777763316992548,
        "q3": 0.57777763316992548,
        "q4": 0.57777763316992548
      },
      "avg_speed": {
        "q0": 1.1381740616639,
        "q1": 1.1381740616639,
        "q2": 1.1381740616639,
        "q3": 1.1381740616639,
        "q4": 1.1381740616639
      },
      "collision_rate": 0,
      "completion_rate": 0,
      "completion_time": null,
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2693302844554992,
        "q1": 1.2693302844554992,
        "q2": 1.2693302844554992,
        "q3": 1.2693302844554992,
        "q4": 1.2693302844554992
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 86.707250000000002,
        "q1": 92.17617675000001,
        "q2": 96.802208500000006,
        "q3": 101.25736499999999,
        "q4": 106.90783399999999
      },
      "runtime_us_per_call": {
        "q0": 2.4071973903387005,
        "q1": 2.5590276721265965,
        "q2": 2.6874572043309275,
        "q3": 2.8111428373126044,
        "q4": 2.9680131593559129
      }
    },
    "prollect": {
      "avg_dv": {
        "q0": 0.065817780593756273,
        "q1": 0.065817780593756273,
        "q2": 0.065817780593756273,
        "q3": 0.065817780593756273,
        "q4": 0.065817780593756273
      },
      "avg_speed": {
        "q0": 1.4897905968724032,
        "q1": 1.4897905968724032,
        "q2": 1.4897905968724032,
        "q3": 1.4897905968724032,
        "q4": 1.4897905968724032
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 69.249999999998209,
        "q1": 69.249999999998209,
        "q2": 69.249999999998209,
        "q3": 69.249999999998209,
        "q4": 69.249999999998209
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2158008930835131,
        "q1": 1.2158008930835131,
        "q2": 1.2158008930835131,
        "q3": 1.2158008930835131,
        "q4": 1.2158008930835131
      },
      "preempt_rate": {
        "q0": 0.062851985559566781,
        "q1": 0.062851985559566781,
        "q2": 0.062851985559566781,
        "q3": 0.062851985559566781,
        "q4": 0.062851985559566781
      },
      "runtime_ms": {
        "q0": 68.214416999999997,
        "q1": 73.345947749999993,
        "q2": 74.134937500000007,
        "q3": 75.596030999999996,
        "q4": 79.010416000000006
      },
      "runtime_us_per_call": {
        "q0": 2.4626143321299638,
        "q1": 2.6478681498194945,
        "q2": 2.6763515342960291,
        "q3": 2.7290985920577615,
        "q4": 2.8523615884476539
      }
    }
  },
  "bottleneck": {
    "vo": {
      "avg_dv": {
        "q0": 0.0076874691147430403,
        "q1": 0.013705936649399293,
        "q2": 0.024835982009672092,
        "q3": 0.031752538669269997,
        "q4": 0.04249051970316739
      },
      "avg_speed": {
        "q0": 1.4968105576888575,
        "q1": 1.4980341847665171,
        "q2": 1.4983331670823867,
        "q3": 1.4988001539207336,
        "q4": 1.4995134164923123
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 53.199999999999115,
        "q1": 54.024999999999068,
        "q2": 54.699999999999029,
        "q3": 55.412499999998992,
        "q4": 56.549999999998924
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.3973629030241401,
        "q1": 1.4101147213547991,
        "q2": 1.4305379512724592,
        "q3": 1.4351167495285548,
        "q4": 1.4737659810925521
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 37.506999999999998,
        "q1": 39.885979250000005,
        "q2": 42.424916499999995,
        "q3": 43.712666999999996,
        "q4": 45.646749999999997
      },
      "runtime_us_per_call": {
        "q0": 2.1585520257826887,
        "q1": 2.3137397269908395,
        "q2": 2.3917775903852769,
        "q3": 2.5056391177945914,
        "q4": 2.6359929398148148
      }
    },
    "orca": {
      "avg_dv": {
        "q0": 0.68938677140039117,
        "q1": 0.71262473087053679,
        "q2": 0.72900825722815588,
        "q3": 0.74535649730526288,
        "q4": 0.85026310428432372
      },
      "avg_speed": {
        "q0": 1.4804398016944653,
        "q1": 1.4879114285457615,
        "q2": 1.4885323115417892,
        "q3": 1.4900383282472696,
        "q4": 1.4941820899932345
      },
      "collision_rate": 0,
      "completion_rate": 0,
      "completion_time": null,
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2424343541286156,
        "q1": 1.2716474981994739,
        "q2": 1.2804963440321646,
        "q3": 1.294391155393851,
        "q4": 1.3059310313945391
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 71.027291000000005,
        "q1": 72.977385249999998,
        "q2": 74.710562500000009,
        "q3": 76.823072750000009,
        "q4": 98.858790999999997
      },
      "runtime_us_per_call": {
        "q0": 2.4648560174902836,
        "q1": 2.532530026721266,
        "q2": 2.5926763777068293,
        "q3": 2.665986700097168,
        "q4": 3.4306909702942807
      }
    },
    "dmpc": {
      "avg_dv": {
        "q0": 0.17048537970914127,
        "q1": 0.18646317451075112,
        "q2": 0.20765104999262435,
        "q3": 0.21949201781313554,
        "q4": 0.25496022538312102
      },
      "avg_speed": {
        "q0": 1.3286795434186414,
        "q1": 1.3470534833960779,
        "q2": 1.3643012277373829,
        "q3": 1.3740620474520659,
        "q4": 1.3936256810112544
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 57.099999999998893,
        "q1": 58.349999999998822,
        "q2": 58.849999999998793,
        "q3": 59.949999999998731,
        "q4": 60.949999999998674
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2736225013630886,
        "q1": 1.2828723043651402,
        "q2": 1.2868445156221706,
        "q3": 1.2922886112691878,
        "q4": 1.4145154028365401
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 41.639499999999998,
        "q1": 43.91724,
        "q2": 45.098312499999999,
        "q3": 48.144792249999995,
        "q4": 49.764541999999999
      },
      "runtime_us_per_call": {
        "q0": 2.214867021276596,
        "q1": 2.3459827453675319,
        "q2": 2.3824863256692685,
        "q3": 2.5351143116215265,
        "q4": 2.5783878816793893
      }
    },
    "prollect": {
      "avg_dv": {
        "q0": 0.0088302152158388197,
        "q1": 0.014220911251033495,
        "q2": 0.020698580106031001,
        "q3": 0.026211328523060271,
        "q4": 0.026916555053102618
      },
      "avg_speed": {
        "q0": 1.4893393423670158,
        "q1": 1.4922786875195744,
        "q2": 1.4938050743647491,
        "q3": 1.4945504165878329,
        "q4": 1.4975820514209666
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 53.199999999999115,
        "q1": 54.199999999999058,
        "q2": 54.424999999999045,
        "q3": 54.812499999999027,
        "q4": 55.149999999999004
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2156769224832999,
        "q1": 1.2315682794857916,
        "q2": 1.2352410091627299,
        "q3": 1.2448861552035568,
        "q4": 1.2527187760002141
      },
      "preempt_rate": {
        "q0": 0.022142531876138433,
        "q1": 0.066519702439049255,
        "q2": 0.072532836686594437,
        "q3": 0.086835095128474218,
        "q4": 0.14831576535288726
      },
      "runtime_ms": {
        "q0": 41.572040999999999,
        "q1": 43.151718750000001,
        "q2": 46.523353999999998,
        "q3": 48.787531250000001,
        "q4": 50.392417000000002
      },
      "runtime_us_per_call": {
        "q0": 2.3815330545371216,
        "q1": 2.4948916711903681,
        "q2": 2.6591267691707121,
        "q3": 2.8135752875041953,
        "q4": 2.8894734518348626
      }
    }
  },
  "random": {
    "vo": {
      "avg_dv": {
        "q0": 0.0084287238843713305,
        "q1": 0.015295518470791228,
        "q2": 0.032474949650376228,
        "q3": 0.041788133092471931,
        "q4": 0.075439566014834258
      },
      "avg_speed": {
        "q0": 1.4914296356883232,
        "q1": 1.4961838955690694,
        "q2": 1.496903869159329,
        "q3": 1.498035381720243,
        "q4": 1.4991992264978455
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 47.849999999999419,
        "q1": 50.112499999999287,
        "q2": 51.34999999999922,
        "q3": 52.899999999999132,
        "q4": 59.099999999998779
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.4186121911865182,
        "q1": 1.4261220891249455,
        "q2": 1.4314052822553327,
        "q3": 1.4397496163468477,
        "q4": 1.4663092502577155
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 35.127916999999997,
        "q1": 37.3182185,
        "q2": 39.874832999999995,
        "q3": 45.675968749999996,
        "q4": 54.465625000000003
      },
      "runtime_us_per_call": {
        "q0": 1.7616808926780338,
        "q1": 1.9244982263150368,
        "q2": 1.9703222189204559,
        "q3": 2.1404643469971005,
        "q4": 2.5618826434619004
      }
    },
    "orca": {
      "avg_dv": {
        "q0": 0.22874583150919559,
        "q1": 0.52002553568386378,
        "q2": 0.57757660794594745,
        "q3": 0.65605137534114721,
        "q4": 0.72220150895244772
      },
      "avg_speed": {
        "q0": 1.475160510578448,
        "q1": 1.4767346769702905,
        "q2": 1.4805765562374731,
        "q3": 1.4814543303538861,
        "q4": 1.4837329754293647
      },
      "collision_rate": 0,
      "completion_rate": 0.20000000000000001,
      "completion_time": {
        "q0": 55.099999999999007,
        "q1": 62.149999999998606,
        "q2": 69.199999999998212,
        "q3": 76.249999999997812,
        "q4": 83.299999999997411
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2651646538301897,
        "q1": 1.27368442504048,
        "q2": 1.2796915553060098,
        "q3": 1.2877790794229873,
        "q4": 1.3604498198363009
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 47.056291999999999,
        "q1": 77.667594000000008,
        "q2": 78.859499999999997,
        "q3": 80.56296900000001,
        "q4": 83.275833000000006
      },
      "runtime_us_per_call": {
        "q0": 1.537953470294281,
        "q1": 2.1562352581898945,
        "q2": 2.2146706690727376,
        "q3": 2.251888992226541,
        "q4": 2.3551395558223289
      }
    },
    "dmpc": {
      "avg_dv": {
        "q0": 0.45042265695902656,
        "q1": 0.50440048835893747,
        "q2": 0.52555284044182182,
        "q3": 0.59766177442009538,
        "q4": 0.62424291715728053
      },
      "avg_speed": {
        "q0": 0.91610243708404482,
        "q1": 0.95167123465135339,
        "q2": 1.0228687588711198,
        "q3": 1.0444184626236923,
        "q4": 1.0864607293625534
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 49.449999999999328,
        "q1": 50.674999999999258,
        "q2": 52.424999999999159,
        "q3": 54.412499999999049,
        "q4": 59.249999999998771
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2947439888376941,
        "q1": 1.2987321271279249,
        "q2": 1.3611344573206932,
        "q3": 1.5720122776417971,
        "q4": 1.6878781662841911
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 28.7715,
        "q1": 37.63560425,
        "q2": 39.216499999999996,
        "q3": 40.741927749999995,
        "q4": 44.370125000000002
      },
      "runtime_us_per_call": {
        "q0": 1.4165993143976492,
        "q1": 1.6336789229491409,
        "q2": 1.8144239868621705,
        "q3": 1.9839503515904007,
        "q4": 2.1607628585558851
      }
    },
    "prollect": {
      "avg_dv": {
        "q0": 0.0080816572736111727,
        "q1": 0.0096560859898065822,
        "q2": 0.020716463992845241,
        "q3": 0.025162246202182569,
        "q4": 0.092363650893507607
      },
      "avg_speed": {
        "q0": 1.4894343553721394,
        "q1": 1.4939125331978527,
        "q2": 1.4955833210318015,
        "q3": 1.4969900292958775,
        "q4": 1.4978173019656467
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 47.699999999999427,
        "q1": 48.837499999999366,
        "q2": 51.399999999999217,
        "q3": 52.549999999999152,
        "q4": 56.949999999998902
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2327486237044023,
        "q1": 1.2387827725014948,
        "q2": 1.241406278115105,
        "q3": 1.2493706797007817,
        "q4": 1.2798275857248584
      },
      "preempt_rate": {
        "q0": 0.022607550482879719,
        "q1": 0.026042946367091643,
        "q2": 0.0318759672560497,
        "q3": 0.040121262987682281,
        "q4": 0.0661611374407583
      },
      "runtime_ms": {
        "q0": 30.715499999999999,
        "q1": 38.503718250000006,
        "q2": 40.276666500000005,
        "q3": 40.946176999999999,
        "q4": 49.852125000000001
      },
      "runtime_us_per_call": {
        "q0": 1.4781280076997112,
        "q1": 1.8601862961713613,
        "q2": 1.9516441928766159,
        "q3": 2.0783484929052038,
        "q4": 2.3626599526066352
      }
    }
  }
}


==> sim/results_orca/summary.csv <==
scenario,method,seed,n_agents,completed,completion_time,min_distance,deadlock,collision,runtime_ms,ctrl_calls,runtime_us_per_call,avg_speed,avg_dv,preempt_rate
bottleneck,dmpc,0,16,True,57.599999999998865,1.2904362845581441,False,False,44.211708000000002,18432,2.3986386718750001,1.3867179622784778,0.18134588607296004,0
bottleneck,dmpc,1,16,True,57.099999999998893,1.4145154028365401,False,False,43.015166999999998,18272,2.354157563485114,1.3936256810112544,0.17048537970914127,0
bottleneck,dmpc,2,16,True,60.699999999998688,1.2838586027495196,False,False,49.461416999999997,19424,2.5464073826194396,1.3458751909575013,0.24107940248040688,0
bottleneck,dmpc,3,16,True,60.049999999998725,1.2736225013630886,False,False,45.028041999999999,19216,2.3432578059950044,1.3446063716638685,0.21570074355699848,0
bottleneck,dmpc,4,16,True,58.949999999998788,1.284126654710686,False,False,48.638708999999999,18864,2.5783878816793893,1.3611310708123918,0.21324143460146333,0
bottleneck,dmpc,5,16,True,60.949999999998674,1.2800535716647345,False,False,49.764541999999999,19504,2.5515044093519279,1.3286795434186414,0.25496022538312102,0
bottleneck,dmpc,6,16,True,58.749999999998799,1.2929060535062025,False,False,41.639499999999998,18800,2.214867021276596,1.3674713846623738,0.18909672446991477,0
bottleneck,dmpc,7,16,True,59.649999999998748,1.307287922506994,False,False,45.168582999999998,19088,2.3663339794635374,1.3505883607118074,0.22075577589851456,0
bottleneck,dmpc,8,16,True,58.499999999998813,1.289562376533655,False,False,43.819083999999997,18720,2.3407630341880341,1.3720215430285787,0.20206066538378539,0
bottleneck,dmpc,9,16,True,58.299999999998825,1.2825435382370138,False,False,46.663041999999997,18656,2.5012350986277871,1.3747422155932283,0.18558532452436324,0
bottleneck,orca,0,16,False,90.049999999997027,1.2424343541286156,False,False,75.371042000000003,28816,2.6155969600222098,1.4882124809401063,0.70024640490101808,0
bottleneck,orca,1,16,False,90.049999999997027,1.2931621117894421,False,False,74.349000000000004,28816,2.5801290949472517,1.4897054469590563,0.72401283231611979,0
bottleneck,orca,2,16,False,90.049999999997027,1.2948008365953205,False,False,98.858790999999997,28816,3.4306909702942807,1.4941820899932345,0.85026310428432372,0
bottleneck,orca,3,16,False,90.049999999997027,1.2712457402985116,False,False,77.307083000000006,28816,2.6827832801221545,1.4804398016944653,0.74155992218504019,0
bottleneck,orca,4,16,False,90.049999999997027,1.295857591601532,False,False,84.424833000000007,28816,2.929790151304831,1.4901492886766741,0.76455017806656411,0
bottleneck,orca,5,16,False,90.049999999997027,1.2750104973482173,False,False,73.301790999999994,28816,2.543787860910605,1.4888521421434722,0.74662202234533726,0
bottleneck,orca,6,16,False,90.049999999997027,1.285982190716112,False,False,72.767375000000001,28816,2.5252420530260968,1.4916390371136035,0.68938677140039117,0
bottleneck,orca,7,16,False,90.049999999997027,1.2665483882038018,False,False,72.869249999999994,28816,2.5287774153248197,1.4857756947804726,0.70882869705534246,0
bottleneck,orca,8,16,False,90.049999999997027,1.3059310313945391,False,False,75.072125,28816,2.6052236604664074,1.487838148490207,0.72447398006643249,0
bottleneck,orca,9,16,False,90.049999999997027,1.2728527719023603,False,False,71.027291000000005,28816,2.4648560174902836,1.4881312687124251,0.73354253438987926,0
bottleneck,prollect,0,16,True,54.899999999999018,1.2449709963625775,False,False,49.934209000000003,17568,2.8423388547358837,1.4975820514209666,0.026916555053102618,0.022142531876138433
bottleneck,prollect,1,16,True,53.199999999999115,1.2337282214028054,False,False,42.009042000000001,17024,2.467636395676692,1.4969655954967749,0.0088302152158388197,0.03577302631578947
bottleneck,prollect,2,16,True,55.099999999999007,1.2446316317264956,False,False,45.431624999999997,17632,2.5766574977313974,1.4893393423670158,0.026659124960890023,0.12284482758620689
bottleneck,prollect,3,16,True,55.149999999999004,1.2156769224832999,False,False,46.84375,17648,2.6543376019945604,1.4939705466616557,0.018692955139142906,0.069016319129646425
bottleneck,prollect,4,16,True,54.199999999999058,1.2367537969226547,False,False,46.202958000000002,17344,2.6639159363468639,1.4936396020678426,0.018071146126673782,0.076049354243542436
bottleneck,prollect,5,16,True,54.199999999999058,1.2464856451492421,False,False,48.994875,17344,2.8248890106088562,1.4925236676294902,0.022704205072919096,0.079335793357933573
bottleneck,prollect,6,16,True,54.349999999999049,1.2315712484409027,False,False,42.391750000000002,17392,2.4374281278748851,1.4945565018480738,0.012152191846878097,0.06853725850965961
bottleneck,prollect,7,16,True,54.549999999999038,1.2527187760002141,False,False,41.572040999999999,17456,2.3815330545371216,1.489424412980132,0.026612615755628764,0.14831576535288726
bottleneck,prollect,8,16,True,54.499999999999041,1.2315672898340879,False,False,50.392417000000002,17440,2.8894734518348626,1.4921970274829357,0.025007466825354787,0.089334862385321095
bottleneck,prollect,9,16,True,54.149999999999061,1.227201064477135,False,False,48.165500000000002,17328,2.7796341181902124,1.49453216080711,0.012937499625820066,0.065847183748845795
bottleneck,vo,0,16,True,55.099999999999007,1.4198924888553206,False,False,38.273291,17632,2.1706721302177856,1.4990465878547787,0.031071446780802869,0
bottleneck,vo,1,16,True,53.199999999999115,1.4737659810925521,False,False,40.073290999999998,17024,2.353929217575188,1.4995134164923123,0.0076874691147430403,0
bottleneck,vo,2,16,True,56.549999999998924,1.4001961266356513,False,False,43.780208999999999,18096,2.4193307360742708,1.4981957361243179,0.040132984564210397,0
bottleneck,vo,3,16,True,55.499999999998984,1.428745370894023,False,False,43.125999999999998,17760,2.4282657657657656,1.4988814084937967,0.020179551382220141,0
bottleneck,vo,4,16,True,56.349999999998936,1.4068554655212919,False,False,45.646749999999997,18032,2.5314302351375333,1.4980095396979733,0.04249051970316739,0
bottleneck,vo,5,16,True,53.999999999999069,1.432949590558392,False,False,45.549957999999997,17280,2.6359929398148148,1.498108119972148,0.027442148350994938,0
bottleneck,vo,6,16,True,54.099999999999064,1.4674050585208698,False,False,39.823542000000003,17312,2.30034323012939,1.4984705980404558,0.011548065071792343,0
bottleneck,vo,7,16,True,54.299999999999052,1.3973629030241401,False,False,37.506999999999998,17376,2.1585520257826887,1.4968105576888575,0.022229815668349247,0
bottleneck,vo,8,16,True,55.149999999999004,1.4323305316508954,False,False,41.723832999999999,17648,2.364224444696283,1.4971927992392633,0.031979569298759045,0
bottleneck,vo,9,16,True,53.649999999999089,1.4358391358519424,False,False,43.510041000000001,17168,2.5343686509785646,1.4985563902015451,0.010081066197022854,0
intersection,dmpc,0,20,False,90.049999999997027,1.2693302844554992,False,False,92.121375,36020,2.5575062465297056,1.1381740616639,0.57777763316992548,0
intersection,dmpc,1,20,False,90.049999999997027,1.2693302844554992,False,False,101.857417,36020,2.8278016935036092,1.1381740616639,0.57777763316992548,0
intersection,dmpc,2,20,False,90.049999999997027,1.2693302844554992,False,False,98.904499999999999,36020,2.7458217656857302,1.1381740616639,0.57777763316992548,0
intersection,dmpc,3,20,False,90.049999999997027,1.2693302844554992,False,False,92.246958000000006,36020,2.5609927262631875,1.1381740616639,0.57777763316992548,0
intersection,dmpc,4,20,False,90.049999999997027,1.2693302844554992,False,False,86.707250000000002,36020,2.4071973903387005,1.1381740616639,0.57777763316992548,0
intersection,dmpc,5,20,False,90.049999999997027,1.2693302844554992,False,False,106.90783399999999,36020,2.9680131593559129,1.1381740616639,0.57777763316992548,0
intersection,dmpc,6,20,False,90.049999999997027,1.2693302844554992,False,False,104.255875,36020,2.8943885341476956,1.1381740616639,0.57777763316992548,0
intersection,dmpc,7,20,False,90.049999999997027,1.2693302844554992,False,False,94.699916999999999,36020,2.6290926429761243,1.1381740616639,0.57777763316992548,0
intersection,dmpc,8,20,False,90.049999999997027,1.2693302844554992,False,False,92.152583000000007,36020,2.5583726540810665,1.1381740616639,0.57777763316992548,0
intersection,dmpc,9,20,False,90.049999999997027,1.2693302844554992,False,False,99.457209000000006,36020,2.761166268739589,1.1381740616639,0.57777763316992548,0
intersection,orca,0,20,False,90.049999999997027,1.2641156394526292,False,False,80.391541000000004,36020,2.2318584397556913,1.4896203856759411,0.4865730475426216,0
intersection,orca,1,20,False,90.049999999997027,1.2641156394526292,False,False,89.543791999999996,36020,2.4859464741810107,1.4896203856759411,0.4865730475426216,0
intersection,orca,2,20,False,90.049999999997027,1.2641156394526292,False,False,94.484042000000002,36020,2.6230994447529152,1.4896203856759411,0.4865730475426216,0
intersection,orca,3,20,False,90.049999999997027,1.2641156394526292,False,False,89.910666000000006,36020,2.4961317601332595,1.4896203856759411,0.4865730475426216,0
intersection,orca,4,20,False,90.049999999997027,1.2641156394526292,False,False,82.254999999999995,36020,2.2835924486396446,1.4896203856759411,0.4865730475426216,0
intersection,orca,5,20,False,90.049999999997027,1.2641156394526292,False,False,95.324916999999999,36020,2.6464441143808997,1.4896203856759411,0.4865730475426216,0
intersection,orca,6,20,False,90.049999999997027,1.2641156394526292,False,False,83.805042,36020,2.3266252637423652,1.4896203856759411,0.4865730475426216,0
intersection,orca,7,20,False,90.049999999997027,1.2641156394526292,False,False,106.55066600000001,36020,2.9580973348139925,1.4896203856759411,0.4865730475426216,0
intersection,orca,8,20,False,90.049999999997027,1.2641156394526292,False,False,106.83004099999999,36020,2.9658534425319267,1.4896203856759411,0.4865730475426216,0
intersection,orca,9,20,False,90.049999999997027,1.2641156394526292,False,False,107.351,36020,2.980316490838423,1.4896203856759411,0.4865730475426216,0
intersection,prollect,0,20,True,69.249999999998209,1.2158008930835131,False,False,73.176957999999999,27700,2.6417674368231046,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,1,20,True,69.249999999998209,1.2158008930835131,False,False,73.852917000000005,27700,2.6661702888086642,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,2,20,True,69.249999999998209,1.2158008930835131,False,False,68.214416999999997,27700,2.4626143321299638,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,3,20,True,69.249999999998209,1.2158008930835131,False,False,76.046582999999998,27700,2.7453640072202163,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,4,20,True,69.249999999998209,1.2158008930835131,False,False,78.238540999999998,27700,2.8244960649819495,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,5,20,True,69.249999999998209,1.2158008930835131,False,False,74.051666999999995,27700,2.6733453790613719,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,6,20,True,69.249999999998209,1.2158008930835131,False,False,74.218208000000004,27700,2.6793576895306859,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,7,20,True,69.249999999998209,1.2158008930835131,False,False,79.010416000000006,27700,2.8523615884476539,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,8,20,True,69.249999999998209,1.2158008930835131,False,False,74.244375000000005,27700,2.680302346570397,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,9,20,True,69.249999999998209,1.2158008930835131,False,False,72.687916999999999,27700,2.6241125270758121,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,vo,0,20,False,90.049999999997027,1.3902844919951698,False,False,91.926457999999997,36020,2.5520948917268185,1.4986163558851229,0.97819685185211802,0
intersection,vo,1,20,False,90.049999999997027,1.3902844919951698,False,False,107.14616700000001,36020,2.9746298445308161,1.4986163558851229,0.97819685185211802,0
intersection,vo,2,20,False,90.049999999997027,1.3902844919951698,False,False,94.905416000000002,36020,2.6347977790116599,1.4986163558851229,0.97819685185211802,0
intersection,vo,3,20,False,90.049999999997027,1.3902844919951698,False,False,98.763959,36020,2.7419200166574127,1.4986163558851229,0.97819685185211802,0
intersection,vo,4,20,False,90.049999999997027,1.3902844919951698,False,False,108.78966699999999,36020,3.0202572737368127,1.4986163558851229,0.97819685185211802,0
intersection,vo,5,20,False,90.049999999997027,1.3902844919951698,False,False,94.144374999999997,36020,2.6136694891726817,1.4986163558851229,0.97819685185211802,0
intersection,vo,6,20,False,90.049999999997027,1.3902844919951698,False,False,101.978708,36020,2.8311690172126598,1.4986163558851229,0.97819685185211802,0
intersection,vo,7,20,False,90.049999999997027,1.3902844919951698,False,False,111.11333399999999,36020,3.0847677401443638,1.4986163558851229,0.97819685185211802,0
intersection,vo,8,20,False,90.049999999997027,1.3902844919951698,False,False,100.41575,36020,2.7877776235424765,1.4986163558851229,0.97819685185211802,0
intersection,vo,9,20,False,90.049999999997027,1.3902844919951698,False,False,112.121709,36020,3.1127626041088283,1.4986163558851229,0.97819685185211802,0
random,dmpc,0,20,True,53.149999999999118,1.2947676885985122,False,False,37.730792000000001,21260,1.7747315145813736,1.0827918549044964,0.46074512450428767,0
random,dmpc,1,20,True,53.249999999999112,1.2991795511743167,False,False,38.180166999999997,21300,1.7924961032863846,0.92519689520389614,0.61416792696018729,0
random,dmpc,2,20,True,50.549999999999265,1.6439595819144071,False,False,43.690624999999997,20220,2.1607628585558851,1.0147423113542826,0.52976399609785541,0
random,dmpc,3,20,True,49.449999999999328,1.6323344658792105,False,False,28.7715,19780,1.4545753286147625,1.0464938593181812,0.50035611204335517,0
random,dmpc,4,20,True,51.6999999999992,1.6878781662841911,False,False,40.450083999999997,20680,1.9560001934235975,1.0309952063879571,0.51653361730568459,0
random,dmpc,5,20,True,59.249999999998771,1.2985829857791276,False,False,37.603875000000002,23700,1.5866613924050632,0.93457302917064533,0.61125592354842373,0
random,dmpc,6,20,True,49.649999999999316,1.3910457129295568,False,False,40.839208999999997,19860,2.0563549345417922,1.0381922725402257,0.52134168478578824,0
random,dmpc,7,20,True,55.649999999998975,1.3403761087688753,False,False,44.370125000000002,22260,1.9932670709793352,1.0029658510934776,0.55687932703511056,0
random,dmpc,8,20,True,51.049999999999237,1.3818928058725111,False,False,28.926957999999999,20420,1.4165993143976492,0.91610243708404482,0.62424291715728053,0
random,dmpc,9,20,True,54.799999999999024,1.2947439888376941,False,False,40.252833000000003,21920,1.8363518704379564,1.0864607293625534,0.45042265695902656,0
random,orca,0,20,True,55.099999999999007,1.2781577375478228,False,False,47.056291999999999,22040,2.1350404718693285,1.4806532698585719,0.22874583150919559,0
random,orca,1,20,False,90.049999999997027,1.2779719787230635,False,False,77.460542000000004,36020,2.1504870072182123,1.4814675536260491,0.63657112119528625,0
random,orca,2,20,True,83.299999999997411,1.2824451106850632,False,False,78.473249999999993,33320,2.3551395558223289,1.4769785929956012,0.57233804257871002,0
random,orca,3,20,False,90.049999999997027,1.2651646538301897,False,False,79.245750000000001,36020,2.2000485841199335,1.4821723621930984,0.72220150895244772,0
random,orca,4,20,False,90.049999999997027,1.2895570690022953,False,False,80.650917000000007,36020,2.2390593281510274,1.4814146605373972,0.70167910691218471,0
random,orca,5,20,False,90.049999999997027,1.2722552404796188,False,False,78.288749999999993,36020,2.1734800111049415,1.4837329754293647,0.66254479338976746,0
random,orca,6,20,False,90.049999999997027,1.2702395403274089,False,False,83.275833000000006,36020,2.3119331760133259,1.4766347695127571,0.54660199677556121,0
random,orca,7,20,False,90.049999999997027,1.3604498198363009,False,False,81.267083,36020,2.2561655469183788,1.4766533716285202,0.47316448817244466,0
random,orca,8,20,False,90.049999999997027,1.2812253730641969,False,False,55.397084,36020,1.537953470294281,1.475160510578448,0.58281517331318489,0
random,orca,9,20,False,90.049999999997027,1.2968917927614425,False,False,80.299125000000004,36020,2.2292927540255412,1.4804998426163742,0.5111667153199646,0
random,prollect,0,20,True,51.449999999999214,1.2406292916037114,False,False,38.850000000000001,20580,1.8877551020408163,1.4938593292042108,0.059125234963386911,0.040379008746355687
random,prollect,1,20,True,52.74999999999914,1.2327486237044023,False,False,49.852125000000001,21100,2.3626599526066352,1.4894343553721394,0.092363650893507607,0.0661611374407583
random,prollect,2,20,True,47.699999999999427,1.2421832646264985,False,False,41.153874999999999,19080,2.1569116876310273,1.4949512428858345,0.024580028474471761,0.035744234800838576
random,prollect,3,20,True,48.149999999999402,1.2432569013096784,False,False,38.388291000000002,19260,1.9931615264797511,1.4962153991777682,0.018970436240472656,0.025960539979231569
random,prollect,4,20,True,51.34999999999922,1.2798275857248584,False,False,40.238624999999999,20540,1.9590372444011686,1.4967972680029134,0.011295101336432592,0.026290165530671861
random,prollect,5,20,True,56.949999999998902,1.2578370730329058,False,False,44.290041000000002,22780,1.9442511413520633,1.4978173019656467,0.0091097475409312456,0.022607550482879719
random,prollect,6,20,True,47.849999999999419,1.2514086058311495,False,False,40.323082999999997,19140,2.1067441483803551,1.4922295982588438,0.025356318778086171,0.056060606060606061
random,prollect,7,20,True,54.449999999999044,1.2389429926042923,False,False,40.314708000000003,21780,1.8509966942148763,1.494072145178778,0.02246249174521783,0.039348025711662078
random,prollect,8,20,True,50.899999999999245,1.233537169975508,False,False,35.059165999999998,20360,1.7219629666011786,1.4974282761060831,0.0080816572736111727,0.023870333988212179
random,prollect,9,20,True,51.949999999999186,1.2387293658005623,False,False,30.715499999999999,20780,1.4781280076997112,1.4970542830601989,0.0086713685641319534,0.028007699711260828
random,vo,0,20,True,51.34999999999922,1.4328315239392799,False,False,36.880333999999998,20540,1.7955371957156765,1.4979607504075387,0.036442878578523602,0
random,vo,1,20,True,53.149999999999118,1.4475743683061288,False,False,54.465625000000003,21260,2.5618826434619004,1.4961254912882134,0.075439566014834258,0
random,vo,2,20,True,48.34999999999939,1.4286270654625071,False,False,37.210833000000001,19340,1.924034798345398,1.4963591084116377,0.038359608312650569,0
random,vo,3,20,True,49.849999999999305,1.4231300305095593,False,False,35.127916999999997,19940,1.7616808926780338,1.4968001157676079,0.028507020722228847,0
random,vo,4,20,True,51.34999999999922,1.4186121911865182,False,False,39.557749999999999,20540,1.9258885102239534,1.4970076225510505,0.01674051718498918,0
random,vo,5,20,True,59.099999999998779,1.4663092502577155,False,False,52.293166999999997,23640,2.2120629018612519,1.4991992264978455,0.014813852232725244,0
random,vo,6,20,True,47.849999999999419,1.4299790405713855,False,False,37.640374999999999,19140,1.9665817659352143,1.4914296356883232,0.049121665549355341,0
random,vo,7,20,True,57.299999999998882,1.425287097012425,False,False,45.656750000000002,22920,1.9920047993019196,1.4952372542858752,0.042930974685745721,0
random,vo,8,20,True,50.899999999999245,1.4411712386270821,False,False,40.191915999999999,20360,1.9740626719056973,1.4980602588244776,0.0084287238843713305,0
random,vo,9,20,True,52.149999999999174,1.4354847495061447,False,False,45.682375,20860,2.1899508628954938,1.4981366927641506,0.0094279203461890056,0


==> sim/results_orca_safe/stats.json <==
{
  "intersection": {
    "vo": {
      "avg_dv": {
        "q0": 0.97819685185211802,
        "q1": 0.97819685185211802,
        "q2": 0.97819685185211802,
        "q3": 0.97819685185211802,
        "q4": 0.97819685185211802
      },
      "avg_speed": {
        "q0": 1.4986163558851229,
        "q1": 1.4986163558851229,
        "q2": 1.4986163558851229,
        "q3": 1.4986163558851229,
        "q4": 1.4986163558851229
      },
      "collision_rate": 0,
      "completion_rate": 0,
      "completion_time": null,
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.3902844919951698,
        "q1": 1.3902844919951698,
        "q2": 1.3902844919951698,
        "q3": 1.3902844919951698,
        "q4": 1.3902844919951698
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 89.937875000000005,
        "q1": 96.079853499999999,
        "q2": 100.1157915,
        "q3": 101.22305175,
        "q4": 103.776167
      },
      "runtime_us_per_call": {
        "q0": 2.4968871460299833,
        "q1": 2.6674029289283729,
        "q2": 2.7794500694058857,
        "q3": 2.8101902207107159,
        "q4": 2.8810707107162687
      }
    },
    "orca": {
      "avg_dv": {
        "q0": 0.13364931906566641,
        "q1": 0.13364931906566641,
        "q2": 0.13364931906566641,
        "q3": 0.13364931906566641,
        "q4": 0.13364931906566641
      },
      "avg_speed": {
        "q0": 1.4988207037545815,
        "q1": 1.4988207037545815,
        "q2": 1.4988207037545815,
        "q3": 1.4988207037545815,
        "q4": 1.4988207037545815
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 81.89999999999749,
        "q1": 81.89999999999749,
        "q2": 81.89999999999749,
        "q3": 81.89999999999749,
        "q4": 81.89999999999749
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.1452065322802343,
        "q1": 1.1452065322802343,
        "q2": 1.1452065322802343,
        "q3": 1.1452065322802343,
        "q4": 1.1452065322802343
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 84.765040999999997,
        "q1": 88.042562250000003,
        "q2": 90.828041499999998,
        "q3": 96.774198249999998,
        "q4": 100.343333
      },
      "runtime_us_per_call": {
        "q0": 2.5874554639804641,
        "q1": 2.6875019001831504,
        "q2": 2.7725287393162392,
        "q3": 2.9540353556166057,
        "q4": 3.0629833028083029
      }
    },
    "dmpc": {
      "avg_dv": {
        "q0": 0.57777763316992548,
        "q1": 0.57777763316992548,
        "q2": 0.57777763316992548,
        "q3": 0.57777763316992548,
        "q4": 0.57777763316992548
      },
      "avg_speed": {
        "q0": 1.1381740616639,
        "q1": 1.1381740616639,
        "q2": 1.1381740616639,
        "q3": 1.1381740616639,
        "q4": 1.1381740616639
      },
      "collision_rate": 0,
      "completion_rate": 0,
      "completion_time": null,
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2693302844554992,
        "q1": 1.2693302844554992,
        "q2": 1.2693302844554992,
        "q3": 1.2693302844554992,
        "q4": 1.2693302844554992
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 88.283249999999995,
        "q1": 99.735135500000013,
        "q2": 101.7398125,
        "q3": 105.24590600000001,
        "q4": 108.675917
      },
      "runtime_us_per_call": {
        "q0": 2.4509508606329815,
        "q1": 2.7688821626873956,
        "q2": 2.8245367157134922,
        "q3": 2.9218741254858416,
        "q4": 3.0170993059411439
      }
    },
    "prollect": {
      "avg_dv": {
        "q0": 0.065817780593756273,
        "q1": 0.065817780593756273,
        "q2": 0.065817780593756273,
        "q3": 0.065817780593756273,
        "q4": 0.065817780593756273
      },
      "avg_speed": {
        "q0": 1.4897905968724032,
        "q1": 1.4897905968724032,
        "q2": 1.4897905968724032,
        "q3": 1.4897905968724032,
        "q4": 1.4897905968724032
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 69.249999999998209,
        "q1": 69.249999999998209,
        "q2": 69.249999999998209,
        "q3": 69.249999999998209,
        "q4": 69.249999999998209
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2158008930835131,
        "q1": 1.2158008930835131,
        "q2": 1.2158008930835131,
        "q3": 1.2158008930835131,
        "q4": 1.2158008930835131
      },
      "preempt_rate": {
        "q0": 0.062851985559566781,
        "q1": 0.062851985559566781,
        "q2": 0.062851985559566781,
        "q3": 0.062851985559566781,
        "q4": 0.062851985559566781
      },
      "runtime_ms": {
        "q0": 76.506165999999993,
        "q1": 84.781250499999999,
        "q2": 85.550395500000008,
        "q3": 86.69335375,
        "q4": 90.587582999999995
      },
      "runtime_us_per_call": {
        "q0": 2.761955451263538,
        "q1": 3.0606949638989169,
        "q2": 3.0884619314079425,
        "q3": 3.1297239620938626,
        "q4": 3.2703098555956678
      }
    }
  },
  "bottleneck": {
    "vo": {
      "avg_dv": {
        "q0": 0.0076874691147430403,
        "q1": 0.013705936649399293,
        "q2": 0.024835982009672092,
        "q3": 0.031752538669269997,
        "q4": 0.04249051970316739
      },
      "avg_speed": {
        "q0": 1.4968105576888575,
        "q1": 1.4980341847665171,
        "q2": 1.4983331670823867,
        "q3": 1.4988001539207336,
        "q4": 1.4995134164923123
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 53.199999999999115,
        "q1": 54.024999999999068,
        "q2": 54.699999999999029,
        "q3": 55.412499999998992,
        "q4": 56.549999999998924
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.3973629030241401,
        "q1": 1.4101147213547991,
        "q2": 1.4305379512724592,
        "q3": 1.4351167495285548,
        "q4": 1.4737659810925521
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 35.696582999999997,
        "q1": 39.824385499999998,
        "q2": 41.872021000000004,
        "q3": 43.895728500000004,
        "q4": 51.866957999999997
      },
      "runtime_us_per_call": {
        "q0": 2.0792511067101582,
        "q1": 2.2552546670461897,
        "q2": 2.421403920226961,
        "q3": 2.5367945263549498,
        "q4": 2.8662112068965517
      }
    },
    "orca": {
      "avg_dv": {
        "q0": 0.43890762174562853,
        "q1": 0.46870722319809521,
        "q2": 0.48970664938479774,
        "q3": 0.52467446718991706,
        "q4": 0.58950832854265389
      },
      "avg_speed": {
        "q0": 1.4879722065533025,
        "q1": 1.4897389905583527,
        "q2": 1.4956605778373895,
        "q3": 1.4980699771702062,
        "q4": 1.4998346452616536
      },
      "collision_rate": 0,
      "completion_rate": 0,
      "completion_time": null,
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.1267125391166211,
        "q1": 1.1430352201401743,
        "q2": 1.1473893530436183,
        "q3": 1.1797967963410332,
        "q4": 1.3222852702803618
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 71.134916000000004,
        "q1": 75.269249500000001,
        "q2": 78.045604499999996,
        "q3": 82.57254125,
        "q4": 84.997665999999995
      },
      "runtime_us_per_call": {
        "q0": 2.4685909217101609,
        "q1": 2.6120644607162689,
        "q2": 2.7084121495002775,
        "q3": 2.8655101766379785,
        "q4": 2.9496691421432537
      }
    },
    "dmpc": {
      "avg_dv": {
        "q0": 0.17048537970914127,
        "q1": 0.18646317451075112,
        "q2": 0.20765104999262435,
        "q3": 0.21949201781313554,
        "q4": 0.25496022538312102
      },
      "avg_speed": {
        "q0": 1.3286795434186414,
        "q1": 1.3470534833960779,
        "q2": 1.3643012277373829,
        "q3": 1.3740620474520659,
        "q4": 1.3936256810112544
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 57.099999999998893,
        "q1": 58.349999999998822,
        "q2": 58.849999999998793,
        "q3": 59.949999999998731,
        "q4": 60.949999999998674
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2736225013630886,
        "q1": 1.2828723043651402,
        "q2": 1.2868445156221706,
        "q3": 1.2922886112691878,
        "q4": 1.4145154028365401
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 40.666167000000002,
        "q1": 42.695228749999998,
        "q2": 44.202645500000003,
        "q3": 53.017291750000005,
        "q4": 59.274583
      },
      "runtime_us_per_call": {
        "q0": 2.1162659762697751,
        "q1": 2.2628522715768362,
        "q2": 2.304486672205396,
        "q3": 2.7975092255358582,
        "q4": 3.1663772970085469
      }
    },
    "prollect": {
      "avg_dv": {
        "q0": 0.0088302152158388197,
        "q1": 0.014220911251033495,
        "q2": 0.020698580106031001,
        "q3": 0.026211328523060271,
        "q4": 0.026916555053102618
      },
      "avg_speed": {
        "q0": 1.4893393423670158,
        "q1": 1.4922786875195744,
        "q2": 1.4938050743647491,
        "q3": 1.4945504165878329,
        "q4": 1.4975820514209666
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 53.199999999999115,
        "q1": 54.199999999999058,
        "q2": 54.424999999999045,
        "q3": 54.812499999999027,
        "q4": 55.149999999999004
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2156769224832999,
        "q1": 1.2315682794857916,
        "q2": 1.2352410091627299,
        "q3": 1.2448861552035568,
        "q4": 1.2527187760002141
      },
      "preempt_rate": {
        "q0": 0.022142531876138433,
        "q1": 0.066519702439049255,
        "q2": 0.072532836686594437,
        "q3": 0.086835095128474218,
        "q4": 0.14831576535288726
      },
      "runtime_ms": {
        "q0": 41.198374999999999,
        "q1": 48.348822999999996,
        "q2": 50.040333000000004,
        "q3": 54.362499999999997,
        "q4": 62.046125000000004
      },
      "runtime_us_per_call": {
        "q0": 2.3753675622693726,
        "q1": 2.7877171053222334,
        "q2": 2.8789913812798256,
        "q3": 3.0907162655709102,
        "q4": 3.5806858841181901
      }
    }
  },
  "random": {
    "vo": {
      "avg_dv": {
        "q0": 0.0084287238843713305,
        "q1": 0.015295518470791228,
        "q2": 0.032474949650376228,
        "q3": 0.041788133092471931,
        "q4": 0.075439566014834258
      },
      "avg_speed": {
        "q0": 1.4914296356883232,
        "q1": 1.4961838955690694,
        "q2": 1.496903869159329,
        "q3": 1.498035381720243,
        "q4": 1.4991992264978455
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 47.849999999999419,
        "q1": 50.112499999999287,
        "q2": 51.34999999999922,
        "q3": 52.899999999999132,
        "q4": 59.099999999998779
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.4186121911865182,
        "q1": 1.4261220891249455,
        "q2": 1.4314052822553327,
        "q3": 1.4397496163468477,
        "q4": 1.4663092502577155
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 31.072583000000002,
        "q1": 38.567228999999998,
        "q2": 44.000271499999997,
        "q3": 45.493312749999994,
        "q4": 51.981665999999997
      },
      "runtime_us_per_call": {
        "q0": 1.4209655245346871,
        "q1": 1.8659683753793179,
        "q2": 2.1221271392304302,
        "q3": 2.2378593201586257,
        "q4": 2.672444252873563
      }
    },
    "orca": {
      "avg_dv": {
        "q0": 0.067096534939802915,
        "q1": 0.090806264786066418,
        "q2": 0.11990142678718865,
        "q3": 0.14400879294690921,
        "q4": 0.25211573688204969
      },
      "avg_speed": {
        "q0": 1.4909498590802914,
        "q1": 1.4946484890971647,
        "q2": 1.4974875214372696,
        "q3": 1.4984760769527714,
        "q4": 1.4997983273307576
      },
      "collision_rate": 0,
      "completion_rate": 0.90000000000000002,
      "completion_time": {
        "q0": 47.849999999999419,
        "q1": 50.499999999999268,
        "q2": 51.399999999999217,
        "q3": 54.699999999999029,
        "q4": 62.149999999998606
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.1280905725615451,
        "q1": 1.1478213784859634,
        "q2": 1.1518760292074943,
        "q3": 1.2678102320347637,
        "q4": 1.4122953894879624
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 43.996833000000002,
        "q1": 50.002906249999995,
        "q2": 61.002896,
        "q3": 72.175332999999995,
        "q4": 94.634749999999997
      },
      "runtime_us_per_call": {
        "q0": 2.1802196729435082,
        "q1": 2.4219808204415489,
        "q2": 2.7516990152196881,
        "q3": 3.041008767169544,
        "q4": 3.3147009405940597
      }
    },
    "dmpc": {
      "avg_dv": {
        "q0": 0.45042265695902656,
        "q1": 0.50440048835893747,
        "q2": 0.52555284044182182,
        "q3": 0.59766177442009538,
        "q4": 0.62424291715728053
      },
      "avg_speed": {
        "q0": 0.91610243708404482,
        "q1": 0.95167123465135339,
        "q2": 1.0228687588711198,
        "q3": 1.0444184626236923,
        "q4": 1.0864607293625534
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 49.449999999999328,
        "q1": 50.674999999999258,
        "q2": 52.424999999999159,
        "q3": 54.412499999999049,
        "q4": 59.249999999998771
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2947439888376941,
        "q1": 1.2987321271279249,
        "q2": 1.3611344573206932,
        "q3": 1.5720122776417971,
        "q4": 1.6878781662841911
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 39.60125,
        "q1": 45.752114499999998,
        "q2": 47.514833499999995,
        "q3": 51.410104250000003,
        "q4": 59.061332999999998
      },
      "runtime_us_per_call": {
        "q0": 1.9366054158607351,
        "q1": 2.0990880282113591,
        "q2": 2.3054837686669591,
        "q3": 2.4157546556131533,
        "q4": 2.6605934762773722
      }
    },
    "prollect": {
      "avg_dv": {
        "q0": 0.0080816572736111727,
        "q1": 0.0096560859898065822,
        "q2": 0.020716463992845241,
        "q3": 0.025162246202182569,
        "q4": 0.092363650893507607
      },
      "avg_speed": {
        "q0": 1.4894343553721394,
        "q1": 1.4939125331978527,
        "q2": 1.4955833210318015,
        "q3": 1.4969900292958775,
        "q4": 1.4978173019656467
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 47.699999999999427,
        "q1": 48.837499999999366,
        "q2": 51.399999999999217,
        "q3": 52.549999999999152,
        "q4": 56.949999999998902
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2327486237044023,
        "q1": 1.2387827725014948,
        "q2": 1.241406278115105,
        "q3": 1.2493706797007817,
        "q4": 1.2798275857248584
      },
      "preempt_rate": {
        "q0": 0.022607550482879719,
        "q1": 0.026042946367091643,
        "q2": 0.0318759672560497,
        "q3": 0.040121262987682281,
        "q4": 0.0661611374407583
      },
      "runtime_ms": {
        "q0": 40.131999999999998,
        "q1": 42.398062500000002,
        "q2": 46.910416499999997,
        "q3": 48.82742725,
        "q4": 51.935291999999997
      },
      "runtime_us_per_call": {
        "q0": 1.9711198428290766,
        "q1": 2.1097635329747662,
        "q2": 2.1684588476955682,
        "q3": 2.3868140870133323,
        "q4": 2.721975471698113
      }
    }
  }
}


==> sim/results_orca_safe/summary.csv <==
scenario,method,seed,n_agents,completed,completion_time,min_distance,deadlock,collision,runtime_ms,ctrl_calls,runtime_us_per_call,avg_speed,avg_dv,preempt_rate
bottleneck,dmpc,0,16,True,57.599999999998865,1.2904362845581441,False,False,55.704791999999998,18432,3.0221783854166668,1.3867179622784778,0.18134588607296004,0
bottleneck,dmpc,1,16,True,57.099999999998893,1.4145154028365401,False,False,40.986790999999997,18272,2.2431474934325744,1.3936256810112544,0.17048537970914127,0
bottleneck,dmpc,2,16,True,60.699999999998688,1.2838586027495196,False,False,52.808166999999997,19424,2.7187071149093902,1.3458751909575013,0.24107940248040688,0
bottleneck,dmpc,3,16,True,60.049999999998725,1.2736225013630886,False,False,40.666167000000002,19216,2.1162659762697751,1.3446063716638685,0.21570074355699848,0
bottleneck,dmpc,4,16,True,58.949999999998788,1.284126654710686,False,False,42.519916000000002,18864,2.2540243850720953,1.3611310708123918,0.21324143460146333,0
bottleneck,dmpc,5,16,True,60.949999999998674,1.2800535716647345,False,False,44.651207999999997,19504,2.2893359310910584,1.3286795434186414,0.25496022538312102,0
bottleneck,dmpc,6,16,True,58.749999999998799,1.2929060535062025,False,False,53.087000000000003,18800,2.8237765957446808,1.3674713846623738,0.18909672446991477,0
bottleneck,dmpc,7,16,True,59.649999999998748,1.307287922506994,False,False,43.754083000000001,19088,2.2922298302598492,1.3505883607118074,0.22075577589851456,0
bottleneck,dmpc,8,16,True,58.499999999998813,1.289562376533655,False,False,59.274583,18720,3.1663772970085469,1.3720215430285787,0.20206066538378539,0
bottleneck,dmpc,9,16,True,58.299999999998825,1.2825435382370138,False,False,43.221167000000001,18656,2.3167435141509434,1.3747422155932283,0.18558532452436324,0
bottleneck,orca,0,16,False,90.049999999997027,1.3222852702803618,False,False,75.536874999999995,28816,2.621351853137146,1.4960779783126639,0.58950832854265389,0
bottleneck,orca,1,16,False,90.049999999997027,1.1422532074180769,False,False,75.180041000000003,28816,2.608968663242643,1.4952431773621153,0.51422824359617203,0
bottleneck,orca,2,16,False,90.049999999997027,1.1903571022063437,False,False,83.274790999999993,28816,2.8898803095502497,1.4879722065533025,0.43890762174562853,0
bottleneck,orca,3,16,False,90.049999999997027,1.1453812583064669,False,False,73.675207999999998,28816,2.5567465297057188,1.4894145327042321,0.48651350879142796,0
bottleneck,orca,4,16,False,90.049999999997027,1.1327198352965284,False,False,80.465791999999993,28816,2.7923997779011653,1.4884950342146217,0.52815654172116533,0
bottleneck,orca,5,16,False,90.049999999997027,1.2123827756402834,False,False,71.134916000000004,28816,2.4685909217101609,1.4989619737937132,0.49289978997816752,0
bottleneck,orca,6,16,False,90.049999999997027,1.1466917646961918,False,False,78.378958999999995,28816,2.7199805316490835,1.4980799110964387,0.53595945166029835,0
bottleneck,orca,7,16,False,90.049999999997027,1.1480869413910448,False,False,83.542916000000005,28816,2.8991850360910609,1.4907123641207143,0.46418390857768377,0
bottleneck,orca,8,16,False,90.049999999997027,1.1267125391166211,False,False,84.997665999999995,28816,2.9496691421432537,1.4980401753915091,0.48227716705932949,0
bottleneck,orca,9,16,False,90.049999999997027,1.1481158787451011,False,False,77.712249999999997,28816,2.6968437673514716,1.4998346452616536,0.4408010699643185,0
bottleneck,prollect,0,16,True,54.899999999999018,1.2449709963625775,False,False,48.951540999999999,17568,2.786403745446266,1.4975820514209666,0.026916555053102618,0.022142531876138433
bottleneck,prollect,1,16,True,53.199999999999115,1.2337282214028054,False,False,48.147917,17024,2.8282376057330829,1.4969655954967749,0.0088302152158388197,0.03577302631578947
bottleneck,prollect,2,16,True,55.099999999999007,1.2446316317264956,False,False,54.893875000000001,17632,3.1133096075317606,1.4893393423670158,0.026659124960890023,0.12284482758620689
bottleneck,prollect,3,16,True,55.149999999999004,1.2156769224832999,False,False,49.267166000000003,17648,2.7916571849501364,1.4939705466616557,0.018692955139142906,0.069016319129646425
bottleneck,prollect,4,16,True,54.199999999999058,1.2367537969226547,False,False,41.198374999999999,17344,2.3753675622693726,1.4936396020678426,0.018071146126673782,0.076049354243542436
bottleneck,prollect,5,16,True,54.199999999999058,1.2464856451492421,False,False,50.813499999999998,17344,2.9297451568265682,1.4925236676294902,0.022704205072919096,0.079335793357933573
bottleneck,prollect,6,16,True,54.349999999999049,1.2315712484409027,False,False,46.222709000000002,17392,2.6576994595216195,1.4945565018480738,0.012152191846878097,0.06853725850965961
bottleneck,prollect,7,16,True,54.549999999999038,1.2527187760002141,False,False,52.768374999999999,17456,3.0229362396883594,1.489424412980132,0.026612615755628764,0.14831576535288726
bottleneck,prollect,8,16,True,54.499999999999041,1.2315672898340879,False,False,59.262791,17440,3.3980958142201834,1.4921970274829357,0.025007466825354787,0.089334862385321095
bottleneck,prollect,9,16,True,54.149999999999061,1.227201064477135,False,False,62.046125000000004,17328,3.5806858841181901,1.49453216080711,0.012937499625820066,0.065847183748845795
bottleneck,vo,0,16,True,55.099999999999007,1.4198924888553206,False,False,42.434916000000001,17632,2.4066989564428316,1.4990465878547787,0.031071446780802869,0
bottleneck,vo,1,16,True,53.199999999999115,1.4737659810925521,False,False,41.570124999999997,17024,2.4418541470864663,1.4995134164923123,0.0076874691147430403,0
bottleneck,vo,2,16,True,56.549999999998924,1.4001961266356513,False,False,51.866957999999997,18096,2.8662112068965517,1.4981957361243179,0.040132984564210397,0
bottleneck,vo,3,16,True,55.499999999998984,1.428745370894023,False,False,39.286625000000001,17760,2.2120847409909912,1.4988814084937967,0.020179551382220141,0
bottleneck,vo,4,16,True,56.349999999998936,1.4068554655212919,False,False,48.469459000000001,18032,2.6879691104702754,1.4980095396979733,0.04249051970316739,0
bottleneck,vo,5,16,True,53.999999999999069,1.432949590558392,False,False,44.382666,17280,2.5684413194444442,1.498108119972148,0.027442148350994938,0
bottleneck,vo,6,16,True,54.099999999999064,1.4674050585208698,False,False,42.173917000000003,17312,2.4361088840110905,1.4984705980404558,0.011548065071792343,0
bottleneck,vo,7,16,True,54.299999999999052,1.3973629030241401,False,False,41.437666999999998,17376,2.3847644452117862,1.4968105576888575,0.022229815668349247,0
bottleneck,vo,8,16,True,55.149999999999004,1.4323305316508954,False,False,38.302542000000003,17648,2.1703616273798731,1.4971927992392633,0.031979569298759045,0
bottleneck,vo,9,16,True,53.649999999999089,1.4358391358519424,False,False,35.696582999999997,17168,2.0792511067101582,1.4985563902015451,0.010081066197022854,0
intersection,dmpc,0,20,False,90.049999999997027,1.2693302844554992,False,False,88.283249999999995,36020,2.4509508606329815,1.1381740616639,0.57777763316992548,0
intersection,dmpc,1,20,False,90.049999999997027,1.2693302844554992,False,False,99.168959000000001,36020,2.7531637701277067,1.1381740616639,0.57777763316992548,0
intersection,dmpc,2,20,False,90.049999999997027,1.2693302844554992,False,False,100.353791,36020,2.7860574958356468,1.1381740616639,0.57777763316992548,0
intersection,dmpc,3,20,False,90.049999999997027,1.2693302844554992,False,False,102.61775,36020,2.8489103275957803,1.1381740616639,0.57777763316992548,0
intersection,dmpc,4,20,False,90.049999999997027,1.2693302844554992,False,False,108.675917,36020,3.0170993059411439,1.1381740616639,0.57777763316992548,0
intersection,dmpc,5,20,False,90.049999999997027,1.2693302844554992,False,False,101.269375,36020,2.8114762631871182,1.1381740616639,0.57777763316992548,0
intersection,dmpc,6,20,False,90.049999999997027,1.2693302844554992,False,False,108.490042,36020,3.0119389783453636,1.1381740616639,0.57777763316992548,0
intersection,dmpc,7,20,False,90.049999999997027,1.2693302844554992,False,False,102.21025,36020,2.8375971682398666,1.1381740616639,0.57777763316992548,0
intersection,dmpc,8,20,False,90.049999999997027,1.2693302844554992,False,False,99.528917000000007,36020,2.7631570516379789,1.1381740616639,0.57777763316992548,0
intersection,dmpc,9,20,False,90.049999999997027,1.2693302844554992,False,False,106.12195800000001,36020,2.9461953914491952,1.1381740616639,0.57777763316992548,0
intersection,orca,0,20,True,81.89999999999749,1.1452065322802343,False,False,97.034791999999996,32760,2.961989987789988,1.4988207037545815,0.13364931906566641,0
intersection,orca,1,20,True,81.89999999999749,1.1452065322802343,False,False,89.008707999999999,32760,2.7169935286935285,1.4988207037545815,0.13364931906566641,0
intersection,orca,2,20,True,81.89999999999749,1.1452065322802343,False,False,84.765040999999997,32760,2.5874554639804641,1.4988207037545815,0.13364931906566641,0
intersection,orca,3,20,True,81.89999999999749,1.1452065322802343,False,False,100.343333,32760,3.0629833028083029,1.4988207037545815,0.13364931906566641,0
intersection,orca,4,20,True,81.89999999999749,1.1452065322802343,False,False,87.732457999999994,32760,2.6780359584859585,1.4988207037545815,0.13364931906566641,0
intersection,orca,5,20,True,81.89999999999749,1.1452065322802343,False,False,84.979375000000005,32760,2.5939980158730158,1.4988207037545815,0.13364931906566641,0
intersection,orca,6,20,True,81.89999999999749,1.1452065322802343,False,False,92.647374999999997,32760,2.8280639499389499,1.4988207037545815,0.13364931906566641,0
intersection,orca,7,20,True,81.89999999999749,1.1452065322802343,False,False,88.972875000000002,32760,2.7158997252747255,1.4988207037545815,0.13364931906566641,0
intersection,orca,8,20,True,81.89999999999749,1.1452065322802343,False,False,95.992417000000003,32760,2.9301714590964592,1.4988207037545815,0.13364931906566641,0
intersection,orca,9,20,True,81.89999999999749,1.1452065322802343,False,False,99.265208000000001,32760,3.0300735042735041,1.4988207037545815,0.13364931906566641,0
intersection,prollect,0,20,True,69.249999999998209,1.2158008930835131,False,False,84.549959000000001,27700,3.0523450902527078,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,1,20,True,69.249999999998209,1.2158008930835131,False,False,77.176833000000002,27700,2.7861672563176896,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,2,20,True,69.249999999998209,1.2158008930835131,False,False,86.780165999999994,27700,3.13285797833935,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,3,20,True,69.249999999998209,1.2158008930835131,False,False,89.281791999999996,27700,3.2231693862815884,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,4,20,True,69.249999999998209,1.2158008930835131,False,False,85.539500000000004,27700,3.0880685920577617,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,5,20,True,69.249999999998209,1.2158008930835131,False,False,85.475125000000006,27700,3.0857445848375451,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,6,20,True,69.249999999998209,1.2158008930835131,False,False,90.587582999999995,27700,3.2703098555956678,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,7,20,True,69.249999999998209,1.2158008930835131,False,False,85.561290999999997,27700,3.0888552707581227,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,8,20,True,69.249999999998209,1.2158008930835131,False,False,86.432917000000003,27700,3.1203219133574009,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,9,20,True,69.249999999998209,1.2158008930835131,False,False,76.506165999999993,27700,2.761955451263538,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,vo,0,20,False,90.049999999997027,1.3902844919951698,False,False,103.776167,36020,2.8810707107162687,1.4986163558851229,0.97819685185211802,0
intersection,vo,1,20,False,90.049999999997027,1.3902844919951698,False,False,102.51920800000001,36020,2.8461745696835097,1.4986163558851229,0.97819685185211802,0
intersection,vo,2,20,False,90.049999999997027,1.3902844919951698,False,False,89.937875000000005,36020,2.4968871460299833,1.4986163558851229,0.97819685185211802,0
intersection,vo,3,20,False,90.049999999997027,1.3902844919951698,False,False,100.815333,36020,2.7988709883398113,1.4986163558851229,0.97819685185211802,0
intersection,vo,4,20,False,90.049999999997027,1.3902844919951698,False,False,101.358958,36020,2.8139632981676845,1.4986163558851229,0.97819685185211802,0
intersection,vo,5,20,False,90.049999999997027,1.3902844919951698,False,False,100.39975,36020,2.7873334258745142,1.4986163558851229,0.97819685185211802,0
intersection,vo,6,20,False,90.049999999997027,1.3902844919951698,False,False,97.461540999999997,36020,2.7057618267629095,1.4986163558851229,0.97819685185211802,0
intersection,vo,7,20,False,90.049999999997027,1.3902844919951698,False,False,99.831833000000003,36020,2.7715667129372572,1.4986163558851229,0.97819685185211802,0
intersection,vo,8,20,False,90.049999999997027,1.3902844919951698,False,False,95.298333,36020,2.64570607995558,1.4986163558851229,0.97819685185211802,0
intersection,vo,9,20,False,90.049999999997027,1.3902844919951698,False,False,95.619291000000004,36020,2.6546166296501941,1.4986163558851229,0.97819685185211802,0
random,dmpc,0,20,True,53.149999999999118,1.2947676885985122,False,False,49.266542000000001,21260,2.3173349952963314,1.0827918549044964,0.46074512450428767,0
random,dmpc,1,20,True,53.249999999999112,1.2991795511743167,False,False,52.124625000000002,21300,2.4471654929577467,0.92519689520389614,0.61416792696018729,0
random,dmpc,2,20,True,50.549999999999265,1.6439595819144071,False,False,46.377249999999997,20220,2.2936325420375865,1.0147423113542826,0.52976399609785541,0
random,dmpc,3,20,True,49.449999999999328,1.6323344658792105,False,False,45.919708,19780,2.3215221435793731,1.0464938593181812,0.50035611204335517,0
random,dmpc,4,20,True,51.6999999999992,1.6878781662841911,False,False,40.048999999999999,20680,1.9366054158607351,1.0309952063879571,0.51653361730568459,0
random,dmpc,5,20,True,59.249999999998771,1.2985829857791276,False,False,48.652417,23700,2.0528445991561184,0.93457302917064533,0.61125592354842373,0
random,dmpc,6,20,True,49.649999999999316,1.3910457129295568,False,False,39.60125,19860,1.9940206445115811,1.0381922725402257,0.52134168478578824,0
random,dmpc,7,20,True,55.649999999998975,1.3403761087688753,False,False,59.061332999999998,22260,2.6532494609164421,1.0029658510934776,0.55687932703511056,0
random,dmpc,8,20,True,51.049999999999237,1.3818928058725111,False,False,45.696249999999999,20420,2.2378183153770812,0.91610243708404482,0.62424291715728053,0
random,dmpc,9,20,True,54.799999999999024,1.2947439888376941,False,False,58.320208999999998,21920,2.6605934762773722,1.0864607293625534,0.45042265695902656,0
random,orca,0,20,True,50.449999999999271,1.1470476289426459,False,False,43.996833000000002,20180,2.1802196729435082,1.4925250849514913,0.10315898958109347,0
random,orca,1,20,True,59.949999999998731,1.3690524569482174,False,False,73.437957999999995,23980,3.0624669724770643,1.4964609151628914,0.14671706494886624,0
random,orca,2,20,True,50.499999999999268,1.1280905725615451,False,False,66.956958999999998,20200,3.3147009405940597,1.4981236032474909,0.086688689854390738,0
random,orca,3,20,True,62.149999999998606,1.1501426271159161,False,False,73.999125000000006,24860,2.9766341512469832,1.4971779860498771,0.25211573688204969,0
random,orca,4,20,True,51.399999999999217,1.1501494574384059,False,False,47.996875000000003,20560,2.3344783560311284,1.4985935681878648,0.12058588116649255,0
random,orca,5,20,False,90.049999999997027,1.4122953894879624,False,False,94.634749999999997,36020,2.6272834536368683,1.4909498590802914,0.24668667498517022,0
random,orca,6,20,True,47.849999999999419,1.1297960894996113,False,False,55.048833000000002,19140,2.8761145768025078,1.4977970568246621,0.11921697240788474,0
random,orca,7,20,True,54.699999999999029,1.1719396357997829,False,False,68.387457999999995,21880,3.1255693784277878,1.4993477819955348,0.13588397694103813,0
random,orca,8,20,True,50.899999999999245,1.153602600976583,False,False,49.331499999999998,20360,2.4229616895874262,1.4940443470752558,0.075043284322616061,0
random,orca,9,20,True,53.699999999999086,1.2997670974464239,False,False,52.017125,21480,2.4216538640595902,1.4997983273307576,0.067096534939802915,0
random,prollect,0,20,True,51.449999999999214,1.2406292916037114,False,False,43.460999999999999,20580,2.111807580174927,1.4938593292042108,0.059125234963386911,0.040379008746355687
random,prollect,1,20,True,52.74999999999914,1.2327486237044023,False,False,46.752665999999998,21100,2.2157661611374406,1.4894343553721394,0.092363650893507607,0.0661611374407583
random,prollect,2,20,True,47.699999999999427,1.2421832646264985,False,False,51.935291999999997,19080,2.721975471698113,1.4949512428858345,0.024580028474471761,0.035744234800838576
random,prollect,3,20,True,48.149999999999402,1.2432569013096784,False,False,47.068167000000003,19260,2.4438300623052962,1.4962153991777682,0.018970436240472656,0.025960539979231569
random,prollect,4,20,True,51.34999999999922,1.2798275857248584,False,False,51.597707999999997,20540,2.5120597857838365,1.4967972680029134,0.011295101336432592,0.026290165530671861
random,prollect,5,20,True,56.949999999998902,1.2578370730329058,False,False,49.342792000000003,22780,2.1660575943810358,1.4978173019656467,0.0091097475409312456,0.022607550482879719
random,prollect,6,20,True,47.849999999999419,1.2514086058311495,False,False,40.367832999999997,19140,2.109082183908046,1.4922295982588438,0.025356318778086171,0.056060606060606061
random,prollect,7,20,True,54.449999999999044,1.2389429926042923,False,False,47.281332999999997,21780,2.170860101010101,1.494072145178778,0.02246249174521783,0.039348025711662078
random,prollect,8,20,True,50.899999999999245,1.233537169975508,False,False,40.131999999999998,20360,1.9711198428290766,1.4974282761060831,0.0080816572736111727,0.023870333988212179
random,prollect,9,20,True,51.949999999999186,1.2387293658005623,False,False,42.043750000000003,20780,2.0232795957651586,1.4970542830601989,0.0086713685641319534,0.028007699711260828
random,vo,0,20,True,51.34999999999922,1.4328315239392799,False,False,43.136709000000003,20540,2.1001318889970788,1.4979607504075387,0.036442878578523602,0
random,vo,1,20,True,53.149999999999118,1.4475743683061288,False,False,45.584041999999997,21260,2.1441223894637815,1.4961254912882134,0.075439566014834258,0
random,vo,2,20,True,48.34999999999939,1.4286270654625071,False,False,31.072583000000002,19340,1.6066485522233713,1.4963591084116377,0.038359608312650569,0
random,vo,3,20,True,49.849999999999305,1.4231300305095593,False,False,44.863833999999997,19940,2.2499415245737211,1.4968001157676079,0.028507020722228847,0
random,vo,4,20,True,51.34999999999922,1.4186121911865182,False,False,45.221125000000001,20540,2.2016127069133398,1.4970076225510505,0.01674051718498918,0
random,vo,5,20,True,59.099999999998779,1.4663092502577155,False,False,33.591625000000001,23640,1.4209655245346871,1.4991992264978455,0.014813852232725244,0
random,vo,6,20,True,47.849999999999419,1.4299790405713855,False,False,51.150582999999997,19140,2.672444252873563,1.4914296356883232,0.049121665549355341,0
random,vo,7,20,True,57.299999999998882,1.425287097012425,False,False,51.981665999999997,22920,2.2679609947643979,1.4952372542858752,0.042930974685745721,0
random,vo,8,20,True,50.899999999999245,1.4411712386270821,False,False,38.506999999999998,20360,1.8913064833005895,1.4980602588244776,0.0084287238843713305,0
random,vo,9,20,True,52.149999999999174,1.4354847495061447,False,False,38.747915999999996,20860,1.8575223394055607,1.4981366927641506,0.0094279203461890056,0


==> sim/results_orca_smoke/stats.json <==
{
  "intersection": {
    "vo": {
      "avg_dv": {
        "q0": 0.97819685185211802,
        "q1": 0.97819685185211802,
        "q2": 0.97819685185211802,
        "q3": 0.97819685185211802,
        "q4": 0.97819685185211802
      },
      "avg_speed": {
        "q0": 1.4986163558851229,
        "q1": 1.4986163558851229,
        "q2": 1.4986163558851229,
        "q3": 1.4986163558851229,
        "q4": 1.4986163558851229
      },
      "collision_rate": 0,
      "completion_rate": 0,
      "completion_time": null,
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.3902844919951698,
        "q1": 1.3902844919951698,
        "q2": 1.3902844919951698,
        "q3": 1.3902844919951698,
        "q4": 1.3902844919951698
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 113.593084,
        "q1": 117.977125,
        "q2": 120.260333,
        "q3": 123.299708,
        "q4": 124.410625
      }
    },
    "orca": {
      "avg_dv": {
        "q0": 0.42089179057449683,
        "q1": 0.42089179057449683,
        "q2": 0.42089179057449683,
        "q3": 0.42089179057449683,
        "q4": 0.42089179057449683
      },
      "avg_speed": {
        "q0": 1.4711359023206272,
        "q1": 1.4711359023206272,
        "q2": 1.4711359023206272,
        "q3": 1.4711359023206272,
        "q4": 1.4711359023206272
      },
      "collision_rate": 1,
      "completion_rate": 0,
      "completion_time": null,
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 0.98994949365873874,
        "q1": 0.98994949365873874,
        "q2": 0.98994949365873874,
        "q3": 0.98994949365873874,
        "q4": 0.98994949365873874
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 43.782625000000003,
        "q1": 47.555750000000003,
        "q2": 52.283583,
        "q3": 52.539665999999997,
        "q4": 54.871665999999998
      }
    },
    "dmpc": {
      "avg_dv": {
        "q0": 0.55533474023284268,
        "q1": 0.55533474023284268,
        "q2": 0.55533474023284268,
        "q3": 0.55533474023284268,
        "q4": 0.55533474023284268
      },
      "avg_speed": {
        "q0": 1.1326325399271842,
        "q1": 1.1326325399271842,
        "q2": 1.1326325399271842,
        "q3": 1.1326325399271842,
        "q4": 1.1326325399271842
      },
      "collision_rate": 1,
      "completion_rate": 0,
      "completion_time": null,
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 0.98774752221355899,
        "q1": 0.98774752221355899,
        "q2": 0.98774752221355899,
        "q3": 0.98774752221355899,
        "q4": 0.98774752221355899
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 47.129790999999997,
        "q1": 49.403959,
        "q2": 52.009166999999998,
        "q3": 54.065375000000003,
        "q4": 55.248083000000001
      }
    },
    "prollect": {
      "avg_dv": {
        "q0": 0.065817780593756273,
        "q1": 0.065817780593756273,
        "q2": 0.065817780593756273,
        "q3": 0.065817780593756273,
        "q4": 0.065817780593756273
      },
      "avg_speed": {
        "q0": 1.4897905968724032,
        "q1": 1.4897905968724032,
        "q2": 1.4897905968724032,
        "q3": 1.4897905968724032,
        "q4": 1.4897905968724032
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 69.249999999998209,
        "q1": 69.249999999998209,
        "q2": 69.249999999998209,
        "q3": 69.249999999998209,
        "q4": 69.249999999998209
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2158008930835131,
        "q1": 1.2158008930835131,
        "q2": 1.2158008930835131,
        "q3": 1.2158008930835131,
        "q4": 1.2158008930835131
      },
      "preempt_rate": {
        "q0": 0.062851985559566781,
        "q1": 0.062851985559566781,
        "q2": 0.062851985559566781,
        "q3": 0.062851985559566781,
        "q4": 0.062851985559566781
      },
      "runtime_ms": {
        "q0": 84.299082999999996,
        "q1": 87.327208999999996,
        "q2": 87.376915999999994,
        "q3": 91.677207999999993,
        "q4": 109.514584
      }
    }
  },
  "bottleneck": {
    "vo": {
      "avg_dv": {
        "q0": 0.0076874691147430403,
        "q1": 0.020179551382220141,
        "q2": 0.031071446780802869,
        "q3": 0.040132984564210397,
        "q4": 0.04249051970316739
      },
      "avg_speed": {
        "q0": 1.4980095396979733,
        "q1": 1.4981957361243179,
        "q2": 1.4988814084937967,
        "q3": 1.4990465878547787,
        "q4": 1.4995134164923123
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 53.199999999999115,
        "q1": 55.099999999999007,
        "q2": 55.499999999998984,
        "q3": 56.349999999998936,
        "q4": 56.549999999998924
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.4001961266356513,
        "q1": 1.4068554655212919,
        "q2": 1.4198924888553206,
        "q3": 1.428745370894023,
        "q4": 1.4737659810925521
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 41.885334,
        "q1": 45.208874999999999,
        "q2": 52.206874999999997,
        "q3": 53.117417000000003,
        "q4": 57.286667000000001
      }
    },
    "orca": {
      "avg_dv": {
        "q0": 0.6041887708642153,
        "q1": 0.62004916165397539,
        "q2": 0.63975874045143499,
        "q3": 0.65236149063448179,
        "q4": 0.65687645454770249
      },
      "avg_speed": {
        "q0": 1.4475530754237385,
        "q1": 1.4564303353428898,
        "q2": 1.46531226811958,
        "q3": 1.4677778172733793,
        "q4": 1.4721176676834991
      },
      "collision_rate": 0.80000000000000004,
      "completion_rate": 0,
      "completion_time": null,
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 0.91977980277885196,
        "q1": 0.92316544755499608,
        "q2": 0.93907631351618837,
        "q3": 0.95613868485228171,
        "q4": 1.0171485619043852
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 43.590333000000001,
        "q1": 59.231375,
        "q2": 60.602333999999999,
        "q3": 70.369208999999998,
        "q4": 77.398832999999996
      }
    },
    "dmpc": {
      "avg_dv": {
        "q0": 0.17048537970914127,
        "q1": 0.18088679014630904,
        "q2": 0.21302850543336974,
        "q3": 0.21881112048925203,
        "q4": 0.23313760411184137
      },
      "avg_speed": {
        "q0": 1.3409965944118043,
        "q1": 1.3484795614290195,
        "q2": 1.36037040195671,
        "q3": 1.3872825549886298,
        "q4": 1.3936256810112544
      },
      "collision_rate": 0.20000000000000001,
      "completion_rate": 1,
      "completion_time": {
        "q0": 57.099999999998893,
        "q1": 57.549999999998867,
        "q2": 58.949999999998788,
        "q3": 60.199999999998717,
        "q4": 60.399999999998705
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 0.921460880661368,
        "q1": 1.042932545110705,
        "q2": 1.0622963179924851,
        "q3": 1.0981505724487748,
        "q4": 1.4145154028365401
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 20.027125000000002,
        "q1": 24.580207999999999,
        "q2": 24.612957999999999,
        "q3": 25.496874999999999,
        "q4": 33.016500000000001
      }
    },
    "prollect": {
      "avg_dv": {
        "q0": 0.0088302152158388197,
        "q1": 0.018071146126673782,
        "q2": 0.018692955139142906,
        "q3": 0.026659124960890023,
        "q4": 0.026916555053102618
      },
      "avg_speed": {
        "q0": 1.4893393423670158,
        "q1": 1.4936396020678426,
        "q2": 1.4939705466616557,
        "q3": 1.4969655954967749,
        "q4": 1.4975820514209666
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 53.199999999999115,
        "q1": 54.199999999999058,
        "q2": 54.899999999999018,
        "q3": 55.099999999999007,
        "q4": 55.149999999999004
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2156769224832999,
        "q1": 1.2337282214028054,
        "q2": 1.2367537969226547,
        "q3": 1.2446316317264956,
        "q4": 1.2449709963625775
      },
      "preempt_rate": {
        "q0": 0.022142531876138433,
        "q1": 0.03577302631578947,
        "q2": 0.069016319129646425,
        "q3": 0.076049354243542436,
        "q4": 0.12284482758620689
      },
      "runtime_ms": {
        "q0": 48.620874999999998,
        "q1": 50.470790999999998,
        "q2": 51.479125000000003,
        "q3": 55.471541999999999,
        "q4": 59.056708
      }
    }
  },
  "random": {
    "vo": {
      "avg_dv": {
        "q0": 0.01674051718498918,
        "q1": 0.028507020722228847,
        "q2": 0.036442878578523602,
        "q3": 0.038359608312650569,
        "q4": 0.075439566014834258
      },
      "avg_speed": {
        "q0": 1.4961254912882134,
        "q1": 1.4963591084116377,
        "q2": 1.4968001157676079,
        "q3": 1.4970076225510505,
        "q4": 1.4979607504075387
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 48.34999999999939,
        "q1": 49.849999999999305,
        "q2": 51.34999999999922,
        "q3": 51.34999999999922,
        "q4": 53.149999999999118
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.4186121911865182,
        "q1": 1.4231300305095593,
        "q2": 1.4286270654625071,
        "q3": 1.4328315239392799,
        "q4": 1.4475743683061288
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 35.540709,
        "q1": 38.136709000000003,
        "q2": 40.594999999999999,
        "q3": 43.161417,
        "q4": 70.207499999999996
      }
    },
    "orca": {
      "avg_dv": {
        "q0": 0.22948642177236495,
        "q1": 0.37690022882396873,
        "q2": 0.41904355802404541,
        "q3": 0.63008864048780255,
        "q4": 0.6580119544301245
      },
      "avg_speed": {
        "q0": 1.4642146047806255,
        "q1": 1.4647965350603189,
        "q2": 1.4736710018518715,
        "q3": 1.4745328118468868,
        "q4": 1.4793196200576291
      },
      "collision_rate": 0,
      "completion_rate": 0.59999999999999998,
      "completion_time": {
        "q0": 61.19999999999866,
        "q1": 65.924999999998391,
        "q2": 70.64999999999813,
        "q3": 74.299999999997922,
        "q4": 77.949999999997715
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.0427318165993475,
        "q1": 1.0611367832326783,
        "q2": 1.2502209669944182,
        "q3": 1.2538107797640312,
        "q4": 1.3029859491777924
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 33.926583000000001,
        "q1": 38.587583000000002,
        "q2": 42.353749999999998,
        "q3": 49.796917000000001,
        "q4": 53.714624999999998
      }
    },
    "dmpc": {
      "avg_dv": {
        "q0": 0.4597591030146258,
        "q1": 0.50035611204335517,
        "q2": 0.51653361730568459,
        "q3": 0.52976399609785518,
        "q4": 0.6141417818598911
      },
      "avg_speed": {
        "q0": 0.92517997789837003,
        "q1": 1.0147423113542822,
        "q2": 1.0309952063879571,
        "q3": 1.0464938593181812,
        "q4": 1.0837287621480458
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 49.449999999999328,
        "q1": 50.549999999999265,
        "q2": 51.6999999999992,
        "q3": 53.09999999999912,
        "q4": 53.249999999999112
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2565222370420841,
        "q1": 1.2565861128742823,
        "q2": 1.6323344658792105,
        "q3": 1.6439595819144071,
        "q4": 1.6878781662841911
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 18.866834000000001,
        "q1": 19.811083,
        "q2": 21.199833000000002,
        "q3": 21.834125,
        "q4": 21.859625000000001
      }
    },
    "prollect": {
      "avg_dv": {
        "q0": 0.011295101336432592,
        "q1": 0.018970436240472656,
        "q2": 0.024580028474471761,
        "q3": 0.059125234963386911,
        "q4": 0.092363650893507607
      },
      "avg_speed": {
        "q0": 1.4894343553721394,
        "q1": 1.4938593292042108,
        "q2": 1.4949512428858345,
        "q3": 1.4962153991777682,
        "q4": 1.4967972680029134
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 47.699999999999427,
        "q1": 48.149999999999402,
        "q2": 51.34999999999922,
        "q3": 51.449999999999214,
        "q4": 52.74999999999914
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2327486237044023,
        "q1": 1.2406292916037114,
        "q2": 1.2421832646264985,
        "q3": 1.2432569013096784,
        "q4": 1.2798275857248584
      },
      "preempt_rate": {
        "q0": 0.025960539979231569,
        "q1": 0.026290165530671861,
        "q2": 0.035744234800838576,
        "q3": 0.040379008746355687,
        "q4": 0.0661611374407583
      },
      "runtime_ms": {
        "q0": 32.966040999999997,
        "q1": 33.179958999999997,
        "q2": 34.801791000000001,
        "q3": 36.398625000000003,
        "q4": 38.511875000000003
      }
    }
  }
}


==> sim/results_orca_smoke/summary.csv <==
scenario,method,seed,n_agents,completed,completion_time,min_distance,deadlock,collision,runtime_ms,avg_speed,avg_dv,preempt_rate
bottleneck,dmpc,0,16,True,57.549999999998867,1.0981505724487748,False,False,20.027125000000002,1.3872825549886298,0.18088679014630904,0
bottleneck,dmpc,1,16,True,57.099999999998893,1.4145154028365401,False,False,25.496874999999999,1.3936256810112544,0.17048537970914127,0
bottleneck,dmpc,2,16,True,60.399999999998705,0.921460880661368,False,True,33.016500000000001,1.3484795614290195,0.23313760411184137,0
bottleneck,dmpc,3,16,True,60.199999999998717,1.042932545110705,False,False,24.612957999999999,1.3409965944118043,0.21881112048925203,0
bottleneck,dmpc,4,16,True,58.949999999998788,1.0622963179924851,False,False,24.580207999999999,1.36037040195671,0.21302850543336974,0
bottleneck,orca,0,16,False,90.049999999997027,1.0171485619043852,False,False,59.231375,1.4564303353428898,0.65236149063448179,0
bottleneck,orca,1,16,False,90.049999999997027,0.95613868485228171,False,True,70.369208999999998,1.4677778172733793,0.65687645454770249,0
bottleneck,orca,2,16,False,90.049999999997027,0.93907631351618837,False,True,60.602333999999999,1.4475530754237385,0.6041887708642153,0
bottleneck,orca,3,16,False,90.049999999997027,0.92316544755499608,False,True,43.590333000000001,1.46531226811958,0.62004916165397539,0
bottleneck,orca,4,16,False,90.049999999997027,0.91977980277885196,False,True,77.398832999999996,1.4721176676834991,0.63975874045143499,0
bottleneck,prollect,0,16,True,54.899999999999018,1.2449709963625775,False,False,55.471541999999999,1.4975820514209666,0.026916555053102618,0.022142531876138433
bottleneck,prollect,1,16,True,53.199999999999115,1.2337282214028054,False,False,50.470790999999998,1.4969655954967749,0.0088302152158388197,0.03577302631578947
bottleneck,prollect,2,16,True,55.099999999999007,1.2446316317264956,False,False,59.056708,1.4893393423670158,0.026659124960890023,0.12284482758620689
bottleneck,prollect,3,16,True,55.149999999999004,1.2156769224832999,False,False,48.620874999999998,1.4939705466616557,0.018692955139142906,0.069016319129646425
bottleneck,prollect,4,16,True,54.199999999999058,1.2367537969226547,False,False,51.479125000000003,1.4936396020678426,0.018071146126673782,0.076049354243542436
bottleneck,vo,0,16,True,55.099999999999007,1.4198924888553206,False,False,41.885334,1.4990465878547787,0.031071446780802869,0
bottleneck,vo,1,16,True,53.199999999999115,1.4737659810925521,False,False,45.208874999999999,1.4995134164923123,0.0076874691147430403,0
bottleneck,vo,2,16,True,56.549999999998924,1.4001961266356513,False,False,53.117417000000003,1.4981957361243179,0.040132984564210397,0
bottleneck,vo,3,16,True,55.499999999998984,1.428745370894023,False,False,57.286667000000001,1.4988814084937967,0.020179551382220141,0
bottleneck,vo,4,16,True,56.349999999998936,1.4068554655212919,False,False,52.206874999999997,1.4980095396979733,0.04249051970316739,0
intersection,dmpc,0,20,False,90.049999999997027,0.98774752221355899,False,True,47.129790999999997,1.1326325399271842,0.55533474023284268,0
intersection,dmpc,1,20,False,90.049999999997027,0.98774752221355899,False,True,54.065375000000003,1.1326325399271842,0.55533474023284268,0
intersection,dmpc,2,20,False,90.049999999997027,0.98774752221355899,False,True,52.009166999999998,1.1326325399271842,0.55533474023284268,0
intersection,dmpc,3,20,False,90.049999999997027,0.98774752221355899,False,True,55.248083000000001,1.1326325399271842,0.55533474023284268,0
intersection,dmpc,4,20,False,90.049999999997027,0.98774752221355899,False,True,49.403959,1.1326325399271842,0.55533474023284268,0
intersection,orca,0,20,False,90.049999999997027,0.98994949365873874,False,True,52.283583,1.4711359023206272,0.42089179057449683,0
intersection,orca,1,20,False,90.049999999997027,0.98994949365873874,False,True,52.539665999999997,1.4711359023206272,0.42089179057449683,0
intersection,orca,2,20,False,90.049999999997027,0.98994949365873874,False,True,43.782625000000003,1.4711359023206272,0.42089179057449683,0
intersection,orca,3,20,False,90.049999999997027,0.98994949365873874,False,True,47.555750000000003,1.4711359023206272,0.42089179057449683,0
intersection,orca,4,20,False,90.049999999997027,0.98994949365873874,False,True,54.871665999999998,1.4711359023206272,0.42089179057449683,0
intersection,prollect,0,20,True,69.249999999998209,1.2158008930835131,False,False,87.327208999999996,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,1,20,True,69.249999999998209,1.2158008930835131,False,False,109.514584,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,2,20,True,69.249999999998209,1.2158008930835131,False,False,91.677207999999993,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,3,20,True,69.249999999998209,1.2158008930835131,False,False,84.299082999999996,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,4,20,True,69.249999999998209,1.2158008930835131,False,False,87.376915999999994,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,vo,0,20,False,90.049999999997027,1.3902844919951698,False,False,117.977125,1.4986163558851229,0.97819685185211802,0
intersection,vo,1,20,False,90.049999999997027,1.3902844919951698,False,False,113.593084,1.4986163558851229,0.97819685185211802,0
intersection,vo,2,20,False,90.049999999997027,1.3902844919951698,False,False,123.299708,1.4986163558851229,0.97819685185211802,0
intersection,vo,3,20,False,90.049999999997027,1.3902844919951698,False,False,124.410625,1.4986163558851229,0.97819685185211802,0
intersection,vo,4,20,False,90.049999999997027,1.3902844919951698,False,False,120.260333,1.4986163558851229,0.97819685185211802,0
random,dmpc,0,20,True,53.09999999999912,1.2565861128742823,False,False,19.811083,1.0837287621480458,0.4597591030146258,0
random,dmpc,1,20,True,53.249999999999112,1.2565222370420841,False,False,21.834125,0.92517997789837003,0.6141417818598911,0
random,dmpc,2,20,True,50.549999999999265,1.6439595819144071,False,False,21.199833000000002,1.0147423113542822,0.52976399609785518,0
random,dmpc,3,20,True,49.449999999999328,1.6323344658792105,False,False,18.866834000000001,1.0464938593181812,0.50035611204335517,0
random,dmpc,4,20,True,51.6999999999992,1.6878781662841911,False,False,21.859625000000001,1.0309952063879571,0.51653361730568459,0
random,orca,0,20,True,77.949999999997715,1.3029859491777924,False,False,38.587583000000002,1.4642146047806255,0.22948642177236495,0
random,orca,1,20,True,70.64999999999813,1.2502209669944182,False,False,42.353749999999998,1.4736710018518715,0.41904355802404541,0
random,orca,2,20,True,61.19999999999866,1.0611367832326783,False,False,33.926583000000001,1.4793196200576291,0.37690022882396873,0
random,orca,3,20,False,90.049999999997027,1.0427318165993475,False,False,53.714624999999998,1.4745328118468868,0.63008864048780255,0
random,orca,4,20,False,90.049999999997027,1.2538107797640312,False,False,49.796917000000001,1.4647965350603189,0.6580119544301245,0
random,prollect,0,20,True,51.449999999999214,1.2406292916037114,False,False,36.398625000000003,1.4938593292042108,0.059125234963386911,0.040379008746355687
random,prollect,1,20,True,52.74999999999914,1.2327486237044023,False,False,38.511875000000003,1.4894343553721394,0.092363650893507607,0.0661611374407583
random,prollect,2,20,True,47.699999999999427,1.2421832646264985,False,False,32.966040999999997,1.4949512428858345,0.024580028474471761,0.035744234800838576
random,prollect,3,20,True,48.149999999999402,1.2432569013096784,False,False,34.801791000000001,1.4962153991777682,0.018970436240472656,0.025960539979231569
random,prollect,4,20,True,51.34999999999922,1.2798275857248584,False,False,33.179958999999997,1.4967972680029134,0.011295101336432592,0.026290165530671861
random,vo,0,20,True,51.34999999999922,1.4328315239392799,False,False,35.540709,1.4979607504075387,0.036442878578523602,0
random,vo,1,20,True,53.149999999999118,1.4475743683061288,False,False,43.161417,1.4961254912882134,0.075439566014834258,0
random,vo,2,20,True,48.34999999999939,1.4286270654625071,False,False,70.207499999999996,1.4963591084116377,0.038359608312650569,0
random,vo,3,20,True,49.849999999999305,1.4231300305095593,False,False,40.594999999999999,1.4968001157676079,0.028507020722228847,0
random,vo,4,20,True,51.34999999999922,1.4186121911865182,False,False,38.136709000000003,1.4970076225510505,0.01674051718498918,0


==> sim/results_orca_tuned/scaling_summary.csv <==
scenario,method,seed,n_agents,completed,completion_time,min_distance,deadlock,collision,runtime_ms,ctrl_calls,runtime_us_per_call,avg_speed,avg_dv,preempt_rate
bottleneck,dmpc,0,16,True,57.599999999998865,1.2904362845581441,False,False,36.943291000000002,18432,2.0043018120659726,1.3867179622784778,0.18134588607296004,0
bottleneck,dmpc,1,16,True,57.099999999998893,1.4145154028365401,False,False,62.225250000000003,18272,3.4054974824868651,1.3936256810112544,0.17048537970914127,0
bottleneck,dmpc,2,16,True,60.699999999998688,1.2838586027495196,False,False,80.707915999999997,19424,4.1550615733113672,1.3458751909575013,0.24107940248040688,0
bottleneck,dmpc,3,16,True,60.049999999998725,1.2736225013630886,False,False,60.603124999999999,19216,3.1537846065778519,1.3446063716638685,0.21570074355699848,0
bottleneck,dmpc,4,16,True,58.949999999998788,1.284126654710686,False,False,79.795208000000002,18864,4.2300258693808308,1.3611310708123918,0.21324143460146333,0
bottleneck,orca,0,16,False,90.049999999997027,1.3222852702803618,False,False,49.96725,28816,1.7340106191004998,1.4973971178906065,0.56738986635470257,0
bottleneck,orca,1,16,False,90.049999999997027,1.0284712511923606,False,False,47.311292000000002,28816,1.6418410605219322,1.4975784922715287,0.4909183656737871,0
bottleneck,orca,2,16,False,90.049999999997027,1.1903571022063437,False,False,57.120041999999998,28816,1.9822335508051083,1.4871574369737812,0.42369253836493764,0
bottleneck,orca,3,16,False,90.049999999997027,1.0495009884728572,False,False,39.074916999999999,28816,1.3560146099389228,1.4898469018380454,0.47611408044227599,0
bottleneck,orca,4,16,False,90.049999999997027,1.0610701198784283,False,False,54.238250000000001,28816,1.8822268878400887,1.4982302455619421,0.48506274239758812,0
bottleneck,prollect,0,16,True,54.899999999999018,1.2449709963625775,False,False,34.3245,17568,1.9538080601092895,1.4975820514209666,0.026916555053102618,0.022142531876138433
bottleneck,prollect,1,16,True,53.199999999999115,1.2337282214028054,False,False,74.465665999999999,17024,4.3741580122180448,1.4969655954967749,0.0088302152158388197,0.03577302631578947
bottleneck,prollect,2,16,True,55.099999999999007,1.2446316317264956,False,False,55.798625000000001,17632,3.1646225612522687,1.4893393423670158,0.026659124960890023,0.12284482758620689
bottleneck,prollect,3,16,True,55.149999999999004,1.2156769224832999,False,False,40.601292000000001,17648,2.3006171804170443,1.4939705466616557,0.018692955139142906,0.069016319129646425
bottleneck,prollect,4,16,True,54.199999999999058,1.2367537969226547,False,False,49.736083999999998,17344,2.8676247693726933,1.4936396020678426,0.018071146126673782,0.076049354243542436
bottleneck,vo,0,16,True,55.099999999999007,1.4198924888553206,False,False,36.995375000000003,17632,2.0981950431034484,1.4990465878547787,0.031071446780802869,0
bottleneck,vo,1,16,True,53.199999999999115,1.4737659810925521,False,False,43.661541,17024,2.5647051809210524,1.4995134164923123,0.0076874691147430403,0
bottleneck,vo,2,16,True,56.549999999998924,1.4001961266356513,False,False,45.855083,18096,2.5339899977895666,1.4981957361243179,0.040132984564210397,0
bottleneck,vo,3,16,True,55.499999999998984,1.428745370894023,False,False,54.748708000000001,17760,3.0826975225225226,1.4988814084937967,0.020179551382220141,0
bottleneck,vo,4,16,True,56.349999999998936,1.4068554655212919,False,False,60.710791,18032,3.3668362355811889,1.4980095396979733,0.04249051970316739,0
bottleneck,dmpc,0,32,True,64.249999999998494,0.5633541745016809,False,True,184.01025000000001,41120,4.474957441634241,1.2699037151979968,0.33332205085082861,0
bottleneck,dmpc,1,32,False,90.049999999997027,0.1683637009317572,True,True,230.5385,57632,4.0001821904497499,0.93437824744769538,0.67073250080192226,0
bottleneck,dmpc,2,32,False,90.049999999997027,0.89050843301565241,False,True,227.08141599999999,57632,3.9401966962798447,0.92901253997062694,0.68013354602682119,0
bottleneck,dmpc,3,32,False,90.049999999997027,0.28239338723481067,False,True,222.005709,57632,3.8521257114103276,0.940134452098911,0.68393921909583666,0
bottleneck,dmpc,4,32,False,90.049999999997027,0.43695484585113231,False,True,218.316417,57632,3.7881110667684621,0.93240585188702618,0.68077334889447094,0
bottleneck,orca,0,32,False,90.049999999997027,0.5633541745016819,False,True,165.173958,57632,2.8660112090505279,1.494885424412755,0.65559023342975531,0
bottleneck,orca,1,32,False,90.049999999997027,0.16836370093175249,False,True,143.46074999999999,57632,2.489255101332593,1.4990960285647024,0.62638007520471017,0
bottleneck,orca,2,32,False,90.049999999997027,0.89050843301708693,False,True,170.66675000000001,57632,2.9613192323709052,1.4975244523327238,0.64085481937709443,0
bottleneck,orca,3,32,False,90.049999999997027,0.28239338723481378,False,True,165.760583,57632,2.8761900159633536,1.4960216986407471,0.64788328578831245,0
bottleneck,orca,4,32,False,90.049999999997027,0.4369548458511448,False,True,161.48137500000001,57632,2.8019394607162686,1.497775184032236,0.63329863043004142,0
bottleneck,prollect,0,32,True,57.399999999998876,0.56335417450167957,False,True,158.46758299999999,36736,4.3136863839285713,1.4803428583357883,0.063552436229903683,0.2339122386759582
bottleneck,prollect,1,32,True,56.649999999998919,0.16836370093175837,False,True,164.27354199999999,36256,4.5309339695498672,1.4740300753542641,0.071414836675653084,0.3115898058252427
bottleneck,prollect,2,32,True,58.899999999998791,0.8905084330163846,False,True,175.25087500000001,37696,4.6490575923174875,1.4728458409797385,0.099281341553386457,0.30493951612903225
bottleneck,prollect,3,32,True,58.649999999998805,0.28239338723482088,False,True,176.12100000000001,37536,4.6920556265984654,1.4673758253440075,0.10581394452995166,0.41922421142369992
bottleneck,prollect,4,32,True,57.799999999998853,0.43695484585112682,False,True,163.48958400000001,36992,4.4195929930795845,1.4685570684095484,0.0901572100588314,0.38051470588235292
bottleneck,vo,0,32,True,58.849999999998793,0.56335417450168834,False,True,157.49766700000001,37664,4.1816500371707734,1.494668797228522,0.088641184272552326,0
bottleneck,vo,1,32,True,55.199999999999001,0.1683637009317612,False,True,165.78679199999999,35328,4.6927873641304343,1.4966548141675693,0.044614573097350486,0
bottleneck,vo,2,32,True,56.899999999998904,0.89050843301706006,False,True,173.641875,36416,4.7682852317662565,1.4965914208506614,0.0621024910345108,0
bottleneck,vo,3,32,True,60.099999999998722,0.28239338723480817,False,True,174.67654200000001,38464,4.5412994488352751,1.4948088827319452,0.10278231782314945,0
bottleneck,vo,4,32,True,56.599999999998921,0.43695484585113847,False,True,154.52187499999999,36224,4.2657319732773855,1.4940084495678803,0.067756075110935648,0
bottleneck,dmpc,0,64,False,90.049999999997027,0.56335417450168046,False,True,810.83229100000005,115264,7.034566655677402,0.95721273458649314,0.69982239356920428,0
bottleneck,dmpc,1,64,False,90.049999999997027,0.1683637009317577,False,True,893.52279099999998,115264,7.7519675787756803,0.94978604628911589,0.69957474247572304,0
bottleneck,dmpc,2,64,False,90.049999999997027,0.083841944393983403,False,True,862.55795799999999,115264,7.4833248715991116,0.95503655689301392,0.70669162049433265,0
bottleneck,dmpc,3,64,False,90.049999999997027,0.14331819883978408,False,True,853.66008299999999,115264,7.4061292597862298,0.95034551175728132,0.69674185885647499,0
bottleneck,dmpc,4,64,False,90.049999999997027,0.38124608632773443,False,True,939.32766700000002,115264,8.1493585768323147,0.95899162208783961,0.69447700528811651,0
bottleneck,orca,0,64,False,90.049999999997027,0.5633541745016819,False,True,551.29816600000004,115264,4.7829171814269857,1.4973066667201562,0.70354149986301773,0
bottleneck,orca,1,64,False,90.049999999997027,0.16836370093175249,False,True,538.78800000000001,115264,4.6743822876179904,1.4987789383620782,0.6992327804421864,0
bottleneck,orca,2,64,False,90.049999999997027,0.086857410910185298,False,True,571.96870899999999,115264,4.9622493493198228,1.4986671473209845,0.71659263353568547,0
bottleneck,orca,3,64,False,90.049999999997027,0.14348639823100742,False,True,555.04737499999999,115264,4.8154443278039976,1.4988340975037238,0.70474492533243516,0
bottleneck,orca,4,64,False,90.049999999997027,0.38671719505137309,False,True,556.04820800000005,115264,4.8241272903942267,1.4981423233624356,0.71169017791956068,0
bottleneck,prollect,0,64,True,62.899999999998563,0.56335417450167957,False,True,711.91591700000004,80512,8.842357872118443,1.4507023819863796,0.21713543159904453,0.57578994435612085
bottleneck,prollect,1,64,True,66.499999999998366,0.16836370093175837,False,True,765.92220799999996,85120,8.9981462406015034,1.4476549977710225,0.28885305022345564,0.59234022556390975
bottleneck,prollect,2,64,True,62.94999999999856,0.083841944393983805,False,True,731.47229200000004,80576,9.0780417494042887,1.4524617512689526,0.22350868759238446,0.57429011119936457
bottleneck,prollect,3,64,True,66.94999999999834,0.14331819883978758,False,True,643.78075000000001,85696,7.5123780573188945,1.4542685348316826,0.26907286284401227,0.55448328976848393
bottleneck,prollect,4,64,True,63.999999999998501,0.38124608632773443,False,True,631.18683399999998,81920,7.7049174072265627,1.4523648013819521,0.23389367175726933,0.57452392578125
bottleneck,vo,0,64,True,66.149999999998386,0.56335417450168834,False,True,584.57179199999996,84672,6.9039563492063492,1.4823684648562769,0.25450135049594264,0
bottleneck,vo,1,64,False,90.049999999997027,0.1683637009317612,False,True,826.49341700000002,115264,7.1704384456551917,1.4872857229948495,0.5019429946589784,0
bottleneck,vo,2,64,True,66.499999999998366,0.082513007703460053,False,True,619.48266699999999,85120,7.2777568961466166,1.4840493205049916,0.27611179944647485,0
bottleneck,vo,3,64,False,90.049999999997027,0.14321321175176635,False,True,789.94745899999998,115264,6.8533753730566351,1.4878998763904157,0.47365876954935215,0
bottleneck,vo,4,64,True,70.449999999998141,0.34775185229626621,False,True,654.035167,90176,7.252874013041164,1.4870502224349906,0.30027051942272359,0
intersection,dmpc,0,20,False,90.049999999997027,1.2693302844554992,False,False,108.834875,36020,3.0215123542476401,1.1381740616639,0.57777763316992548,0
intersection,dmpc,1,20,False,90.049999999997027,1.2693302844554992,False,False,127.67125,36020,3.5444544697390339,1.1381740616639,0.57777763316992548,0
intersection,dmpc,2,20,False,90.049999999997027,1.2693302844554992,False,False,126.831333,36020,3.5211363964464186,1.1381740616639,0.57777763316992548,0
intersection,dmpc,3,20,False,90.049999999997027,1.2693302844554992,False,False,133.23816600000001,36020,3.69900516379789,1.1381740616639,0.57777763316992548,0
intersection,dmpc,4,20,False,90.049999999997027,1.2693302844554992,False,False,106.308542,36020,2.9513754025541368,1.1381740616639,0.57777763316992548,0
intersection,orca,0,20,False,90.049999999997027,1.0336545387658951,False,False,59.725042000000002,36020,1.6581077734591894,1.4984859021784378,0.17139502167986106,0
intersection,orca,1,20,False,90.049999999997027,1.0336545387658951,False,False,61.394500000000001,36020,1.7044558578567464,1.4984859021784378,0.17139502167986106,0
intersection,orca,2,20,False,90.049999999997027,1.0336545387658951,False,False,63.425207999999998,36020,1.7608330927262632,1.4984859021784378,0.17139502167986106,0
intersection,orca,3,20,False,90.049999999997027,1.0336545387658951,False,False,73.033458999999993,36020,2.0275807606885059,1.4984859021784378,0.17139502167986106,0
intersection,orca,4,20,False,90.049999999997027,1.0336545387658951,False,False,64.071916999999999,36020,1.7787872570794003,1.4984859021784378,0.17139502167986106,0
intersection,prollect,0,20,True,69.249999999998209,1.2158008930835131,False,False,95.528709000000006,27700,3.448689855595668,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,1,20,True,69.249999999998209,1.2158008930835131,False,False,83.313874999999996,27700,3.0077211191335742,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,2,20,True,69.249999999998209,1.2158008930835131,False,False,95.042584000000005,27700,3.4311402166064982,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,3,20,True,69.249999999998209,1.2158008930835131,False,False,63.519374999999997,27700,2.2931182310469316,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,4,20,True,69.249999999998209,1.2158008930835131,False,False,70.228832999999995,27700,2.5353369314079424,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,vo,0,20,False,90.049999999997027,1.3902844919951698,False,False,135.208541,36020,3.7537074125485841,1.4986163558851229,0.97819685185211802,0
intersection,vo,1,20,False,90.049999999997027,1.3902844919951698,False,False,124.518833,36020,3.4569359522487506,1.4986163558851229,0.97819685185211802,0
intersection,vo,2,20,False,90.049999999997027,1.3902844919951698,False,False,146.535291,36020,4.0681646585230427,1.4986163558851229,0.97819685185211802,0
intersection,vo,3,20,False,90.049999999997027,1.3902844919951698,False,False,131.66983300000001,36020,3.6554645474736263,1.4986163558851229,0.97819685185211802,0
intersection,vo,4,20,False,90.049999999997027,1.3902844919951698,False,False,147.59825000000001,36020,4.0976749028317601,1.4986163558851229,0.97819685185211802,0
intersection,dmpc,0,40,False,90.049999999997027,1.2701122309421342,False,False,326.45408300000003,72040,4.531566948917269,1.1895900995792468,0.53343915135841202,0
intersection,dmpc,1,40,False,90.049999999997027,1.2701122309421342,False,False,336.18341700000002,72040,4.6666215574680736,1.1895900995792468,0.53343915135841202,0
intersection,dmpc,2,40,False,90.049999999997027,1.2701122309421342,False,False,331.07204100000001,72040,4.5956696418656309,1.1895900995792468,0.53343915135841202,0
intersection,dmpc,3,40,False,90.049999999997027,1.2701122309421342,False,False,332.79849999999999,72040,4.6196349250416437,1.1895900995792468,0.53343915135841202,0
intersection,dmpc,4,40,False,90.049999999997027,1.2701122309421342,False,False,335.67166700000001,72040,4.6595178650749585,1.1895900995792468,0.53343915135841202,0
intersection,orca,0,40,False,90.049999999997027,1.0018954589596394,False,False,198.82620800000001,72040,2.7599418101054973,1.4991930651296288,0.24886579672495623,0
intersection,orca,1,40,False,90.049999999997027,1.0018954589596394,False,False,203.737708,72040,2.8281192115491391,1.4991930651296288,0.24886579672495623,0
intersection,orca,2,40,False,90.049999999997027,1.0018954589596394,False,False,176.549667,72040,2.4507171987784564,1.4991930651296288,0.24886579672495623,0
intersection,orca,3,40,False,90.049999999997027,1.0018954589596394,False,False,180.39729199999999,72040,2.5041267629094945,1.4991930651296288,0.24886579672495623,0
intersection,orca,4,40,False,90.049999999997027,1.0018954589596394,False,False,172.225584,72040,2.3906938367573569,1.4991930651296288,0.24886579672495623,0
intersection,prollect,0,40,True,69.59999999999819,1.1972740574400655,False,False,239.60891699999999,55680,4.3033210668103443,1.4869871144274076,0.068272852933824305,0.076616379310344832
intersection,prollect,1,40,True,69.59999999999819,1.1972740574400655,False,False,268.05266699999999,55680,4.8141642780172402,1.4869871144274076,0.068272852933824305,0.076616379310344832
intersection,prollect,2,40,True,69.59999999999819,1.1972740574400655,False,False,258.39100000000002,55680,4.6406429597701155,1.4869871144274076,0.068272852933824305,0.076616379310344832
intersection,prollect,3,40,True,69.59999999999819,1.1972740574400655,False,False,228.780833,55680,4.1088511673850574,1.4869871144274076,0.068272852933824305,0.076616379310344832
intersection,prollect,4,40,True,69.59999999999819,1.1972740574400655,False,False,236.570708,55680,4.2487555316091949,1.4869871144274076,0.068272852933824305,0.076616379310344832
intersection,vo,0,40,False,90.049999999997027,1.1613693081423864,False,False,332.21941600000002,72040,4.611596557468074,1.4803617783612855,0.54100467876571334,0
intersection,vo,1,40,False,90.049999999997027,1.1613693081423864,False,False,346.30708299999998,72040,4.8071499583564687,1.4803617783612855,0.54100467876571334,0
intersection,vo,2,40,False,90.049999999997027,1.1613693081423864,False,False,326.244666,72040,4.528659994447529,1.4803617783612855,0.54100467876571334,0
intersection,vo,3,40,False,90.049999999997027,1.1613693081423864,False,False,365.64720799999998,72040,5.0756136590782894,1.4803617783612855,0.54100467876571334,0
intersection,vo,4,40,False,90.049999999997027,1.1613693081423864,False,False,336.58866699999999,72040,4.6722469044975012,1.4803617783612855,0.54100467876571334,0
intersection,dmpc,0,80,True,86.399999999997235,1.2735309523061722,False,False,644.67899999999997,138240,4.6634765624999996,1.1993175818047552,0.41451885095302471,0
intersection,dmpc,1,80,True,86.399999999997235,1.2735309523061722,False,False,717.87112500000001,138240,5.1929334852430555,1.1993175818047552,0.41451885095302471,0
intersection,dmpc,2,80,True,86.399999999997235,1.2735309523061722,False,False,703.51520800000003,138240,5.0890857060185182,1.1993175818047552,0.41451885095302471,0
intersection,dmpc,3,80,True,86.399999999997235,1.2735309523061722,False,False,705.57795899999996,138240,5.1040072265624996,1.1993175818047552,0.41451885095302471,0
intersection,dmpc,4,80,True,86.399999999997235,1.2735309523061722,False,False,696.32041600000002,138240,5.0370400462962959,1.1993175818047552,0.41451885095302471,0
intersection,orca,0,80,False,90.049999999997027,1.0001193808612878,False,False,467.79066599999999,144080,3.2467425458078845,1.4987242171514499,0.35471917432427674,0
intersection,orca,1,80,False,90.049999999997027,1.0001193808612878,False,False,494.34691700000002,144080,3.4310585577456969,1.4987242171514499,0.35471917432427674,0
intersection,orca,2,80,False,90.049999999997027,1.0001193808612878,False,False,474.22020900000001,144080,3.2913673584119936,1.4987242171514499,0.35471917432427674,0
intersection,orca,3,80,False,90.049999999997027,1.0001193808612878,False,False,465.374708,144080,3.2299743753470294,1.4987242171514499,0.35471917432427674,0
intersection,orca,4,80,False,90.049999999997027,1.0001193808612878,False,False,471.217375,144080,3.2705259230982788,1.4987242171514499,0.35471917432427674,0
intersection,prollect,0,80,True,69.249999999998209,1.215800893083518,False,False,547.90304100000003,110800,4.9449732942238276,1.4882453524281287,0.064914821741708553,0.06324909747292419
intersection,prollect,1,80,True,69.249999999998209,1.215800893083518,False,False,556.169625,110800,5.019581453068592,1.4882453524281287,0.064914821741708553,0.06324909747292419
intersection,prollect,2,80,True,69.249999999998209,1.215800893083518,False,False,601.69491700000003,110800,5.4304595397111912,1.4882453524281287,0.064914821741708553,0.06324909747292419
intersection,prollect,3,80,True,69.249999999998209,1.215800893083518,False,False,608.66029200000003,110800,5.4933239350180507,1.4882453524281287,0.064914821741708553,0.06324909747292419
intersection,prollect,4,80,True,69.249999999998209,1.215800893083518,False,False,653.445875,110800,5.8975259476534294,1.4882453524281287,0.064914821741708553,0.06324909747292419
intersection,vo,0,80,False,90.049999999997027,0.63371781033176311,False,True,911.54704200000003,144080,6.3266729733481402,1.4770044217598461,0.76511006647691926,0
intersection,vo,1,80,False,90.049999999997027,0.63371781033176311,False,True,926.84383300000002,144080,6.432841705996668,1.4770044217598461,0.76511006647691926,0
intersection,vo,2,80,False,90.049999999997027,0.63371781033176311,False,True,924.4615,144080,6.416306912826208,1.4770044217598461,0.76511006647691926,0
intersection,vo,3,80,False,90.049999999997027,0.63371781033176311,False,True,914.37704199999996,144080,6.346314838978345,1.4770044217598461,0.76511006647691926,0
intersection,vo,4,80,False,90.049999999997027,0.63371781033176311,False,True,907.95795899999996,144080,6.3017626249305936,1.4770044217598461,0.76511006647691926,0
random,dmpc,0,20,True,53.149999999999118,1.2947676885985122,False,False,35.809916999999999,21260,1.6843799153339605,1.0827918549044964,0.46074512450428767,0
random,dmpc,1,20,True,53.249999999999112,1.2991795511743167,False,False,37.966540999999999,21300,1.7824667136150234,0.92519689520389614,0.61416792696018729,0
random,dmpc,2,20,True,50.549999999999265,1.6439595819144071,False,False,34.861834000000002,20220,1.7241263105835807,1.0147423113542826,0.52976399609785541,0
random,dmpc,3,20,True,49.449999999999328,1.6323344658792105,False,False,43.416291999999999,19780,2.1949591506572297,1.0464938593181812,0.50035611204335517,0
random,dmpc,4,20,True,51.6999999999992,1.6878781662841911,False,False,32.043166999999997,20680,1.5494761605415859,1.0309952063879571,0.51653361730568459,0
random,orca,0,20,True,50.449999999999271,1.0596743871956738,False,False,23.372167000000001,20180,1.1581846878097126,1.4921504708077911,0.10611551613926784,0
random,orca,1,20,True,64.749999999998465,1.0681596552243828,False,False,34.341833000000001,25900,1.3259394980694981,1.4953909776519814,0.17114726301226782,0
random,orca,2,20,True,59.099999999998779,1.0285025223217104,False,False,32.569541000000001,23640,1.3777301607445009,1.4957517082248895,0.095086372368974381,0
random,orca,3,20,True,61.54999999999864,1.0698045891608206,False,False,38.795999999999999,24620,1.5757920389926889,1.4963929992064284,0.25810344905285476,0
random,orca,4,20,True,51.399999999999217,1.1447935361744868,False,False,23.282208000000001,20560,1.132403112840467,1.4987823499811808,0.11834630676901002,0
random,prollect,0,20,True,51.449999999999214,1.2406292916037114,False,False,39.303916000000001,20580,1.9098112730806607,1.4938593292042108,0.059125234963386911,0.040379008746355687
random,prollect,1,20,True,52.74999999999914,1.2327486237044023,False,False,43.483499999999999,21100,2.0608293838862561,1.4894343553721394,0.092363650893507607,0.0661611374407583
random,prollect,2,20,True,47.699999999999427,1.2421832646264985,False,False,42.894750000000002,19080,2.2481525157232705,1.4949512428858345,0.024580028474471761,0.035744234800838576
random,prollect,3,20,True,48.149999999999402,1.2432569013096784,False,False,44.058624999999999,19260,2.2875713914849429,1.4962153991777682,0.018970436240472656,0.025960539979231569
random,prollect,4,20,True,51.34999999999922,1.2798275857248584,False,False,45.426167,20540,2.2115952775073029,1.4967972680029134,0.011295101336432592,0.026290165530671861
random,vo,0,20,True,51.34999999999922,1.4328315239392799,False,False,30.408166999999999,20540,1.4804365628042842,1.4979607504075387,0.036442878578523602,0
random,vo,1,20,True,53.149999999999118,1.4475743683061288,False,False,43.669832999999997,21260,2.0540843367826906,1.4961254912882134,0.075439566014834258,0
random,vo,2,20,True,48.34999999999939,1.4286270654625071,False,False,36.549957999999997,19340,1.8898633919338159,1.4963591084116377,0.038359608312650569,0
random,vo,3,20,True,49.849999999999305,1.4231300305095593,False,False,43.300167000000002,19940,2.1715229187562688,1.4968001157676079,0.028507020722228847,0
random,vo,4,20,True,51.34999999999922,1.4186121911865182,False,False,30.843499999999999,20540,1.5016309639727361,1.4970076225510505,0.01674051718498918,0
random,dmpc,0,40,True,58.999999999998785,1.2936737621556047,False,False,145.219875,47200,3.0766922669491525,0.96422319322728522,0.62861239701705551,0
random,dmpc,1,40,True,56.199999999998944,1.2891363621647882,False,False,136.27654100000001,44960,3.0310618549822061,0.90912162788727402,0.66216051499742179,0
random,dmpc,2,40,True,56.549999999998924,1.2836253622660616,False,False,139.64150000000001,45240,3.0866821396993811,0.91768476493525297,0.65459408617353687,0
random,dmpc,3,40,True,53.049999999999123,1.3014848188412169,False,False,142.140333,42440,3.3492067153628646,1.0028716005052616,0.56221940624465128,0
random,dmpc,4,40,True,59.649999999998748,1.2951598270068652,False,False,146.52408399999999,47720,3.0704963118189434,0.92577026123675454,0.66420704809476194,0
random,orca,0,40,True,64.899999999998457,1.001397680625028,False,False,107.446,51920,2.0694530046224959,1.4940689127198574,0.22363233427869561,0
random,orca,1,40,True,60.599999999998694,1.0695539698939647,False,False,104.72175,48480,2.160102103960396,1.4967131203475776,0.22587631099832547,0
random,orca,2,40,False,90.049999999997027,1.0208688681463896,False,False,157.07608300000001,72040,2.1804009300388674,1.4968199586424424,0.25752179259726565,0
random,orca,3,40,False,90.049999999997027,1.0441787630700079,False,False,207.97024999999999,72040,2.8868718767351473,1.4970122430913326,0.3363866468043788,0
random,orca,4,40,True,71.399999999998087,1.0026594124196959,False,False,157.83487500000001,57120,2.763215598739496,1.4981014281782881,0.26636542981018291,0
random,prollect,0,40,True,55.549999999998981,1.2383322857362102,False,False,146.15375,44440,3.2887882538253828,1.4891765782078641,0.058356434846146638,0.086363636363636365
random,prollect,1,40,True,54.799999999999024,1.2315024751752763,False,False,163.90645799999999,43840,3.7387421989051091,1.4899829183533968,0.084608635524157719,0.072582116788321174
random,prollect,2,40,True,53.549999999999095,1.2496317037127922,False,False,151.68404200000001,42840,3.5407105975723625,1.4930466625862036,0.023616365175297697,0.052964519140989728
random,prollect,3,40,True,49.249999999999339,1.2202012254972903,False,False,137.83320800000001,39400,3.4983047715736042,1.491202506913561,0.033903014420883032,0.072563451776649746
random,prollect,4,40,True,61.099999999998666,1.2328454081588953,False,False,159.86420799999999,48880,3.2705443535188214,1.4902143974251225,0.041130233852536238,0.070519639934533557
random,vo,0,40,True,58.149999999998833,1.4282304604165235,False,False,148.616208,46520,3.1946734307824594,1.4926184486689287,0.079843839876843445,0
random,vo,1,40,True,55.599999999998978,1.4199171830088437,False,False,134.90774999999999,44480,3.032997976618705,1.4948959690467591,0.062789470640798734,0
random,vo,2,40,True,53.4499999999991,1.4152643161779932,False,False,130.767459,42760,3.0581725678203928,1.4948301506435908,0.028566452727668726,0
random,vo,3,40,True,50.349999999999277,1.4205341456932503,False,False,157.679833,40280,3.9145936693147969,1.4954761032026085,0.050924555208210653,0
random,vo,4,40,True,72.549999999998022,1.4254456867358585,False,False,162.82179099999999,58040,2.8053375430737422,1.4932998066993337,0.058246509631161035,0
random,dmpc,0,80,True,69.649999999998187,1.2758073505324081,False,False,652.86920899999996,111440,5.8584817749461582,0.81851540906519082,0.79845507678511718,0
random,dmpc,1,80,True,67.549999999998306,1.2754613674585158,False,False,669.00254199999995,108080,6.1898828830495916,0.80390473699486276,0.80683423194830928,0
random,dmpc,2,80,True,69.449999999998198,1.2524695114992546,False,False,695.16845799999999,111120,6.2560156407487399,0.76567729563304165,0.84723483308563918,0
random,dmpc,3,80,True,62.049999999998612,1.2629938010082968,False,False,625.99191699999994,99280,6.3053174556809015,0.87458473563615913,0.7558697134635729,0
random,dmpc,4,80,True,70.449999999998141,1.2670285336614602,False,False,663.63733400000001,112720,5.8874852200141952,0.83277840997815011,0.8011703197278891,0
random,orca,0,80,True,89.749999999997044,1.0036143312331516,False,False,764.16841699999998,143600,5.321507082172702,1.4962590218893252,0.53159771630723873,0
random,orca,1,80,False,90.049999999997027,1.0125811695880729,False,False,645.18624999999997,144080,4.4779723070516377,1.495771401047798,0.52571017805683518,0
random,orca,2,80,False,90.049999999997027,1.0178795982852282,False,False,674.28729099999998,144080,4.6799506593559128,1.4943340884148695,0.59443607116216102,0
random,orca,3,80,False,90.049999999997027,1.0309106969427906,False,False,589.21983299999999,144080,4.0895324333703496,1.49561331005246,0.65993083501735428,0
random,orca,4,80,False,90.049999999997027,1.0032492218669566,False,False,644.31020799999999,144080,4.4718920599666854,1.4920998068307261,0.61277186186625709,0
random,prollect,0,80,False,90.049999999997027,1.2318467251525007,False,False,918.05754200000001,144080,6.3718596751804553,1.4880715256596841,0.081010446829312091,0.10049278178789561
random,prollect,1,80,True,61.54999999999864,1.2144225586901027,False,False,645.00220899999999,98480,6.5495756397238019,1.4821492280316193,0.09927006939286305,0.12663484971567832
random,prollect,2,80,True,59.199999999998774,1.2163491809801406,False,False,557.77254100000005,94720,5.8886459142736491,1.4837098322136331,0.083406680482344286,0.12116765202702702
random,prollect,3,80,False,90.049999999997027,1.2305625012024164,False,False,632.83070799999996,144080,4.3922175735702389,1.4845680659305187,0.12034915971882905,0.12137701277068295
random,prollect,4,80,True,60.699999999998688,1.2153276868748457,False,False,511.04320899999999,97120,5.2619770284184515,1.481777147296039,0.088544378189055126,0.13322693574958813
random,vo,0,80,False,90.049999999997027,1.3566005826167058,False,False,883.55883400000005,144080,6.1324183370349807,1.4928881763538988,0.096007570430664504,0
random,vo,1,80,True,63.999999999998501,1.374154463903078,False,False,627.70237499999996,102400,6.1299060058593753,1.4876093280984068,0.10811552393687006,0
random,vo,2,80,False,90.049999999997027,1.2524696224667322,False,False,873.64983299999994,144080,6.0636440380344254,1.492453874268401,0.11714041683380447,0
random,vo,3,80,True,61.249999999998657,1.3738368642476659,False,False,615.79812500000003,98000,6.2836543367346938,1.4908093252444661,0.10695259440999047,0
random,vo,4,80,True,61.19999999999866,1.3096539038958928,False,False,644.12120800000002,97920,6.5780352124183006,1.4866818893177465,0.10427429410867843,0


==> sim/results_orca_tuned/stats.json <==
{
  "intersection": {
    "vo": {
      "avg_dv": {
        "q0": 0.97819685185211802,
        "q1": 0.97819685185211802,
        "q2": 0.97819685185211802,
        "q3": 0.97819685185211802,
        "q4": 0.97819685185211802
      },
      "avg_speed": {
        "q0": 1.4986163558851229,
        "q1": 1.4986163558851229,
        "q2": 1.4986163558851229,
        "q3": 1.4986163558851229,
        "q4": 1.4986163558851229
      },
      "collision_rate": 0,
      "completion_rate": 0,
      "completion_time": null,
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.3902844919951698,
        "q1": 1.3902844919951698,
        "q2": 1.3902844919951698,
        "q3": 1.3902844919951698,
        "q4": 1.3902844919951698
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 64.680667,
        "q1": 88.209583500000008,
        "q2": 92.187166499999989,
        "q3": 97.753552499999998,
        "q4": 104.47437499999999
      },
      "runtime_us_per_call": {
        "q0": 1.7956875902276512,
        "q1": 2.4489057051637979,
        "q2": 2.5593327734591895,
        "q3": 2.7138687534702948,
        "q4": 2.9004546085508052
      }
    },
    "orca": {
      "avg_dv": {
        "q0": 0.17139502167986106,
        "q1": 0.17139502167986106,
        "q2": 0.17139502167986106,
        "q3": 0.17139502167986106,
        "q4": 0.17139502167986106
      },
      "avg_speed": {
        "q0": 1.4984859021784378,
        "q1": 1.4984859021784378,
        "q2": 1.4984859021784378,
        "q3": 1.4984859021784378,
        "q4": 1.4984859021784378
      },
      "collision_rate": 0,
      "completion_rate": 0,
      "completion_time": null,
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.0336545387658951,
        "q1": 1.0336545387658951,
        "q2": 1.0336545387658951,
        "q3": 1.0336545387658951,
        "q4": 1.0336545387658951
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 34.806666999999997,
        "q1": 48.420854499999997,
        "q2": 50.887917000000002,
        "q3": 54.276958499999992,
        "q4": 58.847332999999999
      },
      "runtime_us_per_call": {
        "q0": 0.96631501943364784,
        "q1": 1.344276915602443,
        "q2": 1.4127683786785119,
        "q3": 1.5068561493614656,
        "q4": 1.6337405052748473
      }
    },
    "dmpc": {
      "avg_dv": {
        "q0": 0.57777763316992548,
        "q1": 0.57777763316992548,
        "q2": 0.57777763316992548,
        "q3": 0.57777763316992548,
        "q4": 0.57777763316992548
      },
      "avg_speed": {
        "q0": 1.1381740616639,
        "q1": 1.1381740616639,
        "q2": 1.1381740616639,
        "q3": 1.1381740616639,
        "q4": 1.1381740616639
      },
      "collision_rate": 0,
      "completion_rate": 0,
      "completion_time": null,
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2693302844554992,
        "q1": 1.2693302844554992,
        "q2": 1.2693302844554992,
        "q3": 1.2693302844554992,
        "q4": 1.2693302844554992
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 73.696291000000002,
        "q1": 89.144989750000008,
        "q2": 96.535166500000003,
        "q3": 105.24393749999999,
        "q4": 143.49687499999999
      },
      "runtime_us_per_call": {
        "q0": 2.045982537479178,
        "q1": 2.4748747848417549,
        "q2": 2.6800434897279288,
        "q3": 2.9218194752915045,
        "q4": 3.9838110771793449
      }
    },
    "prollect": {
      "avg_dv": {
        "q0": 0.065817780593756273,
        "q1": 0.065817780593756273,
        "q2": 0.065817780593756273,
        "q3": 0.065817780593756273,
        "q4": 0.065817780593756273
      },
      "avg_speed": {
        "q0": 1.4897905968724032,
        "q1": 1.4897905968724032,
        "q2": 1.4897905968724032,
        "q3": 1.4897905968724032,
        "q4": 1.4897905968724032
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 69.249999999998209,
        "q1": 69.249999999998209,
        "q2": 69.249999999998209,
        "q3": 69.249999999998209,
        "q4": 69.249999999998209
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2158008930835131,
        "q1": 1.2158008930835131,
        "q2": 1.2158008930835131,
        "q3": 1.2158008930835131,
        "q4": 1.2158008930835131
      },
      "preempt_rate": {
        "q0": 0.062851985559566781,
        "q1": 0.062851985559566781,
        "q2": 0.062851985559566781,
        "q3": 0.062851985559566781,
        "q4": 0.062851985559566781
      },
      "runtime_ms": {
        "q0": 83.422540999999995,
        "q1": 97.136823000000007,
        "q2": 108.365521,
        "q3": 117.46654150000001,
        "q4": 152.9965
      },
      "runtime_us_per_call": {
        "q0": 3.0116440794223824,
        "q1": 3.5067445126353789,
        "q2": 3.9121126714801444,
        "q3": 4.240669368231047,
        "q4": 5.523339350180505
      }
    }
  },
  "bottleneck": {
    "vo": {
      "avg_dv": {
        "q0": 0.0076874691147430403,
        "q1": 0.013705936649399293,
        "q2": 0.024835982009672092,
        "q3": 0.031752538669269997,
        "q4": 0.04249051970316739
      },
      "avg_speed": {
        "q0": 1.4968105576888575,
        "q1": 1.4980341847665171,
        "q2": 1.4983331670823867,
        "q3": 1.4988001539207336,
        "q4": 1.4995134164923123
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 53.199999999999115,
        "q1": 54.024999999999068,
        "q2": 54.699999999999029,
        "q3": 55.412499999998992,
        "q4": 56.549999999998924
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.3973629030241401,
        "q1": 1.4101147213547991,
        "q2": 1.4305379512724592,
        "q3": 1.4351167495285548,
        "q4": 1.4737659810925521
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 45.064250000000001,
        "q1": 52.352020750000001,
        "q2": 68.890166499999992,
        "q3": 176.61948925000002,
        "q4": 315.97079100000002
      },
      "runtime_us_per_call": {
        "q0": 2.5374014639639642,
        "q1": 2.9952152496828157,
        "q2": 3.8929752278003109,
        "q3": 10.276698149716598,
        "q4": 17.904056606980962
      }
    },
    "orca": {
      "avg_dv": {
        "q0": 0.42369253836493764,
        "q1": 0.46182593956574974,
        "q2": 0.48681583346313567,
        "q3": 0.50257162138293321,
        "q4": 0.56738986635470257
      },
      "avg_speed": {
        "q0": 1.4871574369737812,
        "q1": 1.492156172839614,
        "q2": 1.4976110169831458,
        "q3": 1.4984605342330874,
        "q4": 1.4999999150488668
      },
      "collision_rate": 0,
      "completion_rate": 0,
      "completion_time": null,
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.0284712511923606,
        "q1": 1.0529996664006318,
        "q2": 1.1271165266643004,
        "q3": 1.1796040157119001,
        "q4": 1.3501792440141813
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 51.249167,
        "q1": 108.89822875,
        "q2": 217.41208349999999,
        "q3": 306.72842700000001,
        "q4": 330.37170800000001
      },
      "runtime_us_per_call": {
        "q0": 1.77849691143809,
        "q1": 3.7790890043725707,
        "q2": 7.5448390998056629,
        "q3": 10.644379060244308,
        "q4": 11.464870488617434
      }
    },
    "dmpc": {
      "avg_dv": {
        "q0": 0.17048537970914127,
        "q1": 0.18646317451075112,
        "q2": 0.20765104999262435,
        "q3": 0.21949201781313554,
        "q4": 0.25496022538312102
      },
      "avg_speed": {
        "q0": 1.3286795434186414,
        "q1": 1.3470534833960779,
        "q2": 1.3643012277373829,
        "q3": 1.3740620474520659,
        "q4": 1.3936256810112544
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 57.099999999998893,
        "q1": 58.349999999998822,
        "q2": 58.849999999998793,
        "q3": 59.949999999998731,
        "q4": 60.949999999998674
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2736225013630886,
        "q1": 1.2828723043651402,
        "q2": 1.2868445156221706,
        "q3": 1.2922886112691878,
        "q4": 1.4145154028365401
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 50.606458000000003,
        "q1": 65.252041250000005,
        "q2": 86.536583500000006,
        "q3": 100.05205175,
        "q4": 115.996042
      },
      "runtime_us_per_call": {
        "q0": 2.7033364316239319,
        "q1": 3.4030468813436356,
        "q2": 4.6216959592059528,
        "q3": 5.1760505414819438,
        "q4": 6.1490692324003398
      }
    },
    "prollect": {
      "avg_dv": {
        "q0": 0.0088302152158388197,
        "q1": 0.014220911251033495,
        "q2": 0.020698580106031001,
        "q3": 0.026211328523060271,
        "q4": 0.026916555053102618
      },
      "avg_speed": {
        "q0": 1.4893393423670158,
        "q1": 1.4922786875195744,
        "q2": 1.4938050743647491,
        "q3": 1.4945504165878329,
        "q4": 1.4975820514209666
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 53.199999999999115,
        "q1": 54.199999999999058,
        "q2": 54.424999999999045,
        "q3": 54.812499999999027,
        "q4": 55.149999999999004
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2156769224832999,
        "q1": 1.2315682794857916,
        "q2": 1.2352410091627299,
        "q3": 1.2448861552035568,
        "q4": 1.2527187760002141
      },
      "preempt_rate": {
        "q0": 0.022142531876138433,
        "q1": 0.066519702439049255,
        "q2": 0.072532836686594437,
        "q3": 0.086835095128474218,
        "q4": 0.14831576535288726
      },
      "runtime_ms": {
        "q0": 53.90925,
        "q1": 57.384197999999998,
        "q2": 60.785208499999996,
        "q3": 64.462312749999995,
        "q4": 69.628957999999997
      },
      "runtime_us_per_call": {
        "q0": 3.1082362776752768,
        "q1": 3.2875389250003768,
        "q2": 3.4630137913130428,
        "q3": 3.7363111033649092,
        "q4": 3.9490107758620687
      }
    }
  },
  "random": {
    "vo": {
      "avg_dv": {
        "q0": 0.0084287238843713305,
        "q1": 0.015295518470791228,
        "q2": 0.032474949650376228,
        "q3": 0.041788133092471931,
        "q4": 0.075439566014834258
      },
      "avg_speed": {
        "q0": 1.4914296356883232,
        "q1": 1.4961838955690694,
        "q2": 1.496903869159329,
        "q3": 1.498035381720243,
        "q4": 1.4991992264978455
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 47.849999999999419,
        "q1": 50.112499999999287,
        "q2": 51.34999999999922,
        "q3": 52.899999999999132,
        "q4": 59.099999999998779
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.4186121911865182,
        "q1": 1.4261220891249455,
        "q2": 1.4314052822553327,
        "q3": 1.4397496163468477,
        "q4": 1.4663092502577155
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 40.695957999999997,
        "q1": 45.039666750000002,
        "q2": 53.141978999999999,
        "q3": 59.158187249999997,
        "q4": 63.881124999999997
      },
      "runtime_us_per_call": {
        "q0": 1.9813027263875365,
        "q1": 2.1952769916802954,
        "q2": 2.5847917365073503,
        "q3": 2.7550549115505709,
        "q4": 3.1242598223615463
      }
    },
    "orca": {
      "avg_dv": {
        "q0": 0.075242444699492775,
        "q1": 0.097843658311547746,
        "q2": 0.12696742006340592,
        "q3": 0.14876770244240442,
        "q4": 0.25810344905285476
      },
      "avg_speed": {
        "q0": 1.4921504708077911,
        "q1": 1.4951101612320823,
        "q2": 1.4960723537156588,
        "q3": 1.4979211439453988,
        "q4": 1.4990889304071657
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 50.449999999999271,
        "q1": 51.962499999999181,
        "q2": 54.199999999999058,
        "q3": 58.574999999998809,
        "q4": 64.749999999998465
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.0002333311487537,
        "q1": 1.061795704202851,
        "q2": 1.0802972181000325,
        "q3": 1.165153110893459,
        "q4": 1.2997670974464239
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 26.073042000000001,
        "q1": 30.271677499999999,
        "q2": 34.925333000000002,
        "q3": 37.572156500000006,
        "q4": 42.580540999999997
      },
      "runtime_us_per_call": {
        "q0": 1.2806012770137525,
        "q1": 1.4121809025024776,
        "q2": 1.5253567004766875,
        "q3": 1.6579965465329836,
        "q4": 1.7923908667287978
      }
    },
    "dmpc": {
      "avg_dv": {
        "q0": 0.45042265695902656,
        "q1": 0.50440048835893747,
        "q2": 0.52555284044182182,
        "q3": 0.59766177442009538,
        "q4": 0.62424291715728053
      },
      "avg_speed": {
        "q0": 0.91610243708404482,
        "q1": 0.95167123465135339,
        "q2": 1.0228687588711198,
        "q3": 1.0444184626236923,
        "q4": 1.0864607293625534
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 49.449999999999328,
        "q1": 50.674999999999258,
        "q2": 52.424999999999159,
        "q3": 54.412499999999049,
        "q4": 59.249999999998771
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2947439888376941,
        "q1": 1.2987321271279249,
        "q2": 1.3611344573206932,
        "q3": 1.5720122776417971,
        "q4": 1.6878781662841911
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 38.035249999999998,
        "q1": 39.00711475,
        "q2": 42.494624999999999,
        "q3": 43.6625315,
        "q4": 51.018208000000001
      },
      "runtime_us_per_call": {
        "q0": 1.7964565851364065,
        "q1": 1.9478042631330708,
        "q2": 1.9887633278102927,
        "q3": 2.0333395978855076,
        "q4": 2.2919230907457324
      }
    },
    "prollect": {
      "avg_dv": {
        "q0": 0.0080816572736111727,
        "q1": 0.0096560859898065822,
        "q2": 0.020716463992845241,
        "q3": 0.025162246202182569,
        "q4": 0.092363650893507607
      },
      "avg_speed": {
        "q0": 1.4894343553721394,
        "q1": 1.4939125331978527,
        "q2": 1.4955833210318015,
        "q3": 1.4969900292958775,
        "q4": 1.4978173019656467
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 47.699999999999427,
        "q1": 48.837499999999366,
        "q2": 51.399999999999217,
        "q3": 52.549999999999152,
        "q4": 56.949999999998902
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2327486237044023,
        "q1": 1.2387827725014948,
        "q2": 1.241406278115105,
        "q3": 1.2493706797007817,
        "q4": 1.2798275857248584
      },
      "preempt_rate": {
        "q0": 0.022607550482879719,
        "q1": 0.026042946367091643,
        "q2": 0.0318759672560497,
        "q3": 0.040121262987682281,
        "q4": 0.0661611374407583
      },
      "runtime_ms": {
        "q0": 31.968707999999999,
        "q1": 40.11660475,
        "q2": 43.709291499999999,
        "q3": 48.347395249999998,
        "q4": 57.464792000000003
      },
      "runtime_us_per_call": {
        "q0": 1.5701722986247544,
        "q1": 1.886417980891717,
        "q2": 2.1832295581203889,
        "q3": 2.4088903158204267,
        "q4": 2.7977016553067187
      }
    }
  }
}


==> sim/results_orca_tuned/summary.csv <==
scenario,method,seed,n_agents,completed,completion_time,min_distance,deadlock,collision,runtime_ms,ctrl_calls,runtime_us_per_call,avg_speed,avg_dv,preempt_rate
bottleneck,dmpc,0,16,True,57.599999999998865,1.2904362845581441,False,False,105.941,18432,5.7476671006944446,1.3867179622784778,0.18134588607296004,0
bottleneck,dmpc,1,16,True,57.099999999998893,1.4145154028365401,False,False,88.027917000000002,18272,4.8176399408931703,1.3936256810112544,0.17048537970914127,0
bottleneck,dmpc,2,16,True,60.699999999998688,1.2838586027495196,False,False,68.141791999999995,19424,3.5081235584843493,1.3458751909575013,0.24107940248040688,0
bottleneck,dmpc,3,16,True,60.049999999998725,1.2736225013630886,False,False,85.045249999999996,19216,4.4257519775187344,1.3446063716638685,0.21570074355699848,0
bottleneck,dmpc,4,16,True,58.949999999998788,1.284126654710686,False,False,115.996042,18864,6.1490692324003398,1.3611310708123918,0.21324143460146333,0
bottleneck,dmpc,5,16,True,60.949999999998674,1.2800535716647345,False,False,101.298958,19504,5.1937529737489747,1.3286795434186414,0.25496022538312102,0
bottleneck,dmpc,6,16,True,58.749999999998799,1.2929060535062025,False,False,96.311333000000005,18800,5.1229432446808509,1.3674713846623738,0.18909672446991477,0
bottleneck,dmpc,7,16,True,59.649999999998748,1.307287922506994,False,False,64.288791000000003,19088,3.3680213222967312,1.3505883607118074,0.22075577589851456,0
bottleneck,dmpc,8,16,True,58.499999999998813,1.289562376533655,False,False,50.606458000000003,18720,2.7033364316239319,1.3720215430285787,0.20206066538378539,0
bottleneck,dmpc,9,16,True,58.299999999998825,1.2825435382370138,False,False,56.238957999999997,18656,3.0145239065180101,1.3747422155932283,0.18558532452436324,0
bottleneck,orca,0,16,False,90.049999999997027,1.3222852702803618,False,False,305.82970799999998,28816,10.613190866185452,1.4973971178906065,0.56738986635470257,0
bottleneck,orca,1,16,False,90.049999999997027,1.0284712511923606,False,False,323.23833300000001,28816,11.217321383953358,1.4975784922715287,0.4909183656737871,0
bottleneck,orca,2,16,False,90.049999999997027,1.1903571022063437,False,False,330.37170800000001,28816,11.464870488617434,1.4871574369737812,0.42369253836493764,0
bottleneck,orca,3,16,False,90.049999999997027,1.0495009884728572,False,False,307.02800000000002,28816,10.654775124930595,1.4898469018380454,0.47611408044227599,0
bottleneck,orca,4,16,False,90.049999999997027,1.0610701198784283,False,False,288.17295899999999,28816,10.000449715435868,1.4982302455619421,0.48506274239758812,0
bottleneck,orca,5,16,False,90.049999999997027,1.3501792440141813,False,False,146.651208,28816,5.0892284841754574,1.4990662034856368,0.50645603995264865,0
bottleneck,orca,6,16,False,90.049999999997027,1.1288210882490215,False,False,113.23816600000001,28816,3.9296975985563578,1.4985372971234694,0.53207095822655992,0
bottleneck,orca,7,16,False,90.049999999997027,1.0503095152413664,False,False,53.245207999999998,28816,1.8477654081066075,1.4904091911559498,0.45706322594024101,0
bottleneck,orca,8,16,False,90.049999999997027,1.1473447562285692,False,False,51.249167,28816,1.77849691143809,1.4976435416947629,0.48856892452868322,0
bottleneck,orca,9,16,False,90.049999999997027,1.1254119650795793,False,False,107.451583,28816,3.7288861396446418,1.4999999150488668,0.43905522773840749,0
bottleneck,prollect,0,16,True,54.899999999999018,1.2449709963625775,False,False,57.723792000000003,17568,3.2857349726775955,1.4975820514209666,0.026916555053102618,0.022142531876138433
bottleneck,prollect,1,16,True,53.199999999999115,1.2337282214028054,False,False,62.828874999999996,17024,3.6906059093045114,1.4969655954967749,0.0088302152158388197,0.03577302631578947
bottleneck,prollect,2,16,True,55.099999999999007,1.2446316317264956,False,False,69.628957999999997,17632,3.9490107758620687,1.4893393423670158,0.026659124960890023,0.12284482758620689
bottleneck,prollect,3,16,True,55.149999999999004,1.2156769224832999,False,False,61.554709000000003,17648,3.4879141545784225,1.4939705466616557,0.018692955139142906,0.069016319129646425
bottleneck,prollect,4,16,True,54.199999999999058,1.2367537969226547,False,False,67.260000000000005,17344,3.8779981549815496,1.4936396020678426,0.018071146126673782,0.076049354243542436
bottleneck,prollect,5,16,True,54.199999999999058,1.2464856451492421,False,False,53.90925,17344,3.1082362776752768,1.4925236676294902,0.022704205072919096,0.079335793357933573
bottleneck,prollect,6,16,True,54.349999999999049,1.2315712484409027,False,False,57.271000000000001,17392,3.2929507819687212,1.4945565018480738,0.012152191846878097,0.06853725850965961
bottleneck,prollect,7,16,True,54.549999999999038,1.2527187760002141,False,False,60.015707999999997,17456,3.4381134280476626,1.489424412980132,0.026612615755628764,0.14831576535288726
bottleneck,prollect,8,16,True,54.499999999999041,1.2315672898340879,False,False,54.549124999999997,17440,3.1278168004587155,1.4921970274829357,0.025007466825354787,0.089334862385321095
bottleneck,prollect,9,16,True,54.149999999999061,1.227201064477135,False,False,65.006792000000004,17328,3.7515461680517084,1.49453216080711,0.012937499625820066,0.065847183748845795
bottleneck,vo,0,16,True,55.099999999999007,1.4198924888553206,False,False,49.351582999999998,17632,2.7989781647005443,1.4990465878547787,0.031071446780802869,0
bottleneck,vo,1,16,True,53.199999999999115,1.4737659810925521,False,False,61.073082999999997,17024,3.5874696311090224,1.4995134164923123,0.0076874691147430403,0
bottleneck,vo,2,16,True,56.549999999998924,1.4001961266356513,False,False,75.975708999999995,18096,4.1984808244915994,1.4981957361243179,0.040132984564210397,0
bottleneck,vo,3,16,True,55.499999999998984,1.428745370894023,False,False,45.064250000000001,17760,2.5374014639639642,1.4988814084937967,0.020179551382220141,0
bottleneck,vo,4,16,True,56.349999999998936,1.4068554655212919,False,False,49.445,18032,2.7420696539485361,1.4980095396979733,0.04249051970316739,0
bottleneck,vo,5,16,True,53.999999999999069,1.432949590558392,False,False,61.930250000000001,17280,3.5839265046296296,1.498108119972148,0.027442148350994938,0
bottleneck,vo,6,16,True,54.099999999999064,1.4674050585208698,False,False,75.850082999999998,17312,4.3813587684842883,1.4984705980404558,0.011548065071792343,0
bottleneck,vo,7,16,True,54.299999999999052,1.3973629030241401,False,False,254.12016600000001,17376,14.62477935082873,1.4968105576888575,0.022229815668349247,0
bottleneck,vo,8,16,True,55.149999999999004,1.4323305316508954,False,False,315.97079100000002,17648,17.904056606980962,1.4971927992392633,0.031979569298759045,0
bottleneck,vo,9,16,True,53.649999999999089,1.4358391358519424,False,False,210.167416,17168,12.241811276794035,1.4985563902015451,0.010081066197022854,0
intersection,dmpc,0,20,False,90.049999999997027,1.2693302844554992,False,False,73.696291000000002,36020,2.045982537479178,1.1381740616639,0.57777763316992548,0
intersection,dmpc,1,20,False,90.049999999997027,1.2693302844554992,False,False,85.888374999999996,36020,2.3844634925041643,1.1381740616639,0.57777763316992548,0
intersection,dmpc,2,20,False,90.049999999997027,1.2693302844554992,False,False,89.124542000000005,36020,2.4743071071626876,1.1381740616639,0.57777763316992548,0
intersection,dmpc,3,20,False,90.049999999997027,1.2693302844554992,False,False,95.023375000000001,36020,2.6380725985563576,1.1381740616639,0.57777763316992548,0
intersection,dmpc,4,20,False,90.049999999997027,1.2693302844554992,False,False,98.046958000000004,36020,2.7220143808995001,1.1381740616639,0.57777763316992548,0
intersection,dmpc,5,20,False,90.049999999997027,1.2693302844554992,False,False,89.206333000000001,36020,2.4765778178789559,1.1381740616639,0.57777763316992548,0
intersection,dmpc,6,20,False,90.049999999997027,1.2693302844554992,False,False,106.253125,36020,2.9498368961687951,1.1381740616639,0.57777763316992548,0
intersection,dmpc,7,20,False,90.049999999997027,1.2693302844554992,False,False,102.216375,36020,2.8377672126596334,1.1381740616639,0.57777763316992548,0
intersection,dmpc,8,20,False,90.049999999997027,1.2693302844554992,False,False,119.35154199999999,36020,3.3134797890061076,1.1381740616639,0.57777763316992548,0
intersection,dmpc,9,20,False,90.049999999997027,1.2693302844554992,False,False,143.49687499999999,36020,3.9838110771793449,1.1381740616639,0.57777763316992548,0
intersection,orca,0,20,False,90.049999999997027,1.0336545387658951,False,False,54.398041999999997,36020,1.5102177123820097,1.4984859021784378,0.17139502167986106,0
intersection,orca,1,20,False,90.049999999997027,1.0336545387658951,False,False,53.913708,36020,1.4967714602998334,1.4984859021784378,0.17139502167986106,0
intersection,orca,2,20,False,90.049999999997027,1.0336545387658951,False,False,58.652000000000001,36020,1.6283176013325931,1.4984859021784378,0.17139502167986106,0
intersection,orca,3,20,False,90.049999999997027,1.0336545387658951,False,False,58.847332999999999,36020,1.6337405052748473,1.4984859021784378,0.17139502167986106,0
intersection,orca,4,20,False,90.049999999997027,1.0336545387658951,False,False,51.922041999999998,36020,1.4414781232648526,1.4984859021784378,0.17139502167986106,0
intersection,orca,5,20,False,90.049999999997027,1.0336545387658951,False,False,47.951583999999997,36020,1.3312488617434757,1.4984859021784378,0.17139502167986106,0
intersection,orca,6,20,False,90.049999999997027,1.0336545387658951,False,False,47.052374999999998,36020,1.3062847029428095,1.4984859021784378,0.17139502167986106,0
intersection,orca,7,20,False,90.049999999997027,1.0336545387658951,False,False,49.853791999999999,36020,1.384058634092171,1.4984859021784378,0.17139502167986106,0
intersection,orca,8,20,False,90.049999999997027,1.0336545387658951,False,False,49.828665999999998,36020,1.3833610771793448,1.4984859021784378,0.17139502167986106,0
intersection,orca,9,20,False,90.049999999997027,1.0336545387658951,False,False,34.806666999999997,36020,0.96631501943364784,1.4984859021784378,0.17139502167986106,0
intersection,prollect,0,20,True,69.249999999998209,1.2158008930835131,False,False,83.422540999999995,27700,3.0116440794223824,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,1,20,True,69.249999999998209,1.2158008930835131,False,False,85.164375000000007,27700,3.0745261732851987,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,2,20,True,69.249999999998209,1.2158008930835131,False,False,110.169541,27700,3.9772397472924186,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,3,20,True,69.249999999998209,1.2158008930835131,False,False,98.154291000000001,27700,3.5434762093862817,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,4,20,True,69.249999999998209,1.2158008930835131,False,False,96.797667000000004,27700,3.4945006137184116,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,5,20,True,69.249999999998209,1.2158008930835131,False,False,152.9965,27700,5.523339350180505,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,6,20,True,69.249999999998209,1.2158008930835131,False,False,107.739125,27700,3.8894990974729242,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,7,20,True,69.249999999998209,1.2158008930835131,False,False,132.14975000000001,27700,4.7707490974729243,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,8,20,True,69.249999999998209,1.2158008930835131,False,False,119.898875,27700,4.3284792418772566,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,9,20,True,69.249999999998209,1.2158008930835131,False,False,108.991917,27700,3.9347262454873646,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,vo,0,20,False,90.049999999997027,1.3902844919951698,False,False,101.77683399999999,36020,2.8255645197112713,1.4986163558851229,0.97819685185211802,0
intersection,vo,1,20,False,90.049999999997027,1.3902844919951698,False,False,94.210415999999995,36020,2.6155029428095502,1.4986163558851229,0.97819685185211802,0
intersection,vo,2,20,False,90.049999999997027,1.3902844919951698,False,False,95.615708999999995,36020,2.6545171848972795,1.4986163558851229,0.97819685185211802,0
intersection,vo,3,20,False,90.049999999997027,1.3902844919951698,False,False,88.911332999999999,36020,2.4683879233759023,1.4986163558851229,0.97819685185211802,0
intersection,vo,4,20,False,90.049999999997027,1.3902844919951698,False,False,98.466166999999999,36020,2.7336526096612994,1.4986163558851229,0.97819685185211802,0
intersection,vo,5,20,False,90.049999999997027,1.3902844919951698,False,False,104.47437499999999,36020,2.9004546085508052,1.4986163558851229,0.97819685185211802,0
intersection,vo,6,20,False,90.049999999997027,1.3902844919951698,False,False,87.975667000000001,36020,2.4424116324264298,1.4986163558851229,0.97819685185211802,0
intersection,vo,7,20,False,90.049999999997027,1.3902844919951698,False,False,90.163916999999998,36020,2.5031626041088284,1.4986163558851229,0.97819685185211802,0
intersection,vo,8,20,False,90.049999999997027,1.3902844919951698,False,False,64.680667,36020,1.7956875902276512,1.4986163558851229,0.97819685185211802,0
intersection,vo,9,20,False,90.049999999997027,1.3902844919951698,False,False,67.561542000000003,36020,1.8756674625208218,1.4986163558851229,0.97819685185211802,0
random,dmpc,0,20,True,53.149999999999118,1.2947676885985122,False,False,38.192667,21260,1.7964565851364065,1.0827918549044964,0.46074512450428767,0
random,dmpc,1,20,True,53.249999999999112,1.2991795511743167,False,False,42.762582999999999,21300,2.0076330046948354,0.92519689520389614,0.61416792696018729,0
random,dmpc,2,20,True,50.549999999999265,1.6439595819144071,False,False,43.664042000000002,20220,2.1594481701285857,1.0147423113542826,0.52976399609785541,0
random,dmpc,3,20,True,49.449999999999328,1.6323344658792105,False,False,39.279708999999997,19780,1.9858295753286146,1.0464938593181812,0.50035611204335517,0
random,dmpc,4,20,True,51.6999999999992,1.6878781662841911,False,False,42.226666999999999,20680,2.0419084622823984,1.0309952063879571,0.51653361730568459,0
random,dmpc,5,20,True,59.249999999998771,1.2985829857791276,False,False,46.070334000000003,23700,1.9438959493670886,0.93457302917064533,0.61125592354842373,0
random,dmpc,6,20,True,49.649999999999316,1.3910457129295568,False,False,38.916249999999998,19860,1.9595292044310171,1.0381922725402257,0.52134168478578824,0
random,dmpc,7,20,True,55.649999999998975,1.3403761087688753,False,False,51.018208000000001,22260,2.2919230907457324,1.0029658510934776,0.55687932703511056,0
random,dmpc,8,20,True,51.049999999999237,1.3818928058725111,False,False,38.035249999999998,20420,1.8626469147894222,0.91610243708404482,0.62424291715728053,0
random,dmpc,9,20,True,54.799999999999024,1.2947439888376941,False,False,43.658000000000001,21920,1.9916970802919709,1.0864607293625534,0.45042265695902656,0
random,orca,0,20,True,50.449999999999271,1.0596743871956738,False,False,29.045500000000001,20180,1.4393211100099108,1.4921504708077911,0.10611551613926784,0
random,orca,1,20,True,64.749999999998465,1.0681596552243828,False,False,42.580540999999997,25900,1.644036332046332,1.4953909776519814,0.17114726301226782,0
random,orca,2,20,True,59.099999999998779,1.0285025223217104,False,False,35.666583000000003,23640,1.5087387055837567,1.4957517082248895,0.095086372368974381,0
random,orca,3,20,True,61.54999999999864,1.0698045891608206,False,False,37.963417,24620,1.5419746953696183,1.4963929992064284,0.25810344905285476,0
random,orca,4,20,True,51.399999999999217,1.1447935361744868,False,False,34.184083000000001,20560,1.6626499513618676,1.4987823499811808,0.11834630676901002,0
random,orca,5,20,True,56.999999999998899,1.2923125348267563,False,False,31.991458999999999,22800,1.4031341666666666,1.496895468833503,0.14955248914203556,0
random,orca,6,20,True,53.649999999999089,1.0002333311487537,False,False,38.464708000000002,21460,1.7923908667287978,1.4950165557587827,0.14641334234351097,0
random,orca,7,20,True,54.699999999999029,1.1719396357997829,False,False,36.398375000000001,21880,1.6635454753199268,1.4990889304071657,0.13558853335780183,0
random,orca,8,20,True,50.899999999999245,1.0907898470392445,False,False,26.073042000000001,20360,1.2806012770137525,1.49375707001505,0.075242444699492775,0
random,orca,9,20,True,53.699999999999086,1.2997670974464239,False,False,29.698416999999999,21480,1.382607867783985,1.498263035649364,0.081597697600471961,0
random,prollect,0,20,True,51.449999999999214,1.2406292916037114,False,False,39.212584,20580,1.9053733722060253,1.4938593292042108,0.059125234963386911,0.040379008746355687
random,prollect,1,20,True,52.74999999999914,1.2327486237044023,False,False,51.699958000000002,21100,2.4502349763033173,1.4894343553721394,0.092363650893507607,0.0661611374407583
random,prollect,2,20,True,47.699999999999427,1.2421832646264985,False,False,49.229416000000001,19080,2.5801580712788259,1.4949512428858345,0.024580028474471761,0.035744234800838576
random,prollect,3,20,True,48.149999999999402,1.2432569013096784,False,False,44.006332999999998,19260,2.2848563343717547,1.4962153991777682,0.018970436240472656,0.025960539979231569
random,prollect,4,20,True,51.34999999999922,1.2798275857248584,False,False,57.464792000000003,20540,2.7977016553067187,1.4967972680029134,0.011295101336432592,0.026290165530671861
random,prollect,5,20,True,56.949999999998902,1.2578370730329058,False,False,42.828667000000003,22780,1.880099517120281,1.4978173019656467,0.0091097475409312456,0.022607550482879719
random,prollect,6,20,True,47.849999999999419,1.2514086058311495,False,False,43.41225,19140,2.2681426332288401,1.4922295982588438,0.025356318778086171,0.056060606060606061
random,prollect,7,20,True,54.449999999999044,1.2389429926042923,False,False,45.701332999999998,21780,2.0983164830119376,1.494072145178778,0.02246249174521783,0.039348025711662078
random,prollect,8,20,True,50.899999999999245,1.233537169975508,False,False,31.968707999999999,20360,1.5701722986247544,1.4974282761060831,0.0080816572736111727,0.023870333988212179
random,prollect,9,20,True,51.949999999999186,1.2387293658005623,False,False,33.000791999999997,20780,1.5881035611164578,1.4970542830601989,0.0086713685641319534,0.028007699711260828
random,vo,0,20,True,51.34999999999922,1.4328315239392799,False,False,40.695957999999997,20540,1.9813027263875365,1.4979607504075387,0.036442878578523602,0
random,vo,1,20,True,53.149999999999118,1.4475743683061288,False,False,63.881124999999997,21260,3.0047565851364064,1.4961254912882134,0.075439566014834258,0
random,vo,2,20,True,48.34999999999939,1.4286270654625071,False,False,50.158917000000002,19340,2.5935324198552223,1.4963591084116377,0.038359608312650569,0
random,vo,3,20,True,49.849999999999305,1.4231300305095593,False,False,51.366458000000002,19940,2.5760510531594782,1.4968001157676079,0.028507020722228847,0
random,vo,4,20,True,51.34999999999922,1.4186121911865182,False,False,57.237749999999998,20540,2.7866480038948391,1.4970076225510505,0.01674051718498918,0
random,vo,5,20,True,59.099999999998779,1.4663092502577155,False,False,62.888916000000002,23640,2.6602756345177667,1.4991992264978455,0.014813852232725244,0
random,vo,6,20,True,47.849999999999419,1.4299790405713855,False,False,59.798333,19140,3.1242598223615463,1.4914296356883232,0.049121665549355341,0
random,vo,7,20,True,57.299999999998882,1.425287097012425,False,False,54.917499999999997,22920,2.3960514834205933,1.4952372542858752,0.042930974685745721,0
random,vo,8,20,True,50.899999999999245,1.4411712386270821,False,False,43.33325,20360,2.1283521611001963,1.4980602588244776,0.0084287238843713305,0
random,vo,9,20,True,52.149999999999174,1.4354847495061447,False,False,43.047583000000003,20860,2.0636425215723877,1.4981366927641506,0.0094279203461890056,0


==> sim/results_smoke/scaling_summary.csv <==
scenario,method,seed,n_agents,completed,completion_time,min_distance,deadlock,collision,runtime_ms,ctrl_calls,runtime_us_per_call,avg_speed,avg_dv,preempt_rate
bottleneck,dmpc,0,16,True,57.599999999998865,1.2904362845581441,False,False,42.731707999999998,18432,2.3183435329861108,1.3867179622784778,0.18134588607296004,0
bottleneck,dmpc,1,16,True,57.099999999998893,1.4145154028365401,False,False,49.602832999999997,18272,2.7146909478984238,1.3936256810112544,0.17048537970914127,0
bottleneck,prollect,0,16,True,54.899999999999018,1.2449709963625775,False,False,42.186582999999999,17568,2.4013309995446264,1.4975820514209666,0.026916555053102618,0.022142531876138433
bottleneck,prollect,1,16,True,53.199999999999115,1.2337282214028054,False,False,43.963707999999997,17024,2.5824546522556391,1.4969655954967749,0.0088302152158388197,0.03577302631578947
bottleneck,vo,0,16,True,55.099999999999007,1.4198924888553206,False,False,47.595416999999998,17632,2.6993770984573504,1.4990465878547787,0.031071446780802869,0
bottleneck,vo,1,16,True,53.199999999999115,1.4737659810925521,False,False,42.513666000000001,17024,2.4972783129699248,1.4995134164923123,0.0076874691147430403,0
bottleneck,dmpc,0,32,True,64.249999999998494,0.5633541745016809,False,True,163.97966700000001,41120,3.9878323686770432,1.2699037151979968,0.33332205085082861,0
bottleneck,dmpc,1,32,False,90.049999999997027,0.1683637009317572,True,True,220.07620800000001,57632,3.8186460299833427,0.93437824744769538,0.67073250080192226,0
bottleneck,prollect,0,32,True,57.399999999998876,0.56335417450167957,False,True,165.11945800000001,36736,4.4947587652439029,1.4803428583357883,0.063552436229903683,0.2339122386759582
bottleneck,prollect,1,32,True,56.649999999998919,0.16836370093175837,False,True,148.48441600000001,36256,4.0954439541041481,1.4740300753542641,0.071414836675653084,0.3115898058252427
bottleneck,vo,0,32,True,58.849999999998793,0.56335417450168834,False,True,156.944917,37664,4.1669742194137642,1.494668797228522,0.088641184272552326,0
bottleneck,vo,1,32,True,55.199999999999001,0.1683637009317612,False,True,142.467625,35328,4.0327113054800723,1.4966548141675693,0.044614573097350486,0
bottleneck,dmpc,0,64,False,90.049999999997027,0.56335417450168046,False,True,767.32937500000003,115264,6.6571468541782339,0.95721273458649314,0.69982239356920428,0
bottleneck,dmpc,1,64,False,90.049999999997027,0.1683637009317577,False,True,779.31129199999998,115264,6.7610987992781792,0.94978604628911589,0.69957474247572304,0
bottleneck,prollect,0,64,True,62.899999999998563,0.56335417450167957,False,True,606.85887500000001,80512,7.5374959633346581,1.4507023819863796,0.21713543159904453,0.57578994435612085
bottleneck,prollect,1,64,True,66.499999999998366,0.16836370093175837,False,True,637.70883300000003,85120,7.4918800869360904,1.4476549977710225,0.28885305022345564,0.59234022556390975
bottleneck,vo,0,64,True,66.149999999998386,0.56335417450168834,False,True,604.16333399999996,84672,7.1353379393424028,1.4823684648562769,0.25450135049594264,0
bottleneck,vo,1,64,False,90.049999999997027,0.1683637009317612,False,True,799.83733400000006,115264,6.9391773146862858,1.4872857229948495,0.5019429946589784,0
intersection,dmpc,0,20,False,90.049999999997027,1.2693302844554992,False,False,68.031125000000003,36020,1.8887041921154915,1.1381740616639,0.57777763316992548,0
intersection,dmpc,1,20,False,90.049999999997027,1.2693302844554992,False,False,82.083083999999999,36020,2.2788196557468074,1.1381740616639,0.57777763316992548,0
intersection,prollect,0,20,True,69.249999999998209,1.2158008930835131,False,False,54.505665999999998,27700,1.96771357400722,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,1,20,True,69.249999999998209,1.2158008930835131,False,False,52.767916,27700,1.9049789169675089,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,vo,0,20,False,90.049999999997027,1.3902844919951698,False,False,94.305582999999999,36020,2.6181450027762354,1.4986163558851229,0.97819685185211802,0
intersection,vo,1,20,False,90.049999999997027,1.3902844919951698,False,False,89.795291000000006,36020,2.4929286785119382,1.4986163558851229,0.97819685185211802,0
intersection,dmpc,0,40,False,90.049999999997027,1.2701122309421342,False,False,326.95974999999999,72040,4.538586202109939,1.1895900995792468,0.53343915135841202,0
intersection,dmpc,1,40,False,90.049999999997027,1.2701122309421342,False,False,351.819208,72040,4.8836647418101053,1.1895900995792468,0.53343915135841202,0
intersection,prollect,0,40,True,69.59999999999819,1.1972740574400655,False,False,244.066959,55680,4.3833864762931034,1.4869871144274076,0.068272852933824305,0.076616379310344832
intersection,prollect,1,40,True,69.59999999999819,1.1972740574400655,False,False,254.97149999999999,55680,4.5792295258620692,1.4869871144274076,0.068272852933824305,0.076616379310344832
intersection,vo,0,40,False,90.049999999997027,1.1613693081423864,False,False,333.45387499999998,72040,4.6287323014991673,1.4803617783612855,0.54100467876571334,0
intersection,vo,1,40,False,90.049999999997027,1.1613693081423864,False,False,325.72708399999999,72040,4.521475347029428,1.4803617783612855,0.54100467876571334,0
intersection,dmpc,0,80,True,86.399999999997235,1.2735309523061722,False,False,689.009458,138240,4.9841540653935184,1.1993175818047552,0.41451885095302471,0
intersection,dmpc,1,80,True,86.399999999997235,1.2735309523061722,False,False,667.38300000000004,138240,4.8277126736111109,1.1993175818047552,0.41451885095302471,0
intersection,prollect,0,80,True,69.249999999998209,1.215800893083518,False,False,560.66766700000005,110800,5.0601775,1.4882453524281287,0.064914821741708553,0.06324909747292419
intersection,prollect,1,80,True,69.249999999998209,1.215800893083518,False,False,560.74654099999998,110800,5.0608893592057758,1.4882453524281287,0.064914821741708553,0.06324909747292419
intersection,vo,0,80,False,90.049999999997027,0.63371781033176311,False,True,974.36808299999996,144080,6.7626879719600224,1.4770044217598461,0.76511006647691926,0
intersection,vo,1,80,False,90.049999999997027,0.63371781033176311,False,True,968.66887499999996,144080,6.7231321141032758,1.4770044217598461,0.76511006647691926,0
random,dmpc,0,20,True,53.149999999999118,1.2947676885985122,False,False,30.611542,21260,1.4398655691439324,1.0827918549044964,0.46074512450428767,0
random,dmpc,1,20,True,53.249999999999112,1.2991795511743167,False,False,38.667124999999999,21300,1.8153579812206573,0.92519689520389614,0.61416792696018729,0
random,prollect,0,20,True,51.449999999999214,1.2406292916037114,False,False,39.492542,20580,1.9189767735665695,1.4938593292042108,0.059125234963386911,0.040379008746355687
random,prollect,1,20,True,52.74999999999914,1.2327486237044023,False,False,46.031999999999996,21100,2.1816113744075829,1.4894343553721394,0.092363650893507607,0.0661611374407583
random,vo,0,20,True,51.34999999999922,1.4328315239392799,False,False,37.980708,20540,1.8491094449853942,1.4979607504075387,0.036442878578523602,0
random,vo,1,20,True,53.149999999999118,1.4475743683061288,False,False,40.665582999999998,21260,1.9127743650047035,1.4961254912882134,0.075439566014834258,0
random,dmpc,0,40,True,58.999999999998785,1.2936737621556047,False,False,152.20375000000001,47200,3.224655720338983,0.96422319322728522,0.62861239701705551,0
random,dmpc,1,40,True,56.199999999998944,1.2891363621647882,False,False,143.262292,44960,3.1864388790035592,0.90912162788727402,0.66216051499742179,0
random,prollect,0,40,True,55.549999999998981,1.2383322857362102,False,False,155.33254199999999,44440,3.4953317281728169,1.4891765782078641,0.058356434846146638,0.086363636363636365
random,prollect,1,40,True,54.799999999999024,1.2315024751752763,False,False,148.929,43840,3.3971031021897811,1.4899829183533968,0.084608635524157719,0.072582116788321174
random,vo,0,40,True,58.149999999998833,1.4282304604165235,False,False,136.855334,46520,2.9418601461736889,1.4926184486689287,0.079843839876843445,0
random,vo,1,40,True,55.599999999998978,1.4199171830088437,False,False,132.8965,44480,2.987781025179856,1.4948959690467591,0.062789470640798734,0
random,dmpc,0,80,True,69.649999999998187,1.2758073505324081,False,False,624.29945799999996,111440,5.6021128679109831,0.81851540906519082,0.79845507678511718,0
random,dmpc,1,80,True,67.549999999998306,1.2754613674585158,False,False,639.272291,108080,5.9148065414507771,0.80390473699486276,0.80683423194830928,0
random,prollect,0,80,False,90.049999999997027,1.2318467251525007,False,False,719.43291599999998,144080,4.9932878678511932,1.4880715256596841,0.081010446829312091,0.10049278178789561
random,prollect,1,80,True,61.54999999999864,1.2144225586901027,False,False,591.22474999999997,98480,6.0035007108042242,1.4821492280316193,0.09927006939286305,0.12663484971567832
random,vo,0,80,False,90.049999999997027,1.3566005826167058,False,False,746.83275000000003,144080,5.183458842309828,1.4928881763538988,0.096007570430664504,0
random,vo,1,80,True,63.999999999998501,1.374154463903078,False,False,604.54037500000004,102400,5.9037145996093754,1.4876093280984068,0.10811552393687006,0


==> sim/results_smoke/stats.json <==
{
  "intersection": {
    "vo": {
      "avg_dv": {
        "q0": 0.97819685185211802,
        "q1": 0.97819685185211802,
        "q2": 0.97819685185211802,
        "q3": 0.97819685185211802,
        "q4": 0.97819685185211802
      },
      "avg_speed": {
        "q0": 1.4986163558851229,
        "q1": 1.4986163558851229,
        "q2": 1.4986163558851229,
        "q3": 1.4986163558851229,
        "q4": 1.4986163558851229
      },
      "collision_rate": 0,
      "completion_rate": 0,
      "completion_time": null,
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.3902844919951698,
        "q1": 1.3902844919951698,
        "q2": 1.3902844919951698,
        "q3": 1.3902844919951698,
        "q4": 1.3902844919951698
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 102.47779199999999,
        "q1": 102.728219,
        "q2": 102.978646,
        "q3": 103.229073,
        "q4": 103.4795
      },
      "runtime_us_per_call": {
        "q0": 2.8450247640199886,
        "q1": 2.8519772071071623,
        "q2": 2.8589296501943364,
        "q3": 2.8658820932815106,
        "q4": 2.8728345363686842
      }
    },
    "dmpc": {
      "avg_dv": {
        "q0": 0.57777763316992548,
        "q1": 0.57777763316992548,
        "q2": 0.57777763316992548,
        "q3": 0.57777763316992548,
        "q4": 0.57777763316992548
      },
      "avg_speed": {
        "q0": 1.1381740616639,
        "q1": 1.1381740616639,
        "q2": 1.1381740616639,
        "q3": 1.1381740616639,
        "q4": 1.1381740616639
      },
      "collision_rate": 0,
      "completion_rate": 0,
      "completion_time": null,
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2693302844554992,
        "q1": 1.2693302844554992,
        "q2": 1.2693302844554992,
        "q3": 1.2693302844554992,
        "q4": 1.2693302844554992
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 66.112832999999995,
        "q1": 69.161770499999989,
        "q2": 72.210707999999997,
        "q3": 75.259645500000005,
        "q4": 78.308582999999999
      },
      "runtime_us_per_call": {
        "q0": 1.8354478900610771,
        "q1": 1.9200935730149915,
        "q2": 2.0047392559689063,
        "q3": 2.0893849389228207,
        "q4": 2.1740306218767351
      }
    },
    "prollect": {
      "avg_dv": {
        "q0": 0.065817780593756273,
        "q1": 0.065817780593756273,
        "q2": 0.065817780593756273,
        "q3": 0.065817780593756273,
        "q4": 0.065817780593756273
      },
      "avg_speed": {
        "q0": 1.4897905968724032,
        "q1": 1.4897905968724032,
        "q2": 1.4897905968724032,
        "q3": 1.4897905968724032,
        "q4": 1.4897905968724032
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 69.249999999998209,
        "q1": 69.249999999998209,
        "q2": 69.249999999998209,
        "q3": 69.249999999998209,
        "q4": 69.249999999998209
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2158008930835131,
        "q1": 1.2158008930835131,
        "q2": 1.2158008930835131,
        "q3": 1.2158008930835131,
        "q4": 1.2158008930835131
      },
      "preempt_rate": {
        "q0": 0.062851985559566781,
        "q1": 0.062851985559566781,
        "q2": 0.062851985559566781,
        "q3": 0.062851985559566781,
        "q4": 0.062851985559566781
      },
      "runtime_ms": {
        "q0": 64.609958000000006,
        "q1": 64.92276025000001,
        "q2": 65.2355625,
        "q3": 65.54836474999999,
        "q4": 65.861166999999995
      },
      "runtime_us_per_call": {
        "q0": 2.3324894584837548,
        "q1": 2.3437819584837545,
        "q2": 2.3550744584837546,
        "q3": 2.3663669584837548,
        "q4": 2.3776594584837545
      }
    }
  },
  "bottleneck": {
    "vo": {
      "avg_dv": {
        "q0": 0.0076874691147430403,
        "q1": 0.013533463531257998,
        "q2": 0.019379457947772953,
        "q3": 0.025225452364287911,
        "q4": 0.031071446780802869
      },
      "avg_speed": {
        "q0": 1.4990465878547787,
        "q1": 1.4991632950141622,
        "q2": 1.4992800021735455,
        "q3": 1.499396709332929,
        "q4": 1.4995134164923123
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 53.199999999999115,
        "q1": 53.674999999999088,
        "q2": 54.149999999999061,
        "q3": 54.624999999999034,
        "q4": 55.099999999999007
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.4198924888553206,
        "q1": 1.4333608619146285,
        "q2": 1.4468292349739365,
        "q3": 1.4602976080332442,
        "q4": 1.4737659810925521
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 32.563541000000001,
        "q1": 34.897832749999999,
        "q2": 37.232124499999998,
        "q3": 39.566416250000003,
        "q4": 41.900708000000002
      },
      "runtime_us_per_call": {
        "q0": 1.9128019854323308,
        "q1": 2.0287018180216165,
        "q2": 2.1446016506109022,
        "q3": 2.260501483200188,
        "q4": 2.3764013157894737
      }
    },
    "dmpc": {
      "avg_dv": {
        "q0": 0.17048537970914127,
        "q1": 0.17320050630009595,
        "q2": 0.17591563289105067,
        "q3": 0.17863075948200535,
        "q4": 0.18134588607296004
      },
      "avg_speed": {
        "q0": 1.3867179622784778,
        "q1": 1.3884448919616719,
        "q2": 1.390171821644866,
        "q3": 1.3918987513280601,
        "q4": 1.3936256810112544
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 57.099999999998893,
        "q1": 57.224999999998886,
        "q2": 57.349999999998879,
        "q3": 57.474999999998872,
        "q4": 57.599999999998865
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2904362845581441,
        "q1": 1.3214560641277431,
        "q2": 1.3524758436973421,
        "q3": 1.3834956232669411,
        "q4": 1.4145154028365401
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 24.693833999999999,
        "q1": 25.057073500000001,
        "q2": 25.420313,
        "q3": 25.783552499999999,
        "q4": 26.146792000000001
      },
      "runtime_us_per_call": {
        "q0": 1.3514576401050789,
        "q1": 1.3682317934468646,
        "q2": 1.3850059467886506,
        "q3": 1.4017801001304364,
        "q4": 1.4185542534722222
      }
    },
    "prollect": {
      "avg_dv": {
        "q0": 0.0088302152158388197,
        "q1": 0.01335180017515477,
        "q2": 0.017873385134470718,
        "q3": 0.02239497009378667,
        "q4": 0.026916555053102618
      },
      "avg_speed": {
        "q0": 1.4969655954967749,
        "q1": 1.4971197094778228,
        "q2": 1.4972738234588707,
        "q3": 1.4974279374399186,
        "q4": 1.4975820514209666
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 53.199999999999115,
        "q1": 53.624999999999091,
        "q2": 54.049999999999066,
        "q3": 54.474999999999042,
        "q4": 54.899999999999018
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2337282214028054,
        "q1": 1.2365389151427484,
        "q2": 1.2393496088826914,
        "q3": 1.2421603026226344,
        "q4": 1.2449709963625775
      },
      "preempt_rate": {
        "q0": 0.022142531876138433,
        "q1": 0.02555015548605119,
        "q2": 0.028957779095963952,
        "q3": 0.032365402705876713,
        "q4": 0.03577302631578947
      },
      "runtime_ms": {
        "q0": 33.481667000000002,
        "q1": 34.13148975,
        "q2": 34.781312499999999,
        "q3": 35.431135249999997,
        "q4": 36.080958000000003
      },
      "runtime_us_per_call": {
        "q0": 1.9058325933515483,
        "q1": 1.9592287389516312,
        "q2": 2.0126248845517143,
        "q3": 2.0660210301517972,
        "q4": 2.11941717575188
      }
    }
  },
  "random": {
    "vo": {
      "avg_dv": {
        "q0": 0.036442878578523602,
        "q1": 0.046192050437601266,
        "q2": 0.05594122229667893,
        "q3": 0.065690394155756587,
        "q4": 0.075439566014834258
      },
      "avg_speed": {
        "q0": 1.4961254912882134,
        "q1": 1.4965843060680446,
        "q2": 1.4970431208478761,
        "q3": 1.4975019356277075,
        "q4": 1.4979607504075387
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 51.34999999999922,
        "q1": 51.799999999999194,
        "q2": 52.249999999999169,
        "q3": 52.699999999999143,
        "q4": 53.149999999999118
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.4328315239392799,
        "q1": 1.4365172350309923,
        "q2": 1.4402029461227044,
        "q3": 1.4438886572144165,
        "q4": 1.4475743683061288
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 19.826750000000001,
        "q1": 22.419385500000001,
        "q2": 25.012021000000001,
        "q3": 27.604656500000001,
        "q4": 30.197292000000001
      },
      "runtime_us_per_call": {
        "q0": 0.96527507302823756,
        "q1": 1.0790514599922507,
        "q2": 1.1928278469562636,
        "q3": 1.3066042339202768,
        "q4": 1.4203806208842897
      }
    },
    "dmpc": {
      "avg_dv": {
        "q0": 0.46074512450428767,
        "q1": 0.49910082511826259,
        "q2": 0.53745652573223746,
        "q3": 0.57581222634621232,
        "q4": 0.61416792696018729
      },
      "avg_speed": {
        "q0": 0.92519689520389614,
        "q1": 0.96459563512904622,
        "q2": 1.0039943750541962,
        "q3": 1.0433931149793463,
        "q4": 1.0827918549044964
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 53.149999999999118,
        "q1": 53.174999999999116,
        "q2": 53.199999999999115,
        "q3": 53.224999999999113,
        "q4": 53.249999999999112
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2947676885985122,
        "q1": 1.2958706542424634,
        "q2": 1.2969736198864146,
        "q3": 1.2980765855303655,
        "q4": 1.2991795511743167
      },
      "preempt_rate": {
        "q0": 0,
        "q1": 0,
        "q2": 0,
        "q3": 0,
        "q4": 0
      },
      "runtime_ms": {
        "q0": 19.100041999999998,
        "q1": 21.182177499999998,
        "q2": 23.264313000000001,
        "q3": 25.346448500000001,
        "q4": 27.428584000000001
      },
      "runtime_us_per_call": {
        "q0": 0.89840272812793964,
        "q1": 0.99573378318515671,
        "q2": 1.0930648382423738,
        "q3": 1.1903958932995908,
        "q4": 1.2877269483568077
      }
    },
    "prollect": {
      "avg_dv": {
        "q0": 0.059125234963386911,
        "q1": 0.067434838945917092,
        "q2": 0.075744442928447259,
        "q3": 0.084054046910977426,
        "q4": 0.092363650893507607
      },
      "avg_speed": {
        "q0": 1.4894343553721394,
        "q1": 1.4905405988301572,
        "q2": 1.491646842288175,
        "q3": 1.4927530857461928,
        "q4": 1.4938593292042108
      },
      "collision_rate": 0,
      "completion_rate": 1,
      "completion_time": {
        "q0": 51.449999999999214,
        "q1": 51.774999999999196,
        "q2": 52.099999999999177,
        "q3": 52.424999999999159,
        "q4": 52.74999999999914
      },
      "deadlock_rate": 0,
      "min_distance": {
        "q0": 1.2327486237044023,
        "q1": 1.2347187906792296,
        "q2": 1.236688957654057,
        "q3": 1.2386591246288843,
        "q4": 1.2406292916037114
      },
      "preempt_rate": {
        "q0": 0.040379008746355687,
        "q1": 0.046824540919956338,
        "q2": 0.053270073093556997,
        "q3": 0.059715605267157648,
        "q4": 0.0661611374407583
      },
      "runtime_ms": {
        "q0": 24.980250000000002,
        "q1": 25.127552000000001,
        "q2": 25.274854000000001,
        "q3": 25.422156000000001,
        "q4": 25.569458000000001
      },
      "runtime_us_per_call": {
        "q0": 1.211822654028436,
        "q1": 1.2123199788595194,
        "q2": 1.2128173036906027,
        "q3": 1.2133146285216863,
        "q4": 1.2138119533527696
      }
    }
  }
}


==> sim/results_smoke/summary.csv <==
scenario,method,seed,n_agents,completed,completion_time,min_distance,deadlock,collision,runtime_ms,ctrl_calls,runtime_us_per_call,avg_speed,avg_dv,preempt_rate
bottleneck,dmpc,0,16,True,57.599999999998865,1.2904362845581441,False,False,26.146792000000001,18432,1.4185542534722222,1.3867179622784778,0.18134588607296004,0
bottleneck,dmpc,1,16,True,57.099999999998893,1.4145154028365401,False,False,24.693833999999999,18272,1.3514576401050789,1.3936256810112544,0.17048537970914127,0
bottleneck,prollect,0,16,True,54.899999999999018,1.2449709963625775,False,False,33.481667000000002,17568,1.9058325933515483,1.4975820514209666,0.026916555053102618,0.022142531876138433
bottleneck,prollect,1,16,True,53.199999999999115,1.2337282214028054,False,False,36.080958000000003,17024,2.11941717575188,1.4969655954967749,0.0088302152158388197,0.03577302631578947
bottleneck,vo,0,16,True,55.099999999999007,1.4198924888553206,False,False,41.900708000000002,17632,2.3764013157894737,1.4990465878547787,0.031071446780802869,0
bottleneck,vo,1,16,True,53.199999999999115,1.4737659810925521,False,False,32.563541000000001,17024,1.9128019854323308,1.4995134164923123,0.0076874691147430403,0
intersection,dmpc,0,20,False,90.049999999997027,1.2693302844554992,False,False,78.308582999999999,36020,2.1740306218767351,1.1381740616639,0.57777763316992548,0
intersection,dmpc,1,20,False,90.049999999997027,1.2693302844554992,False,False,66.112832999999995,36020,1.8354478900610771,1.1381740616639,0.57777763316992548,0
intersection,prollect,0,20,True,69.249999999998209,1.2158008930835131,False,False,64.609958000000006,27700,2.3324894584837548,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,prollect,1,20,True,69.249999999998209,1.2158008930835131,False,False,65.861166999999995,27700,2.3776594584837545,1.4897905968724032,0.065817780593756273,0.062851985559566781
intersection,vo,0,20,False,90.049999999997027,1.3902844919951698,False,False,102.47779199999999,36020,2.8450247640199886,1.4986163558851229,0.97819685185211802,0
intersection,vo,1,20,False,90.049999999997027,1.3902844919951698,False,False,103.4795,36020,2.8728345363686842,1.4986163558851229,0.97819685185211802,0
random,dmpc,0,20,True,53.149999999999118,1.2947676885985122,False,False,19.100041999999998,21260,0.89840272812793964,1.0827918549044964,0.46074512450428767,0
random,dmpc,1,20,True,53.249999999999112,1.2991795511743167,False,False,27.428584000000001,21300,1.2877269483568077,0.92519689520389614,0.61416792696018729,0
random,prollect,0,20,True,51.449999999999214,1.2406292916037114,False,False,24.980250000000002,20580,1.2138119533527696,1.4938593292042108,0.059125234963386911,0.040379008746355687
random,prollect,1,20,True,52.74999999999914,1.2327486237044023,False,False,25.569458000000001,21100,1.211822654028436,1.4894343553721394,0.092363650893507607,0.0661611374407583
random,vo,0,20,True,51.34999999999922,1.4328315239392799,False,False,19.826750000000001,20540,0.96527507302823756,1.4979607504075387,0.036442878578523602,0
random,vo,1,20,True,53.149999999999118,1.4475743683061288,False,False,30.197292000000001,21260,1.4203806208842897,1.4961254912882134,0.075439566014834258,0

